Object Transport by a Confined Active Suspension

Numerical simulations in two space dimensions are used to examine the dynamics, transport, and equilibrium behaviors of a neutrally buoyant circular object immersed in an active suspension within a larger closed circular container. The continuum model of Gao et al. (Phys. Rev. Fluids, 2017) represents the suspension of non-interacting, immotile, extensor-type microscopic agents that have a direction and strength and align in response to strain rate. Such a suspension is well known to be unstable above an activity strength threshold, which depends upon the length scale of the confinement. Introducing the object leads to additional phenomenology. It can confine fluid between it and the container wall, which suppresses local suspension activity. However, its motion also correlates strain rates near its surface with a concomitant correlated active-stress response. Depending on the suspension activity strength, these mechanisms lead to either an attraction toward or repulsion away from the container wall. In addition, a persistent propagating behavior is found for modest activity strength, which provides a mechanism for long-range transport. When activity is so weak that the mobility of the object is essential to support suspension instability and sustain flow, the object essentially parks and all flow terminates when its mobility is diminished as it nears the container wall. Together these mechanisms illustrate potential for performing relatively complex tasks with simple active agents, especially if activity strength is scheduled in time.

==> Figures/Uline-a=1.0-xo=+0.5.dat <==
-1.9364916731037085	0.008417729616398495	0.008371878598311788
-1.9354916731037086	0.008243577835042959	0.008219535552745828
-1.9344916731037085	0.008069426053687384	0.008067989145833551
-1.9334916731037086	0.007895274272331847	0.007917239571046758
-1.9324916731037085	0.007739274639405401	0.007767287046021108
-1.9314916731037086	0.007595505692420374	0.007618131812230887
-1.9304916731037085	0.007451736745435316	0.007469774134660288
-1.9294916731037086	0.0073079677984502905	0.00732221430147123
-1.9284916731037085	0.007164198851465232	0.007175452623667887
-1.9274916731037086	0.007020429904480206	0.007029489434758222
-1.9264916731037085	0.006876660957495147	0.0068843250904114875
-1.9254916731037086	0.006732892010510121	0.006739959968113274
-1.9244916731037085	0.0065891230635250625	0.006596394466816466
-1.9234916731037086	0.006445354116540037	0.006453629006589481
-1.9224916731037085	0.006301585169554979	0.0063116640282607425
-1.9214916731037086	0.006157816222569952	0.006170499993060366
-1.9204916731037085	0.006014047275584894	0.006030137382258001
-1.9194916731037086	0.005870278328599867	0.005890576696797961
-1.9184916731037085	0.0057265093816148095	0.00575181845693068
-1.9174916731037086	0.005582740434629783	0.005613863201841256
-1.9164916731037085	0.005438971487644726	0.005476711489274352
-1.9154916731037086	0.005295202540659699	0.00534036389515645
-1.9144916731037085	0.005152109456889807	0.00520482101321415
-1.9134916731037086	0.005009283582733798	0.0050700834545901186
-1.9124916731037085	0.0048664577085777575	0.004936151847454953
-1.9114916731037086	0.0047236318344217485	0.00480302683661691
-1.9104916731037085	0.004580805960265708	0.004670709083127195
-1.9094916731037086	0.0044379800861096995	0.004539199263883555
-1.9084916731037085	0.004295154211953659	0.004408498071229262
-1.9074916731037086	0.00415232833779765	0.00427860621255044
-1.9064916731037085	0.004009502463641609	0.004149524409868863
-1.9054916731037086	0.0038666765894856013	0.004021253399432989
-1.9044916731037085	0.0037308252900463803	0.003893793931304887
-1.9034916731037086	0.0036116882737090568	0.0037671467689448165
-1.9024916731037085	0.0034925512573717064	0.003641312688792288
-1.9014916731037086	0.003373414241034383	0.003516292479844467
-1.9004916731037085	0.003254277224697033	0.0033920869432313427
-1.8994916731037086	0.003135140208359709	0.0032686968917881795
-1.8984916731037085	0.003016003192022359	0.0031461231496246814
-1.8974916731037086	0.0028968661756850356	0.003024366551691554
-1.8964916731037085	0.0027777291593476857	0.002903427943343806
-1.8954916731037086	0.002658592143010362	0.0027833081799017168
-1.8944916731037085	0.002539455126673012	0.002664008126208199
-1.8934916731037086	0.002420318110335688	0.002545528656183918
-1.8924916731037085	0.002301181093998338	0.002427870652379399
-1.8914916731037086	0.002182044077661014	0.0023110350055244033
-1.8904916731037085	0.002062907061323664	0.0021950226140741436
-1.8894916731037086	0.0019437700449863409	0.0020798343837536357
-1.8884916731037085	0.0018246330286489907	0.0019654712270982533
-1.8874916731037086	0.001705496012311667	0.0018519340629926107
-1.8864916731037085	0.001586358995974317	0.0017392238162059828
-1.8854916731037086	0.001467198017815995	0.001627341416925783
-1.8844916731037085	0.0013480026583548885	0.001516287800287855
-1.8834916731037086	0.0012288072988938079	0.001406063905904753
-1.8824916731037085	0.0011096119394327013	0.0012966706773909556
-1.8814916731037086	0.0009904165799716211	0.0011881090618861279
-1.8804916731037085	0.0008756315932849095	0.0010803800095754712
-1.8794916731037086	0.0007789898557002137	0.0009734844732080597
-1.8784916731037085	0.0006823481181154965	0.0008674234076123388
-1.8774916731037086	0.0005857063805308005	0.0007621977692097159
-1.8764916731037085	0.0004890646429460833	0.0006578085155255625
-1.8754916731037086	0.00039242290536138733	0.0005542566046980377
-1.8744916731037085	0.0002957811677766701	0.00045154299498473965
-1.8734916731037086	0.00019913943019197414	0.00034966864426706074
-1.8724916731037085	0.00010249769260725692	0.0002486345095524395
-1.8714916731037086	5.855955022560956e-6	0.00014844154647451757
-1.8704916731037085	-0.00009078578256215626	0.00004909070879129812
-1.8694916731037086	-0.00018742752014685223	-0.00004941705211895797
-1.8684916731037085	-0.00028406925773156945	-0.0001470807877633068
-1.8674916731037086	-0.0003807109953162654	-0.0002438995530422705
-1.8664916731037084	-0.00047735273290098264	-0.0003398724067593256
-1.8654916731037086	-0.0005739944704856786	-0.00043499841213242435
-1.8644916731037084	-0.0006706362080703958	-0.0005292766373073826
-1.8634916731037086	-0.0007672779456550918	-0.0006227061558728153
-1.8624916731037084	-0.000863919683239809	-0.0007152860473768619
-1.8614916731037086	-0.000960561420824505	-0.0008070153978454453
-1.8604916731037084	-0.0010572031584092222	-0.0008978933003021689
-1.8594916731037086	-0.0011550073055698843	-0.0009879188552897045
-1.8584916731037084	-0.0012398797984577831	-0.0010770911713927495
-1.8574916731037086	-0.0013182584379569649	-0.0011654093657619408
-1.8564916731037084	-0.001396108217486829	-0.0012528725646397815
-1.8554916731037085	-0.0014739335740990246	-0.0013394799038873306
-1.8544916731037084	-0.0015517589307112367	-0.0014252305295122808
-1.8534916731037085	-0.0016295842873234319	-0.0015101235981981737
-1.8524916731037084	-0.0017074096439356444	-0.0015941582778349062
-1.8514916731037085	-0.0017852350005478396	-0.0016773337480497086
-1.8504916731037084	-0.0018630603571600521	-0.0017596492007399683
-1.8494916731037085	-0.0019408857137722473	-0.001841103840606012
-1.8484916731037084	-0.00201871107038446	-0.00192169688568547
-1.8474916731037085	-0.002096536426996655	-0.0020014275678879034
-1.8464916731037084	-0.0021743617836088676	-0.0020802951335304742
-1.8454916731037085	-0.0022521871402210627	-0.0021582988438739598
-1.8444916731037084	-0.0023300124968332753	-0.0022354379756596154
-1.8434916731037085	-0.0024078378534454705	-0.002311711821646162
-1.8424916731037084	-0.002485663210057683	-0.0023871196911476322
-1.8414916731037085	-0.002563488566669878	-0.0024616609105709147
-1.8404916731037084	-0.0026413139232820907	-0.002535334823954405
-1.8394916731037085	-0.002719139279894286	-0.0026081407935059225
-1.8384916731037084	-0.0027817119615198417	-0.0026800782001416
-1.8374916731037085	-0.0028399358538509526	-0.002751146444023911
-1.8364916731037084	-0.002898159746182077	-0.002821344945100529
-1.8354916731037085	-0.002956383638513188	-0.002890673143642289
-1.8344916731037084	-0.0030146075308443124	-0.0029591305007815177
-1.8334916731037085	-0.0030728314231754233	-0.0030267164990495227
-1.8324916731037084	-0.0031310553155065477	-0.003093430642914216
-1.8314916731037085	-0.0031892792078376587	-0.0031592724593169086
-1.8304916731037084	-0.003247503100168783	-0.0032242414982085327
-1.8294916731037085	-0.003305726992499894	-0.0032883373330855475
-1.8284916731037084	-0.0033639508848310185	-0.0033515595615247196
-1.8274916731037085	-0.003422175445645766	-0.0034139078057172367
-1.8264916731037084	-0.0034827281190462768	-0.003475381713002046
-1.8254916731037085	-0.003543280792446774	-0.003535980956397816
-1.8244916731037084	-0.003603833465847285	-0.0035957052351341667
-1.8234916731037085	-0.003664386139247782	-0.0036545542751815346
-1.8224916731037084	-0.003724938812648293	-0.0037125278297797104
-1.8214916731037085	-0.003785491486048791	-0.003769625679964944
-1.8204916731037084	-0.0038460441594493017	-0.003825847635095886
-1.8194916731037085	-0.0038907877811661085	-0.0038811935333773334
-1.8184916731037084	-0.003935275776651033	-0.003935663242383106
-1.8174916731037085	-0.003979763772135946	-0.003989256659576196
-1.8164916731037084	-0.004024251767620869	-0.004041973712827954

==> Figures/Uline-a=1.0-xo=-0.5.dat <==
-1.9364916731037085	0.008452759187333061	0.008371878598311788
-1.9354916731037086	0.008292887230979049	0.008219535552745828
-1.9344916731037085	0.008133015274625	0.008067989145833551
-1.9334916731037086	0.007973143318270988	0.007917239571046758
-1.9324916731037085	0.00781327136191694	0.007767287046021108
-1.9314916731037086	0.007653399405562928	0.007618131812230887
-1.9304916731037085	0.007493527449208879	0.007469774134660288
-1.9294916731037086	0.007333721670107759	0.00732221430147123
-1.9284916731037085	0.007175045701422745	0.007175452623667887
-1.9274916731037086	0.007035239843071332	0.007029489434758222
-1.9264916731037085	0.006900488223641227	0.0068843250904114875
-1.9254916731037086	0.006765736604211152	0.006739959968113274
-1.9244916731037085	0.006630984984781048	0.006596394466816466
-1.9234916731037086	0.006496233365350973	0.006453629006589481
-1.9224916731037085	0.006361481745920868	0.0063116640282607425
-1.9214916731037086	0.006226730126490793	0.006170499993060366
-1.9204916731037085	0.006091978507060689	0.006030137382258001
-1.9194916731037086	0.005957226887630614	0.005890576696797961
-1.9184916731037085	0.005822475268200509	0.00575181845693068
-1.9174916731037086	0.005687723648770435	0.005613863201841256
-1.9164916731037085	0.00555297202934033	0.005476711489274352
-1.9154916731037086	0.0054182204099102555	0.00534036389515645
-1.9144916731037085	0.005283468790480151	0.00520482101321415
-1.9134916731037086	0.005148717171050076	0.0050700834545901186
-1.9124916731037085	0.005013965551619972	0.004936151847454953
-1.9114916731037086	0.004879213932189897	0.00480302683661691
-1.9104916731037085	0.0047444623127597925	0.004670709083127195
-1.9094916731037086	0.004609630871182806	0.004539199263883555
-1.9084916731037085	0.004474779111845252	0.004408498071229262
-1.9074916731037086	0.0043399273525077265	0.00427860621255044
-1.9064916731037085	0.004205075593170172	0.004149524409868863
-1.9054916731037086	0.004070223833832647	0.004021253399432989
-1.9044916731037085	0.003935372074495092	0.003893793931304887
-1.9034916731037086	0.003800520315157567	0.0037671467689448165
-1.9024916731037085	0.003665668555820012	0.003641312688792288
-1.9014916731037086	0.003530816796482487	0.003516292479844467
-1.9004916731037085	0.0033959650371449325	0.0033920869432313427
-1.8994916731037086	0.0032611132778074072	0.0032686968917881795
-1.8984916731037085	0.0031262615184698525	0.0031461231496246814
-1.8974916731037086	0.003010293392559678	0.003024366551691554
-1.8964916731037085	0.002894531928160439	0.002903427943343806
-1.8954916731037086	0.0027789185923066586	0.0027833081799017168
-1.8944916731037085	0.0026639194732739754	0.002664008126208199
-1.8934916731037086	0.002548920354241318	0.002545528656183918
-1.8924916731037085	0.0024339212352086346	0.002427870652379399
-1.8914916731037086	0.0023189221161759766	0.0023110350055244033
-1.8904916731037085	0.0022039229971432934	0.0021950226140741436
-1.8894916731037086	0.0020889238781106353	0.0020798343837536357
-1.8884916731037085	0.0019739247590779526	0.0019654712270982533
-1.8874916731037086	0.0018589256400452945	0.0018519340629926107
-1.8864916731037085	0.0017439265210126113	0.0017392238162059828
-1.8854916731037086	0.0016289274019799537	0.001627341416925783
-1.8844916731037085	0.0015139282829472705	0.001516287800287855
-1.8834916731037086	0.0013989291639146125	0.001406063905904753
-1.8824916731037085	0.0012839300448819293	0.0012966706773909556
-1.8814916731037086	0.0011689309258492717	0.0011881090618861279
-1.8804916731037085	0.001053931806816588	0.0010803800095754712
-1.8794916731037086	0.0009389326877839306	0.0009734844732080597
-1.8784916731037085	0.0008239335687512474	0.0008674234076123388
-1.8774916731037086	0.0007089344497185898	0.0007621977692097159
-1.8764916731037085	0.0005939353306859061	0.0006578085155255625
-1.8754916731037086	0.00047893621165324854	0.0005542566046980377
-1.8744916731037085	0.00036393709262056535	0.00045154299498473965
-1.8734916731037086	0.00024893797358790774	0.00034966864426706074
-1.8724916731037085	0.00015428842286636523	0.0002486345095524395
-1.8714916731037086	0.00006280827652450688	0.00014844154647451757
-1.8704916731037085	-0.000028671869817371637	0.00004909070879129812
-1.8694916731037086	-0.00012015201615922988	-0.00004941705211895797
-1.8684916731037085	-0.00021163216250110855	-0.0001470807877633068
-1.8674916731037086	-0.0003031123088429668	-0.0002438995530422705
-1.8664916731037084	-0.00039459245518484536	-0.0003398724067593256
-1.8654916731037086	-0.0004860726015267037	-0.00043499841213242435
-1.8644916731037084	-0.0005775527478685822	-0.0005292766373073826
-1.8634916731037086	-0.0006690328942104406	-0.0006227061558728153
-1.8624916731037084	-0.0007605130405523191	-0.0007152860473768619
-1.8614916731037086	-0.0008519003593402105	-0.0008070153978454453
-1.8604916731037084	-0.0009431363668412613	-0.0008978933003021689
-1.8594916731037086	-0.0010343723743422915	-0.0009879188552897045
-1.8584916731037084	-0.0011256083818433423	-0.0010770911713927495
-1.8574916731037086	-0.0012168443893443726	-0.0011654093657619408
-1.8564916731037084	-0.0013080803968454234	-0.0012528725646397815
-1.8554916731037085	-0.0013993164043464537	-0.0013394799038873306
-1.8544916731037084	-0.0014905524118475045	-0.0014252305295122808
-1.8534916731037085	-0.0015817884193485348	-0.0015101235981981737
-1.8524916731037084	-0.0016730244268495856	-0.0015941582778349062
-1.8514916731037085	-0.001764260434350616	-0.0016773337480497086
-1.8504916731037084	-0.0018423647575662298	-0.0017596492007399683
-1.8494916731037085	-0.0019143734367644254	-0.001841103840606012
-1.8484916731037084	-0.001986382115962637	-0.00192169688568547
-1.8474916731037085	-0.002058390795160833	-0.0020014275678879034
-1.8464916731037084	-0.002130399474359044	-0.0020802951335304742
-1.8454916731037085	-0.0022024081535572397	-0.0021582988438739598
-1.8444916731037084	-0.0022744168327554514	-0.0022354379756596154
-1.8434916731037085	-0.002346425511953647	-0.002311711821646162
-1.8424916731037084	-0.0024184341911518584	-0.0023871196911476322
-1.8414916731037085	-0.002490442870350054	-0.0024616609105709147
-1.8404916731037084	-0.0025624515495482657	-0.002535334823954405
-1.8394916731037085	-0.002634460228746461	-0.0026081407935059225
-1.8384916731037084	-0.0027064689079446726	-0.0026800782001416
-1.8374916731037085	-0.0027784775871428683	-0.002751146444023911
-1.8364916731037084	-0.0028504862663410796	-0.002821344945100529
-1.8354916731037085	-0.0029224949455392752	-0.002890673143642289
-1.8344916731037084	-0.002994503624737487	-0.0029591305007815177
-1.8334916731037085	-0.003066482260850796	-0.0030267164990495227
-1.8324916731037084	-0.0031382670392866925	-0.003093430642914216
-1.8314916731037085	-0.0032100518177225735	-0.0031592724593169086
-1.8304916731037084	-0.0032766358141014832	-0.0032242414982085327
-1.8294916731037085	-0.0033301747709470137	-0.0032883373330855475
-1.8284916731037084	-0.0033837137277925554	-0.0033515595615247196
-1.8274916731037085	-0.003437252684638086	-0.0034139078057172367
-1.8264916731037084	-0.0034907916414836275	-0.003475381713002046
-1.8254916731037085	-0.003544330598329158	-0.003535980956397816
-1.8244916731037084	-0.0035978695551746997	-0.0035957052351341667
-1.8234916731037085	-0.00365140851202023	-0.0036545542751815346
-1.8224916731037084	-0.0037049474688657723	-0.0037125278297797104
-1.8214916731037085	-0.0037584864257113023	-0.003769625679964944
-1.8204916731037084	-0.0038120253825568444	-0.003825847635095886
-1.8194916731037085	-0.0038655643394023744	-0.0038811935333773334
-1.8184916731037084	-0.003919103296247917	-0.003935663242383106
-1.8174916731037085	-0.0039726422530934466	-0.003989256659576196
-1.8164916731037084	-0.004026181209938988	-0.004041973712827954

==> Figures/Uline-a=1.0-xo=0.0.dat <==
-2.	0.008680684208564939	0.00864643903672846
-1.999	0.008459353291908608	0.008469327450805034
-1.998	0.008217502944118552	0.008288630714793313
-1.997	0.007958948628428565	0.008104347438494308
-1.996	0.007713330632000358	0.007916475858180387
-1.995	0.00750121858772174	0.007725013835462008
-1.994	0.007289106543443074	0.007529958856074173
-1.993	0.007076994499164455	0.007331308028581493
-1.992	0.006826509544202764	0.007129058083001953
-1.991	0.006595816177809937	0.0069232053693485986
-1.99	0.006374010719059593	0.006713745856087715
-1.989	0.0061522052603093	0.006500675128513232
-1.988	0.00592749406290743	0.006283988387037073
-1.987	0.005649734250508534	0.006063680445393332
-1.986	0.005418377620032961	0.005839745728756212
-1.985	0.005187020989557439	0.005612178271771701
-1.984	0.004955664359081865	0.005380971716499396
-1.983	0.004720002717801683	0.005146119310266924
-1.982	0.004478821214291946	0.004907613903432702
-1.981	0.004237639710782263	0.004665447947059011
-1.98	0.003996458207272528	0.004419613490490935
-1.979	0.0037108146058110188	0.004170102178844195
-1.978	0.003445867763862379	0.003916905250396133
-1.977	0.00319459427473665	0.0036600135338824245
-1.976	0.002943320785610865	0.003399417445696315
-1.975	0.0026881936622201374	0.003135106986989527
-1.974	0.0023721347731732465	0.0028670717406736185
-1.973	0.0021059611066794504	0.002595300868320473
-1.972	0.0018442244416285191	0.0023197831069599086
-1.971	0.0015824877765776451	0.0020405067657739834
-1.97	0.0013177450729675495	0.0017574597226861256
-1.969	0.001046063692680667	0.0014706294208422614
-1.968	0.0007743823123937244	0.0011800028649846042
-1.967	0.0005027009321068419	0.0008855666177150084
-1.966	0.00022358560067934602	0.0005873067956456458
-1.965	-0.000058203531695734666	0.000285209065437636
-1.964	-0.00033999266407087783	-0.000020741360277656135
-1.963	-0.000624053536098747	-0.00033055972709246373
-1.962	-0.0009159048864988665	-0.0006442617431374476
-1.961	-0.0012077562368989214	-0.0009618635835166554
-1.96	-0.001499607587299041	-0.001283381894865862
-1.959	-0.0018001650327611213	-0.0016088338000360448
-1.958	-0.002103290151072346	-0.0019382369029045422
-1.957	-0.002406415269383503	-0.0022716092933154595
-1.956	-0.0027136599374177847	-0.00260896955215216
-1.955	-0.003027329417248396	-0.002950336756543454
-1.954	-0.003340998897079077	-0.0032957304852073953
-1.953	-0.0036555268696377946	-0.0036451708239326128
-1.952	-0.003981032467553733	-0.003998678371202824
-1.951	-0.004306538065469599	-0.004356274243963922

==> Figures/Vline-a=1.0.dat <==
1.	-0.00469083148172017	-0.004685537208215592	-0.00469083148172017	-0.004687856446627664
1.01	-0.004682746055264045	-0.004670708975582586	-0.004682746055264045	-0.004646041981053353
1.02	-0.00466697226224114	-0.004655880742949579	-0.00466697226224114	-0.004604227515479043
1.03	-0.004643698285357076	-0.0046410525103165725	-0.004643698285357076	-0.004562572534456627
1.04	-0.004613111244765142	-0.004626224277683565	-0.004613111244765142	-0.004522185962881246
1.05	-0.004575396961777348	-0.004610658525499319	-0.004575396961777348	-0.004481799391305865
1.06	-0.004530739744464517	-0.0045938525957986386	-0.004530739744464517	-0.004441412819730484
1.07	-0.004479322193705591	-0.004577046666097958	-0.004479322193705591	-0.004401026248155103
1.08	-0.004421325028323701	-0.004560240736397277	-0.004421325028323701	-0.004359639367684384
1.09	-0.004356926928021837	-0.004487195047389473	-0.004356926928021837	-0.004279601904203378
1.1	-0.004286304392902521	-0.004412238825970827	-0.004286304392902521	-0.004199564440722371
1.11	-0.004209631618425868	-0.00433941022765134	-0.004209631618425868	-0.004119526977241365
1.12	-0.004127080384726145	-0.0042665816293318524	-0.004127080384726145	-0.004039489513760358
1.13	-0.004038819959270624	-0.004193753031012366	-0.004038819959270624	-0.003959452050279354
1.1400000000000001	-0.003945017011905	-0.004120924432692877	-0.003945017011905	-0.0038808435531896947
1.15	-0.0038458355413872464	-0.004048095834373391	-0.0038458355413872464	-0.0038045001406733455
1.16	-0.0037414368125664003	-0.003954977139009989	-0.0037414368125664003	-0.0037080847033650628
1.17	-0.003631979303415061	-0.003829122917490591	-0.003631979303415061	-0.003591621254978781
1.18	-0.0035176186611732482	-0.0037032686959711917	-0.0035176186611732482	-0.0034751578065924994
1.19	-0.0033985076669084714	-0.0035807462331390676	-0.0033985076669084714	-0.003358694358206218
1.2	-0.003274796207840505	-0.0034604926323022387	-0.003274796207840505	-0.0032422309098199364
1.21	-0.0031466312568212626	-0.0033402390314654098	-0.0031466312568212626	-0.003125767461433655
1.22	-0.0030141568583998725	-0.003219985430628581	-0.0030141568583998725	-0.003013059215864252
1.23	-0.0028775141209393465	-0.0030896427345679773	-0.0028775141209393465	-0.002887941510524183
1.24	-0.0027368412142871473	-0.0029250579317509516	-0.0027368412142871473	-0.0027392575703565573
1.25	-0.0025922733725343462	-0.0027604731289339263	-0.0025922733725343462	-0.0025905736301889315
1.26	-0.0024439429014289533	-0.002599304719445095	-0.0024439429014289533	-0.0024418896900213058
1.27	-0.002291979190038755	-0.0024420957237595046	-0.002291979190038755	-0.00229320574985368
1.28	-0.0021365087262854854	-0.0022848867280739144	-0.0021365087262854854	-0.0021466443836095587
1.29	-0.0019776551159987853	-0.0021276777323883246	-0.0019776551159987853	-0.0020063525085343282
1.3	-0.0018155391051617176	-0.0019556836674707655	-0.0018155391051617176	-0.0018451306683526427
1.31	-0.001650278605042764	-0.0017629710959978556	-0.001650278605042764	-0.0016709535112436327
1.32	-0.0014819887199303133	-0.0015731617659829832	-0.0014819887199303133	-0.001496776354134623
1.33	-0.0013107817772054636	-0.001389918068300167	-0.0013107817772054636	-0.0013225991970256129
1.34	-0.0011367673595075525	-0.0012066743706173506	-0.0011367673595075525	-0.0011547821083158663
1.35	-0.0009600523387645783	-0.0010234306729345344	-0.0009600523387645783	-0.0009902999112861447
1.3599999999999999	-0.0007807409118766664	-0.0008401869752517221	-0.0007807409118766664	-0.0008232340049513776
1.37	-0.0005989346378561487	-0.0006321395219110836	-0.0005989346378561487	-0.0006397932904476077
1.38	-0.00041473247624232434	-0.0004301641728895217	-0.00041473247624232434	-0.00045635257594384604
1.3900000000000001	-0.00022823082662191269	-0.00023128285966918986	-0.00022823082662191269	-0.0002729118614400762
1.4	-0.0000395235690992396	-0.00003240154644886687	-0.0000395235690992396	-0.00008633371645885412
1.4100000000000001	0.0001512978944285745	0.00016647976677146493	0.0001512978944285745	0.00010418005095654519
1.42	0.00034414459832486644	0.00036536107999178796	0.00034414459832486644	0.00029469381837193603
1.43	0.0005389299707186587	0.0005744440343037813	0.0005389299707186587	0.0004940014493882009
1.44	0.0007355697905756103	0.0007908728088261828	0.0007355697905756103	0.0006945132344561775
1.45	0.0009339821444397378	0.0010073015833485842	0.0009339821444397378	0.0008950250195241538
1.46	0.001134087382942444	0.0012237303578709856	0.001134087382942444	0.0010955368045921304
1.47	0.0013358080771679326	0.0014401591323933872	0.0013358080771679326	0.0012960485896601067
1.48	0.0015390689749564812	0.0016565879069157887	0.0015390689749564812	0.0014972066424990549
1.49	0.0017437969572206037	0.0018720205574135357	0.0017437969572206037	0.001705750358805557
1.5	0.0019499209943427236	0.0020868289869738444	0.0019499209943427236	0.0019195442618444543
1.51	0.0021573721027169923	0.002301637416534153	0.0021573721027169923	0.002133338164883352
1.52	0.0023660833014927593	0.0025218436437602553	0.0023660833014927593	0.0023471320679222495
1.53	0.0025759895695717135	0.0027429075244386715	0.0025759895695717135	0.002560925970961147
1.54	0.0027870278029061037	0.0029639714051170885	0.0027870278029061037	0.0027747198740000444
1.55	0.00299913677214134	0.0031815736444148306	0.00299913677214134	0.0029901225741319473
1.56	0.0032122570806416215	0.003398252907238386	0.0032122570806416215	0.003205529141366935
1.57	0.00342633112293381	0.003614932170061941	0.00342633112293381	0.0034209357086019227
1.58	0.0036413030436010588	0.0038316114328854965	0.0036413030436010588	0.0036363422758369105
1.5899999999999999	0.0038571186966544803	0.004048868852524438	0.0038571186966544803	0.003854649301265259
1.6	0.004073725605407939	0.004266622274012246	0.004073725605407939	0.004076687248770791
1.6099999999999999	0.004291072922878239	0.004479369899430713	0.004291072922878239	0.004297679546490031
1.62	0.004509111392730528	0.004697865377389565	0.004509111392730528	0.004520953490365194
1.63	0.00472779331078586	0.0049163608553484065	0.00472779331078586	0.004744227434240348
1.6400000000000001	0.004947072487106043	0.005134856333307259	0.004947072487106043	0.004967501378115512
1.65	0.005166904208668374	0.005353351811266101	0.005166904208668374	0.005190775321990666
1.6600000000000001	0.005387245202641264	0.005565124537595819	0.005387245202641264	0.005410965987787277
1.67	0.00560805360026961	0.005773300576881335	0.00560805360026961	0.005630231723077528
1.6800000000000002	0.005829288901377426	0.00598147661616686	0.005829288901377426	0.005849497458367788
1.69	0.006050911939493305	0.006189652655452376	0.006050911939493305	0.006068763193658039
1.7000000000000002	0.006272884847603303	0.006397828694737901	0.006272884847603303	0.006289217481258184
1.71	0.006495171024534108	0.006604578362533809	0.006495171024534108	0.0065124666271528025
1.72	0.0067177351019684604	0.006805081873504966	0.0067177351019684604	0.00673514677754556
1.73	0.006940542912093388	0.0070093011299182766	0.006940542912093388	0.006957351519987844
1.74	0.0071635614558809985	0.007213520386331587	0.0071635614558809985	0.007179556262430128
1.75	0.0073867588720007114	0.007417739642744897	0.0073867588720007114	0.007401761004872412

==> Figures/r-alpha=0.625-fine.dat <==
19.6000000000 7.7892e-05
39.6000000000 8.74333e-05
59.6000000000 8.85226e-05
79.6000000000 8.86489e-05
99.6000000000 8.86637e-05
119.6000000000 8.86654e-05
139.6000000000 8.86656e-05
159.6000000000 8.86656e-05
179.6000000000 8.86657e-05
199.6000000000 8.86656e-05
219.6000000000 8.86657e-05
239.6000000000 8.86657e-05
259.6000000000 8.86656e-05
279.6000000000 8.86657e-05
299.6000000000 8.86657e-05
319.6000000000 8.86658e-05
339.6000000000 8.86659e-05
359.6000000000 8.86659e-05
379.6000000000 8.86663e-05
399.6000000000 8.86678e-05
419.6000000000 8.86694e-05
439.6000000000 8.86707e-05
459.6000000000 8.86721e-05
479.6000000000 8.86741e-05
499.6000000000 8.86774e-05
519.6000000000 8.86824e-05
539.6000000000 8.86903e-05
559.6000000000 8.87026e-05
579.6000000000 8.87218e-05
599.6000000000 8.8752e-05
619.6000000000 8.87992e-05
639.6000000000 8.88724e-05
659.6000000000 8.89857e-05
679.6000000000 8.91598e-05
699.6000000000 8.94239e-05
719.6000000000 8.98181e-05
739.6000000000 9.03923e-05
759.6000000000 9.12024e-05
779.6000000000 9.21504e-05
799.6000000000 9.36798e-05
819.6000000000 9.55153e-05
839.6000000000 9.7699e-05
859.6000000000 0.000100342
879.6000000000 0.000102855
899.6000000000 0.000106231
919.6000000000 0.00010926
939.6000000000 0.000112284
959.6000000000 0.000116403
979.6000000000 0.000120479
999.6000000000 0.000123929
1019.6000000000 0.000127417
1039.6000000000 0.000129869
1059.6000000000 0.000131348
1079.6000000000 0.000134992
1099.6000000000 0.0001388
1119.6000000000 0.000141616
1139.6000000000 0.000143454
1159.6000000000 0.00014726
1179.6000000000 0.000151655
1199.6000000000 0.000160376
1219.6000000000 0.000165473
1239.6000000000 0.00017018
1259.6000000000 0.000174979
1279.6000000000 0.000179912
1299.6000000000 0.000184984
1319.6000000000 0.000190231
1339.6000000000 0.000194275
1359.6000000000 0.000197577
1379.6000000000 0.000202902
1399.6000000000 0.000210842
1419.6000000000 0.000219458
1439.6000000001 0.000225858
1459.6000000001 0.00023224
1479.6000000001 0.000238787
1499.6000000001 0.000245519
1519.6000000001 0.000252441
1539.6000000001 0.000259558
1559.6000000001 0.000266563
1579.6000000001 0.000271499
1599.6000000001 0.000278774
1619.6000000001 0.000289445
1639.6000000001 0.000297958
1659.6000000001 0.000306386
1679.6000000001 0.000315026
1699.6000000001 0.000323907
1719.6000000001 0.000333039
1739.6000000001 0.000342428
1759.6000000001 0.000352082
1779.6000000001 0.000362008
1799.6000000001 0.000369903
1819.6000000001 0.000379957
1839.6000000001 0.000391876
1859.6000000001 0.000403002
1879.6000000002 0.00041437
1899.6000000002 0.000426053
1919.6000000002 0.000438064
1939.6000000002 0.000450414
1959.6000000002 0.000463112
1979.6000000002 0.000476169
1999.6000000002 0.000489593
2019.6000000002 0.000501816
2039.6000000002 0.000516548
2059.6000000002 0.000531422
2079.6000000002 0.000546431
2099.6000000002 0.000561839
2119.6000000002 0.000577679
2139.6000000002 0.000593965
2159.6000000002 0.00061071
2179.6000000002 0.000627927
2199.6000000002 0.00064563
2219.6000000002 0.000663832
2239.6000000002 0.000681756
2259.6000000002 0.000701864
2279.6000000002 0.000721836
2299.6000000002 0.000742202
2319.6000000003 0.000763128
2339.6000000003 0.000784642
2359.6000000003 0.000806763
2379.6000000003 0.000829508
2399.6000000003 0.000852894
2419.6000000003 0.000876939
2439.6000000003 0.000901662
2459.6000000003 0.000926258
2479.6000000003 0.000953318
2499.6000000003 0.000980296
2519.6000000003 0.00100794
2539.6000000003 0.00103636
2559.6000000003 0.00106558
2579.6000000003 0.00109562
2599.6000000003 0.00112651
2619.6000000003 0.00115826
2639.6000000003 0.00119092
2659.6000000003 0.00122449
2679.6000000003 0.00125833
2699.6000000003 0.0012946
2719.6000000003 0.00133115
2739.6000000003 0.00136868
2759.6000000004 0.00140727
2779.6000000004 0.00144694
2799.6000000004 0.00148773
2819.6000000004 0.00152968
2839.6000000004 0.0015728
2859.6000000004 0.00161714
2879.6000000004 0.00166273
2899.6000000004 0.00170961
2919.6000000004 0.00175781
2939.6000000004 0.00180736
2959.6000000004 0.00185831
2979.6000000004 0.0019107
2999.6000000004 0.00196457
3019.6000000004 0.00201996
3039.6000000004 0.0020769
3059.6000000004 0.00213545
3079.6000000004 0.00219566
3099.6000000004 0.00225756
3119.6000000004 0.0023212
3139.6000000004 0.00238664
3159.6000000004 0.00245392
3179.6000000004 0.00252311
3199.6000000005 0.0025944
3219.6000000005 0.00266887
3239.6000000005 0.00274417
3259.6000000005 0.00282153
3279.6000000005 0.00290109
3299.6000000005 0.00298266
3319.6000000005 0.00306672
3339.6000000005 0.00315311
3359.6000000005 0.00324215
3379.6000000005 0.00333357
3399.6000000005 0.00342898
3419.6000000005 0.00352605
3439.6000000005 0.00362549
3459.6000000005 0.0037277
3479.6000000005 0.00383279
3499.6000000005 0.00394084
3519.6000000005 0.00405194
3539.6000000005 0.00416617
3559.6000000005 0.00428361
3579.6000000005 0.00440437
3599.6000000005 0.00452853
3619.6000000005 0.0046562
3639.6000000006 0.00478746
3659.6000000006 0.00492242
3679.6000000006 0.00506118
3699.6000000006 0.00520386
3719.6000000006 0.00535056
3739.6000000006 0.00550139
3759.6000000006 0.00565551
3779.6000000006 0.00581478
3799.6000000006 0.00597868
3819.6000000006 0.00614722
3839.6000000006 0.00632051
3859.6000000006 0.00649868
3879.6000000006 0.00668157
3899.6000000006 0.00686992
3919.6000000006 0.00706358
3939.6000000006 0.00726269
3959.6000000006 0.00746742
3979.6000000006 0.00767791
3999.6000000006 0.00789321
4019.6000000006 0.00811558
4039.6000000006 0.00834433
4059.6000000006 0.00857953
4079.6000000007 0.00882135
4099.6000000007 0.00907
4119.6000000006 0.00932564
4139.6000000006 0.00958849
4159.6000000006 0.00985874
4179.6000000006 0.0101369
4199.6000000006 0.0104233
4219.6000000005 0.0107172
4239.6000000005 0.0110192
4259.6000000005 0.0113298
4279.6000000005 0.0116494
4299.6000000005 0.0119783
4319.6000000005 0.0123158
4339.6000000004 0.0126629
4359.6000000004 0.0130197
4379.6000000004 0.0133866
4399.6000000004 0.0137638
4419.6000000004 0.0141525
4439.6000000003 0.0145516
4459.6000000003 0.0149617
4479.6000000003 0.0153832
4499.6000000003 0.0158166
4519.6000000003 0.0162622
4539.6000000003 0.0167203
4559.6000000002 0.0171914
4579.6000000002 0.0176756
4599.6000000002 0.0181735
4619.6000000002 0.0186854
4639.6000000002 0.0192116
4659.6000000001 0.0197527
4679.6000000001 0.020309
4699.6000000001 0.0208808
4719.6000000001 0.0214688
4739.6000000001 0.0220733
4759.6000000001 0.0226947
4779.6000000000 0.0233336
4799.6000000000 0.0239904
4819.6000000000 0.0246657
4839.6000000000 0.0253598
4859.6000000000 0.0260735
4879.5999999999 0.0268072
4899.5999999999 0.0275607
4919.5999999999 0.0283357
4939.5999999999 0.0291327
4959.5999999999 0.029952
4979.5999999999 0.0307943
4999.5999999998 0.0316602
5019.5999999998 0.0325502
5039.5999999998 0.0334651
5059.5999999998 0.0344056
5079.5999999998 0.0353724
5099.5999999997 0.0363658
5119.5999999997 0.0373871
5139.5999999997 0.038437
5159.5999999997 0.0395161
5179.5999999997 0.0406253
5199.5999999997 0.0417653
5219.5999999996 0.042937
5239.5999999996 0.0441412
5259.5999999996 0.0453788
5279.5999999996 0.0466503
5299.5999999996 0.0479573
5319.5999999995 0.0493017
5339.5999999995 0.0506824
5359.5999999995 0.052101
5379.5999999995 0.0535587
5399.5999999995 0.0550564
5419.5999999995 0.0565953
5439.5999999994 0.0581765
5459.5999999994 0.0598006
5479.5999999994 0.0614696
5499.5999999994 0.0631841
5519.5999999994 0.0649454
5539.5999999993 0.0667547
5559.5999999993 0.068613
5579.5999999993 0.0705218
5599.5999999993 0.0724821
5619.5999999993 0.0744954
5639.5999999993 0.0765628
5659.5999999992 0.0786858
5679.5999999992 0.0808655
5699.5999999992 0.0831034
5719.5999999992 0.0854009
5739.5999999992 0.0877592
5759.5999999991 0.0901799
5779.5999999991 0.0926634
5799.5999999991 0.095213
5819.5999999991 0.097829
5839.5999999991 0.100513
5859.5999999991 0.103266
5879.5999999990 0.10609
5899.5999999990 0.108987
5919.5999999990 0.111958
5939.5999999990 0.115003
5959.5999999990 0.118126
5979.5999999989 0.121327
5999.5999999989 0.124607
6019.5999999989 0.127967
6039.5999999989 0.131411
6059.5999999989 0.134937
6079.5999999989 0.138549
6099.5999999988 0.142247
6119.5999999988 0.146032
6139.5999999988 0.149905
6159.5999999988 0.153868
6179.5999999988 0.157921
6199.5999999987 0.162067
6219.5999999987 0.166303
6239.5999999987 0.170633
6259.5999999987 0.175057
6279.5999999987 0.179576
6299.5999999987 0.184189
6319.5999999986 0.188898
6339.5999999986 0.193702
6359.5999999986 0.198601
6379.5999999986 0.203596
6399.5999999986 0.208686
6419.5999999985 0.213871
6439.5999999985 0.219149
6459.5999999985 0.224521
6479.5999999985 0.229986
6499.5999999985 0.235541
6519.5999999985 0.241187
6539.5999999984 0.24692
6559.5999999984 0.252738
6579.5999999984 0.258643
6599.5999999984 0.264629
6619.5999999984 0.270695
6639.5999999983 0.276838
6659.5999999983 0.283054
6679.5999999983 0.289341
6699.5999999983 0.295696
6719.5999999983 0.302113
6739.5999999983 0.308591
6759.5999999982 0.315124
6779.5999999982 0.321708
6799.5999999982 0.328339
6819.5999999982 0.335012
6839.5999999982 0.341722
6859.5999999981 0.348465
6879.5999999981 0.355235
6899.5999999981 0.362027
6919.5999999981 0.368835
6939.5999999981 0.375655
6959.5999999981 0.382482
6979.5999999980 0.389308
6999.5999999980 0.396131
7019.5999999980 0.402942
7039.5999999980 0.409737
7059.5999999980 0.416511
7079.5999999979 0.423258
7099.5999999979 0.429973
7119.5999999979 0.436651
7139.5999999979 0.443288
7159.5999999979 0.449879
7179.5999999979 0.456418
7199.5999999978 0.462902
7219.5999999978 0.469326
7239.5999999978 0.475687
7259.5999999978 0.481981
7279.5999999978 0.488204
7299.5999999977 0.494353
7319.5999999977 0.500425
7339.5999999977 0.506417
7359.5999999977 0.512327
7379.5999999977 0.518152
7399.5999999977 0.52389
7419.5999999976 0.52954
7439.5999999976 0.5351
7459.5999999976 0.540568
7479.5999999976 0.545944
7499.5999999976 0.551226
7519.5999999975 0.556414
7539.5999999975 0.561508
7559.5999999975 0.566507
7579.5999999975 0.57141
7599.5999999975 0.576219
7619.5999999975 0.580933
7639.5999999974 0.585552
7659.5999999974 0.590078
7679.5999999974 0.59451
7699.5999999974 0.59885
7719.5999999974 0.603097
7739.5999999973 0.607254
7759.5999999973 0.611321
7779.5999999973 0.6153
7799.5999999973 0.619191
7819.5999999973 0.622996
7839.5999999973 0.626716
7859.5999999972 0.630353
7879.5999999972 0.633907
7899.5999999972 0.637381
7919.5999999972 0.640775
7939.5999999972 0.644092
7959.5999999971 0.647332
7979.5999999971 0.650497
7999.5999999971 0.653589
8019.5999999971 0.656609
8039.5999999971 0.65956
8059.5999999971 0.662441
8079.5999999970 0.665256
8099.5999999970 0.668004
8119.5999999970 0.670688
8139.5999999970 0.67331
8159.5999999970 0.675871
8179.5999999969 0.678371
8199.5999999969 0.680813
8219.5999999969 0.683198
8239.5999999969 0.685528
8259.5999999969 0.687803
8279.5999999969 0.690025
8299.5999999968 0.692195
8319.5999999968 0.694315
8339.5999999968 0.696386
8359.5999999968 0.698409
8379.5999999968 0.700385
8399.5999999967 0.702316
8419.5999999967 0.704202
8439.5999999967 0.706045
8459.5999999967 0.707846
8479.5999999967 0.709606
8499.5999999967 0.711326
8519.5999999966 0.713006
8539.5999999966 0.714649
8559.5999999966 0.716255
8579.5999999966 0.717825
8599.5999999966 0.719359
8619.5999999965 0.720858
8639.5999999965 0.722325
8659.5999999965 0.723759
8679.5999999965 0.725161
8699.5999999965 0.726532
8719.5999999965 0.727873
8739.5999999964 0.729184
8759.5999999964 0.730467
8779.5999999964 0.731721
8799.5999999964 0.732949
8819.5999999964 0.734149
8839.5999999963 0.735324
8859.5999999963 0.736473
8879.5999999963 0.737598
8899.5999999963 0.738698
8919.5999999963 0.739775
8939.5999999963 0.740829
8959.5999999962 0.741861
8979.5999999962 0.742871
8999.5999999962 0.74386
9019.5999999962 0.744828
9039.5999999962 0.745775
9059.5999999961 0.746703
9079.5999999961 0.747612
9099.5999999961 0.748501
9119.5999999961 0.749373
9139.5999999961 0.750226
9159.5999999961 0.751062
9179.5999999960 0.751881
9199.5999999960 0.752683
9219.5999999960 0.753468
9239.5999999960 0.754238
9259.5999999960 0.754993
9279.5999999959 0.755732
9299.5999999959 0.756456
9319.5999999959 0.757165
9339.5999999959 0.757861
9359.5999999959 0.758542
9379.5999999959 0.75921
9399.5999999958 0.759865
9419.5999999958 0.760507
9439.5999999958 0.761136
9459.5999999958 0.761753
9479.5999999958 0.762358
9499.5999999957 0.762951
9519.5999999957 0.763532
9539.5999999957 0.764102
9559.5999999957 0.764661
9579.5999999957 0.765209
9599.5999999957 0.765747
9619.5999999956 0.766274
9639.5999999956 0.766791
9659.5999999956 0.767299
9679.5999999956 0.767797
9699.5999999956 0.768285
9719.5999999955 0.768764
9739.5999999955 0.769233
9759.5999999955 0.769694
9779.5999999955 0.770146
9799.5999999955 0.77059
9819.5999999955 0.771026
9839.5999999954 0.771453
9859.5999999954 0.771873
9879.5999999954 0.772284
9899.5999999954 0.772688
9919.5999999954 0.773084
9939.5999999953 0.773473
9959.5999999953 0.773855
9979.5999999953 0.774229
9999.5999999953 0.774597
10019.5999999953 0.774958
10039.5999999953 0.775313
10059.5999999952 0.775661
10079.5999999952 0.776002
10099.5999999952 0.776338
10119.5999999952 0.776667
10139.5999999952 0.77699
10159.5999999951 0.777308
10179.5999999951 0.777619
10199.5999999951 0.777925
10219.5999999951 0.778226
10239.5999999951 0.778521
10259.5999999951 0.778811
10279.5999999950 0.779095
10299.5999999950 0.779375
10319.5999999950 0.779649
10339.5999999950 0.779919
10359.5999999950 0.780183
10379.5999999949 0.780444
10399.5999999949 0.780699
10419.5999999949 0.78095
10439.5999999949 0.781196
10459.5999999949 0.781438
10479.5999999949 0.781676
10499.5999999948 0.78191
10519.5999999948 0.782139
10539.5999999948 0.782364
10559.5999999948 0.782586
10579.5999999948 0.782804
10599.5999999947 0.783018
10619.5999999947 0.783228
10639.5999999947 0.783434
10659.5999999947 0.783637
10679.5999999947 0.783836
10699.5999999947 0.784032
10719.5999999946 0.784224
10739.5999999946 0.784413
10759.5999999946 0.784599
10779.5999999946 0.784782
10799.5999999946 0.784961
10819.5999999945 0.785137
10839.5999999945 0.785311
10859.5999999945 0.785481
10879.5999999945 0.785648
10899.5999999945 0.785813
10919.5999999945 0.785974
10939.5999999944 0.786133
10959.5999999944 0.786289
10979.5999999944 0.786443
10999.5999999944 0.786593
11019.5999999944 0.786742
11039.5999999943 0.786887
11059.5999999943 0.78703
11079.5999999943 0.787171
11099.5999999943 0.78731
11119.5999999943 0.787446
11139.5999999943 0.78758
11159.5999999942 0.787711
11179.5999999942 0.78784
11199.5999999942 0.787967
11219.5999999942 0.788092
11239.5999999942 0.788215
11259.5999999941 0.788336
11279.5999999941 0.788454
11299.5999999941 0.788571
11319.5999999941 0.788685
11339.5999999941 0.788798
11359.5999999941 0.788909
11379.5999999940 0.789018
11399.5999999940 0.789125
11419.5999999940 0.78923
11439.5999999940 0.789334
11459.5999999940 0.789436
11479.5999999939 0.789536
11499.5999999939 0.789635
11519.5999999939 0.789732
11539.5999999939 0.789827
11559.5999999939 0.78992
11579.5999999939 0.790012
11599.5999999938 0.790103
11619.5999999938 0.790192
11639.5999999938 0.790279
11659.5999999938 0.790365
11679.5999999938 0.79045
11699.5999999937 0.790533
11719.5999999937 0.790615
11739.5999999937 0.790695
11759.5999999937 0.790774
11779.5999999937 0.790852
11799.5999999937 0.790929
11819.5999999936 0.791004
11839.5999999936 0.791078
11859.5999999936 0.791151
11879.5999999936 0.791222
11899.5999999936 0.791293
11919.5999999935 0.791362
11939.5999999935 0.79143
11959.5999999935 0.791497
11979.5999999935 0.791563
11999.5999999935 0.791628
12019.5999999935 0.791691
12039.5999999934 0.791754
12059.5999999934 0.791815
12079.5999999934 0.791876
12099.5999999934 0.791935
12119.5999999934 0.791994
12139.5999999933 0.792052
12159.5999999933 0.792108
12179.5999999933 0.792164
12199.5999999933 0.792219
12219.5999999933 0.792273
12239.5999999933 0.792326
12259.5999999932 0.792378
12279.5999999932 0.79243
12299.5999999932 0.79248
12319.5999999932 0.79253
12339.5999999932 0.792579
12359.5999999931 0.792627
12379.5999999931 0.792674
12399.5999999931 0.792721
12419.5999999931 0.792766
12439.5999999931 0.792811
12459.5999999931 0.792855
12479.5999999930 0.792899
12499.5999999930 0.792942
12519.5999999930 0.792984
12539.5999999930 0.793025
12559.5999999930 0.793066
12579.5999999929 0.793106
12599.5999999929 0.793145
12619.5999999929 0.793184
12639.5999999929 0.793222
12659.5999999929 0.793259
12679.5999999928 0.793296
12699.5999999928 0.793333
12719.5999999928 0.793368
12739.5999999928 0.793404
12759.5999999928 0.793438
12779.5999999928 0.793472
12799.5999999927 0.793506
12819.5999999927 0.793539
12839.5999999927 0.793571
12859.5999999927 0.793603
12879.5999999927 0.793634
12899.5999999926 0.793665
12919.5999999926 0.793695
12939.5999999926 0.793725
12959.5999999926 0.793755
12979.5999999926 0.793784
12999.5999999926 0.793812
13019.5999999925 0.79384
13039.5999999925 0.793867
13059.5999999925 0.793894
13079.5999999925 0.793921
13099.5999999925 0.793947
13119.5999999924 0.793973
13139.5999999924 0.793998
13159.5999999924 0.794023
13179.5999999924 0.794047
13199.5999999924 0.794071
13219.5999999924 0.794095
13239.5999999923 0.794118
13259.5999999923 0.794141
13279.5999999923 0.794164
13299.5999999923 0.794186
13319.5999999923 0.794208
13339.5999999922 0.794229
13359.5999999922 0.79425
13379.5999999922 0.794271
13399.5999999922 0.794292
13419.5999999922 0.794312
13439.5999999922 0.794332
13459.5999999921 0.794351
13479.5999999921 0.79437
13499.5999999921 0.794389
13519.5999999921 0.794408
13539.5999999921 0.794426
13559.5999999920 0.794444
13579.5999999920 0.794462
13599.5999999920 0.794479
13619.5999999920 0.794496
13639.5999999920 0.794513
13659.5999999920 0.79453
13679.5999999919 0.794546
13699.5999999919 0.794562
13719.5999999919 0.794578
13739.5999999919 0.794593
13759.5999999919 0.794609
13779.5999999918 0.794624
13799.5999999918 0.794638
13819.5999999918 0.794653
13839.5999999918 0.794667
13859.5999999918 0.794681
13879.5999999918 0.794695
13899.5999999917 0.794709
13919.5999999917 0.794722
13939.5999999917 0.794735
13959.5999999917 0.794748
13979.5999999917 0.794761
13999.5999999916 0.794773
14019.5999999916 0.794786
14039.5999999916 0.794798
14059.5999999916 0.79481
14079.5999999916 0.794821
14099.5999999916 0.794833
14119.5999999915 0.794844
14139.5999999915 0.794855
14159.5999999915 0.794866
14179.5999999915 0.794877
14199.5999999915 0.794888
14219.5999999914 0.794898
14239.5999999914 0.794909
14259.5999999914 0.794919
14279.5999999914 0.794929
14299.5999999914 0.794939
14319.5999999914 0.794948
14339.5999999913 0.794958
14359.5999999913 0.794967
14379.5999999913 0.794977
14399.5999999913 0.794986
14419.5999999913 0.794995
14439.5999999912 0.795003
14459.5999999912 0.795012
14479.5999999912 0.795021
14499.5999999912 0.795029
14519.5999999912 0.795037
14539.5999999912 0.795045
14559.5999999911 0.795053
14579.5999999911 0.795061
14599.5999999911 0.795069
14619.5999999911 0.795077
14639.5999999911 0.795084
14659.5999999910 0.795091
14679.5999999910 0.795099
14699.5999999910 0.795106
14719.5999999910 0.795113
14739.5999999910 0.79512
14759.5999999910 0.795126
14779.5999999909 0.795133
14799.5999999909 0.79514
14819.5999999909 0.795146
14839.5999999909 0.795152
14859.5999999909 0.795159
14879.5999999908 0.795165
14899.5999999908 0.795171
14919.5999999908 0.795177
14939.5999999908 0.795183
14959.5999999908 0.795188
14979.5999999908 0.795194
14999.5999999907 0.7952
15019.5999999907 0.795205
15039.5999999907 0.79521
15059.5999999907 0.795216
15079.5999999907 0.795221
15099.5999999906 0.795226
15119.5999999906 0.795231
15139.5999999906 0.795236
15159.5999999906 0.795241
15179.5999999906 0.795246
15199.5999999906 0.79525
15219.5999999905 0.795255
15239.5999999905 0.79526
15259.5999999905 0.795264
15279.5999999905 0.795268
15299.5999999905 0.795273
15319.5999999904 0.795277
15339.5999999904 0.795281
15359.5999999904 0.795285
15379.5999999904 0.79529
15399.5999999904 0.795294
15419.5999999904 0.795298
15439.5999999903 0.795301
15459.5999999903 0.795305
15479.5999999903 0.795309
15499.5999999903 0.795313
15519.5999999903 0.795316
15539.5999999902 0.79532
15559.5999999902 0.795323
15579.5999999902 0.795327
15599.5999999902 0.79533
15619.5999999902 0.795334
15639.5999999902 0.795337
15659.5999999901 0.79534
15679.5999999901 0.795343
15699.5999999901 0.795347
15719.5999999901 0.79535
15739.5999999901 0.795353
15759.5999999900 0.795356
15779.5999999900 0.795359
15799.5999999900 0.795362
15819.5999999900 0.795365
15839.5999999900 0.795367
15859.5999999900 0.79537
15879.5999999899 0.795373
15899.5999999899 0.795376
15919.5999999899 0.795378
15939.5999999899 0.795381
15959.5999999899 0.795383
15979.5999999898 0.795386
15999.5999999898 0.795388
16019.5999999898 0.795391
16039.5999999898 0.795393
16059.5999999898 0.795396
16079.5999999898 0.795398
16099.5999999897 0.7954
16119.5999999897 0.795403
16139.5999999897 0.795405
16159.5999999897 0.795407
16179.5999999897 0.795409
16199.5999999896 0.795411
16219.5999999896 0.795413
16239.5999999896 0.795415
16259.5999999896 0.795417
16279.5999999896 0.795419
16299.5999999896 0.795421
16319.5999999895 0.795423
16339.5999999895 0.795425
16359.5999999895 0.795427
16379.5999999895 0.795429
16399.5999999895 0.795431
16419.5999999896 0.795432
16439.5999999897 0.795434
16459.5999999898 0.795436
16479.5999999898 0.795438
16499.5999999899 0.795439
16519.5999999900 0.795441
16539.5999999900 0.795442
16559.5999999901 0.795444
16579.5999999902 0.795446
16599.5999999903 0.795447
16619.5999999903 0.795449
16639.5999999904 0.79545
16659.5999999905 0.795452
16679.5999999906 0.795453
16699.5999999906 0.795454
16719.5999999907 0.795456
16739.5999999908 0.795457
16759.5999999908 0.795459
16779.5999999909 0.79546
16799.5999999910 0.795461
16819.5999999911 0.795462
16839.5999999911 0.795464
16859.5999999912 0.795465
16879.5999999913 0.795466
16899.5999999914 0.795467
16919.5999999914 0.795468
16939.5999999915 0.79547
16959.5999999916 0.795471
16979.5999999916 0.795472
16999.5999999917 0.795473
17019.5999999918 0.795474
17039.5999999919 0.795475
17059.5999999919 0.795476
17079.5999999920 0.795477
17099.5999999921 0.795478
17119.5999999922 0.795479
17139.5999999922 0.79548
17159.5999999923 0.795481
17179.5999999924 0.795482
17199.5999999924 0.795483
17219.5999999925 0.795484
17239.5999999926 0.795485
17259.5999999927 0.795486
17279.5999999927 0.795487
17299.5999999928 0.795487
17319.5999999929 0.795488
17339.5999999930 0.795489
17359.5999999930 0.79549
17379.5999999931 0.795491
17399.5999999932 0.795492
17419.5999999932 0.795492
17439.5999999933 0.795493
17459.5999999934 0.795494
17479.5999999935 0.795495
17499.5999999935 0.795495
17519.5999999936 0.795496
17539.5999999937 0.795497
17559.5999999938 0.795497
17579.5999999938 0.795498
17599.5999999939 0.795499
17619.5999999940 0.795499
17639.5999999940 0.7955
17659.5999999941 0.795501
17679.5999999942 0.795501
17699.5999999943 0.795502
17719.5999999943 0.795503
17739.5999999944 0.795503
17759.5999999945 0.795504
17779.5999999946 0.795504
17799.5999999946 0.795505
17819.5999999947 0.795505
17839.5999999948 0.795506
17859.5999999948 0.795507
17879.5999999949 0.795507
17899.5999999950 0.795508
17919.5999999951 0.795508
17939.5999999951 0.795509
17959.5999999952 0.795509
17979.5999999953 0.79551
17999.5999999954 0.79551
18019.5999999954 0.795511
18039.5999999955 0.795511
18059.5999999956 0.795511
18079.5999999956 0.795512
18099.5999999957 0.795512
18119.5999999958 0.795513
18139.5999999959 0.795513
18159.5999999959 0.795514
18179.5999999960 0.795514
18199.5999999961 0.795515
18219.5999999962 0.795515
18239.5999999962 0.795515
18259.5999999963 0.795516
18279.5999999964 0.795516
18299.5999999964 0.795516
18319.5999999965 0.795517
18339.5999999966 0.795517
18359.5999999967 0.795518
18379.5999999967 0.795518
18399.5999999968 0.795518
18419.5999999969 0.795519
18439.5999999970 0.795519
18459.5999999970 0.795519
18479.5999999971 0.79552
18499.5999999972 0.79552
18519.5999999972 0.79552
18539.5999999973 0.795521
18559.5999999974 0.795521
18579.5999999975 0.795521
18599.5999999975 0.795522
18619.5999999976 0.795522
18639.5999999977 0.795522
18659.5999999978 0.795522
18679.5999999978 0.795523
18699.5999999979 0.795523
18719.5999999980 0.795523
18739.5999999980 0.795523
18759.5999999981 0.795524
18779.5999999982 0.795524
18799.5999999983 0.795524
18819.5999999983 0.795524
18839.5999999984 0.795525
18859.5999999985 0.795525
18879.5999999986 0.795525
18899.5999999986 0.795525
18919.5999999987 0.795526
18939.5999999988 0.795526
18959.5999999988 0.795526
18979.5999999989 0.795526
18999.5999999990 0.795527
19019.5999999991 0.795527
19039.5999999991 0.795527
19059.5999999992 0.795527
19079.5999999993 0.795527
19099.5999999994 0.795528
19119.5999999994 0.795528
19139.5999999995 0.795528
19159.5999999996 0.795528
19179.5999999996 0.795528
19199.5999999997 0.795529
19219.5999999998 0.795529
19239.5999999999 0.795529
19259.5999999999 0.795529
19279.6000000000 0.795529
19299.6000000001 0.795529
19319.6000000002 0.79553
19339.6000000002 0.79553
19359.6000000003 0.79553
19379.6000000004 0.79553
19399.6000000004 0.79553
19419.6000000005 0.79553
19439.6000000006 0.795531
19459.6000000007 0.795531
19479.6000000007 0.795531
19499.6000000008 0.795531
19519.6000000009 0.795531
19539.6000000010 0.795531
19559.6000000010 0.795531
19579.6000000011 0.795532
19599.6000000012 0.795532
19619.6000000013 0.795532
19639.6000000013 0.795532
19659.6000000014 0.795532
19679.6000000015 0.795532
19699.6000000015 0.795532
19719.6000000016 0.795532
19739.6000000017 0.795533
19759.6000000018 0.795533
19779.6000000018 0.795533
19799.6000000019 0.795533
19819.6000000020 0.795533
19839.6000000021 0.795533
19859.6000000021 0.795533
19879.6000000022 0.795533
19899.6000000023 0.795533
19919.6000000023 0.795534
19939.6000000024 0.795534
19959.6000000025 0.795534
19979.6000000026 0.795534
19999.6000000026 0.795534
20019.6000000027 0.795534
20039.6000000028 0.795534
20059.6000000029 0.795534
20079.6000000029 0.795534
20099.6000000030 0.795534
20119.6000000031 0.795535
20139.6000000031 0.795535
20159.6000000032 0.795535
20179.6000000033 0.795535
20199.6000000034 0.795535
20219.6000000034 0.795535
20239.6000000035 0.795535
20259.6000000036 0.795535
20279.6000000037 0.795535
20299.6000000037 0.795535
20319.6000000038 0.795535
20339.6000000039 0.795535
20359.6000000039 0.795536
20379.6000000040 0.795536
20399.6000000041 0.795536
20419.6000000042 0.795536
20439.6000000042 0.795536
20459.6000000043 0.795536
20479.6000000044 0.795536
20499.6000000045 0.795536
20519.6000000045 0.795536
20539.6000000046 0.795536
20559.6000000047 0.795536
20579.6000000047 0.795536
20599.6000000048 0.795536
20619.6000000049 0.795536
20639.6000000050 0.795536
20659.6000000050 0.795536
20679.6000000051 0.795537
20699.6000000052 0.795537
20719.6000000053 0.795537
20739.6000000053 0.795537
20759.6000000054 0.795537
20779.6000000055 0.795537
20799.6000000055 0.795537
20819.6000000056 0.795537
20839.6000000057 0.795537
20859.6000000058 0.795537
20879.6000000058 0.795537
20899.6000000059 0.795537
20919.6000000060 0.795537
20939.6000000061 0.795537
20959.6000000061 0.795537
20979.6000000062 0.795537
20999.6000000063 0.795537
21019.6000000063 0.795537
21039.6000000064 0.795537
21059.6000000065 0.795537
21079.6000000066 0.795538
21099.6000000066 0.795538
21119.6000000067 0.795538
21139.6000000068 0.795538
21159.6000000069 0.795538
21179.6000000069 0.795538
21199.6000000070 0.795538
21219.6000000071 0.795538
21239.6000000071 0.795538
21259.6000000072 0.795538
21279.6000000073 0.795538
21299.6000000074 0.795538
21319.6000000074 0.795538
21339.6000000075 0.795538
21359.6000000076 0.795538
21379.6000000077 0.795538
21399.6000000077 0.795538
21419.6000000078 0.795538
21439.6000000079 0.795538
21459.6000000079 0.795538
21479.6000000080 0.795538
21499.6000000081 0.795538
21519.6000000082 0.795538
21539.6000000082 0.795538
21559.6000000083 0.795538
21579.6000000084 0.795538
21599.6000000085 0.795538
21619.6000000085 0.795538
21639.6000000086 0.795538
21659.6000000087 0.795538
21679.6000000087 0.795539
21699.6000000088 0.795539
21719.6000000089 0.795539
21739.6000000090 0.795539
21759.6000000090 0.795539
21779.6000000091 0.795539
21799.6000000092 0.795539
21819.6000000093 0.795539
21839.6000000093 0.795539
21859.6000000094 0.795539
21879.6000000095 0.795539
21899.6000000095 0.795539
21919.6000000096 0.795539
21939.6000000097 0.795539
21959.6000000098 0.795539
21979.6000000098 0.795539
21999.6000000099 0.795539
22019.6000000100 0.795539
22039.6000000101 0.795539
22059.6000000101 0.795539
22079.6000000102 0.795539
22099.6000000103 0.795539
22119.6000000103 0.795539
22139.6000000104 0.795539
22159.6000000105 0.795539
22179.6000000106 0.795539
22199.6000000106 0.795539
22219.6000000107 0.795539
22239.6000000108 0.795539
22259.6000000109 0.795539
22279.6000000109 0.795539
22299.6000000110 0.795539
22319.6000000111 0.795539
22339.6000000111 0.795539
22359.6000000112 0.795539
22379.6000000113 0.795539
22399.6000000114 0.795539
22419.6000000114 0.795539
22439.6000000115 0.795539
22459.6000000116 0.795539
22479.6000000117 0.795539
22499.6000000117 0.795539
22519.6000000118 0.795539
22539.6000000119 0.795539
22559.6000000119 0.795539
22579.6000000120 0.795539
22599.6000000121 0.795539
22619.6000000122 0.795539
22639.6000000122 0.795539
22659.6000000123 0.795539
22679.6000000124 0.795539
22699.6000000125 0.795539
22719.6000000125 0.795539
22739.6000000126 0.795539
22759.6000000127 0.795539
22779.6000000127 0.795539
22799.6000000128 0.795539
22819.6000000129 0.79554
22839.6000000130 0.79554
22859.6000000130 0.79554
22879.6000000131 0.79554
22899.6000000132 0.79554
22919.6000000133 0.79554
22939.6000000133 0.79554
22959.6000000134 0.79554
22979.6000000135 0.79554
22999.6000000135 0.79554
23019.6000000136 0.79554
23039.6000000137 0.79554
23059.6000000138 0.79554
23079.6000000138 0.79554
23099.6000000139 0.79554
23119.6000000140 0.79554
23139.6000000141 0.79554
23159.6000000141 0.79554
23179.6000000142 0.79554
23199.6000000143 0.79554
23219.6000000143 0.79554
23239.6000000144 0.79554
23259.6000000145 0.79554
23279.6000000146 0.79554
23299.6000000146 0.79554
23319.6000000147 0.79554
23339.6000000148 0.79554
23359.6000000149 0.79554
23379.6000000149 0.79554
23399.6000000150 0.79554
23419.6000000151 0.79554
23439.6000000151 0.79554
23459.6000000152 0.79554
23479.6000000153 0.79554
23499.6000000154 0.79554
23519.6000000154 0.79554
23539.6000000155 0.79554
23559.6000000156 0.79554
23579.6000000157 0.79554
23599.6000000157 0.79554
23619.6000000158 0.79554
23639.6000000159 0.79554
23659.6000000159 0.79554
23679.6000000160 0.79554
23699.6000000161 0.79554
23719.6000000162 0.79554
23739.6000000162 0.79554
23759.6000000163 0.79554
23779.6000000164 0.79554
23799.6000000165 0.79554
23819.6000000165 0.79554
23839.6000000166 0.79554
23859.6000000167 0.79554
23879.6000000167 0.79554
23899.6000000168 0.79554
23919.6000000169 0.79554
23939.6000000170 0.79554
23959.6000000170 0.79554
23979.6000000171 0.79554
23999.6000000172 0.79554
24019.6000000173 0.79554
24039.6000000173 0.79554
24059.6000000174 0.79554
24079.6000000175 0.79554
24099.6000000175 0.79554
24119.6000000176 0.79554
24139.6000000177 0.79554
24159.6000000178 0.79554
24179.6000000178 0.79554
24199.6000000179 0.79554
24219.6000000180 0.79554
24239.6000000181 0.79554
24259.6000000181 0.79554
24279.6000000182 0.79554
24299.6000000183 0.79554
24319.6000000183 0.79554
24339.6000000184 0.79554
24359.6000000185 0.79554
24379.6000000186 0.79554
24399.6000000186 0.79554
24419.6000000187 0.79554
24439.6000000188 0.79554
24459.6000000189 0.79554
24479.6000000189 0.79554
24499.6000000190 0.79554
24519.6000000191 0.79554
24539.6000000191 0.79554
24559.6000000192 0.79554
24579.6000000193 0.79554
24599.6000000194 0.79554
24619.6000000194 0.79554
24639.6000000195 0.79554
24659.6000000196 0.79554
24679.6000000197 0.79554
24699.6000000197 0.79554
24719.6000000198 0.79554
24739.6000000199 0.79554
24759.6000000199 0.79554
24779.6000000200 0.79554
24799.6000000201 0.79554
24819.6000000202 0.79554
24839.6000000202 0.79554
24859.6000000203 0.79554
24879.6000000204 0.79554
24899.6000000205 0.79554
24919.6000000205 0.79554
24939.6000000206 0.79554
24959.6000000207 0.79554
24979.6000000207 0.79554
24999.6000000208 0.79554
25019.6000000209 0.79554
25039.6000000210 0.79554
25059.6000000210 0.79554
25079.6000000211 0.79554
25099.6000000212 0.79554
25119.6000000213 0.79554
25139.6000000213 0.79554
25159.6000000214 0.79554
25179.6000000215 0.79554
25199.6000000215 0.79554
25219.6000000216 0.79554
25239.6000000217 0.79554
25259.6000000218 0.79554
25279.6000000218 0.79554
25299.6000000219 0.79554
25319.6000000220 0.79554
25339.6000000221 0.79554
25359.6000000221 0.79554
25379.6000000222 0.79554
25399.6000000223 0.79554
25419.6000000224 0.79554
25439.6000000224 0.79554
25459.6000000225 0.79554
25479.6000000226 0.79554
25499.6000000226 0.79554
25519.6000000227 0.79554
25539.6000000228 0.79554
25559.6000000229 0.79554
25579.6000000229 0.79554
25599.6000000230 0.79554
25619.6000000231 0.79554
25639.6000000232 0.79554
25659.6000000232 0.79554
25679.6000000233 0.79554
25699.6000000234 0.79554
25719.6000000234 0.79554
25739.6000000235 0.79554
25759.6000000236 0.79554
25779.6000000237 0.79554
25799.6000000237 0.79554
25819.6000000238 0.79554
25839.6000000239 0.79554
25859.6000000240 0.79554
25879.6000000240 0.79554
25899.6000000241 0.79554
25919.6000000242 0.79554
25939.6000000242 0.79554
25959.6000000243 0.79554
25979.6000000244 0.79554
25999.6000000245 0.79554
26019.6000000245 0.79554
26039.6000000246 0.79554
26059.6000000247 0.79554
26079.6000000248 0.79554
26099.6000000248 0.79554
26119.6000000249 0.79554
26139.6000000250 0.79554
26159.6000000250 0.79554
26179.6000000251 0.79554
26199.6000000252 0.79554
26219.6000000253 0.79554
26239.6000000253 0.79554
26259.6000000254 0.79554
26279.6000000255 0.79554
26299.6000000256 0.79554
26319.6000000256 0.79554
26339.6000000257 0.79554
26359.6000000258 0.79554
26379.6000000258 0.79554
26399.6000000259 0.79554
26419.6000000260 0.79554
26439.6000000261 0.79554
26459.6000000261 0.79554
26479.6000000262 0.79554
26499.6000000263 0.79554
26519.6000000264 0.79554
26539.6000000264 0.79554
26559.6000000265 0.79554
26579.6000000266 0.79554
26599.6000000266 0.79554
26619.6000000267 0.79554
26639.6000000268 0.79554
26659.6000000269 0.79554
26679.6000000269 0.79554
26699.6000000270 0.79554
26719.6000000271 0.79554
26739.6000000272 0.79554
26759.6000000272 0.79554
26779.6000000273 0.79554
26799.6000000274 0.79554
26819.6000000274 0.79554
26839.6000000275 0.79554
26859.6000000276 0.79554
26879.6000000277 0.79554
26899.6000000277 0.79554
26919.6000000278 0.79554
26939.6000000279 0.79554
26959.6000000280 0.79554
26979.6000000280 0.79554
26999.6000000281 0.79554
27019.6000000282 0.79554
27039.6000000282 0.79554
27059.6000000283 0.79554
27079.6000000284 0.79554
27099.6000000285 0.79554
27119.6000000285 0.79554
27139.6000000286 0.79554
27159.6000000287 0.79554
27179.6000000288 0.79554
27199.6000000288 0.79554
27219.6000000289 0.79554
27239.6000000290 0.79554
27259.6000000290 0.79554
27279.6000000291 0.79554
27299.6000000292 0.79554
27319.6000000293 0.79554
27339.6000000293 0.79554
27359.6000000294 0.79554
27379.6000000295 0.79554
27399.6000000296 0.79554
27419.6000000296 0.79554
27439.6000000297 0.79554
27459.6000000298 0.79554
27479.6000000298 0.79554
27499.6000000299 0.79554
27519.6000000300 0.79554
27539.6000000301 0.79554
27559.6000000301 0.79554
27579.6000000302 0.79554
27599.6000000303 0.79554
27619.6000000304 0.79554
27639.6000000304 0.79554
27659.6000000305 0.79554
27679.6000000306 0.79554
27699.6000000306 0.79554
27719.6000000307 0.79554
27739.6000000308 0.79554
27759.6000000309 0.79554
27779.6000000309 0.79554
27799.6000000310 0.79554
27819.6000000311 0.79554
27839.6000000312 0.79554
27859.6000000312 0.79554
27879.6000000313 0.79554
27899.6000000314 0.79554
27919.6000000314 0.79554
27939.6000000315 0.79554
27959.6000000316 0.79554
27979.6000000317 0.79554
27999.6000000317 0.79554
28019.6000000318 0.79554
28039.6000000319 0.79554
28059.6000000320 0.79554
28079.6000000320 0.79554
28099.6000000321 0.79554
28119.6000000322 0.79554
28139.6000000322 0.79554
28159.6000000323 0.79554
28179.6000000324 0.79554
28199.6000000325 0.79554
28219.6000000325 0.79554
28239.6000000326 0.79554
28259.6000000327 0.79554
28279.6000000328 0.79554
28299.6000000328 0.79554
28319.6000000329 0.79554
28339.6000000330 0.79554
28359.6000000330 0.79554
28379.6000000331 0.79554
28399.6000000332 0.79554
28419.6000000333 0.79554
28439.6000000333 0.79554
28459.6000000334 0.79554
28479.6000000335 0.79554
28499.6000000336 0.79554
28519.6000000336 0.79554
28539.6000000337 0.79554
28559.6000000338 0.79554
28579.6000000338 0.79554
28599.6000000339 0.79554
28619.6000000340 0.79554
28639.6000000341 0.79554
28659.6000000341 0.79554
28679.6000000342 0.79554
28699.6000000343 0.79554
28719.6000000344 0.79554
28739.6000000344 0.79554
28759.6000000345 0.79554
28779.6000000346 0.79554
28799.6000000346 0.79554
28819.6000000347 0.79554
28839.6000000348 0.79554
28859.6000000349 0.79554
28879.6000000349 0.79554
28899.6000000350 0.79554
28919.6000000351 0.79554
28939.6000000352 0.79554
28959.6000000352 0.79554
28979.6000000353 0.79554
28999.6000000354 0.79554
29019.6000000354 0.79554
29039.6000000355 0.79554
29059.6000000356 0.79554
29079.6000000357 0.79554
29099.6000000357 0.79554
29119.6000000358 0.79554
29139.6000000359 0.79554
29159.6000000360 0.79554
29179.6000000360 0.79554
29199.6000000361 0.79554
29219.6000000362 0.79554
29239.6000000362 0.79554
29259.6000000363 0.79554
29279.6000000364 0.79554
29299.6000000365 0.79554
29319.6000000365 0.79554
29339.6000000366 0.79554
29359.6000000367 0.79554
29379.6000000368 0.79554
29399.6000000368 0.79554
29419.6000000369 0.79554
29439.6000000370 0.79554
29459.6000000370 0.79554
29479.6000000371 0.79554
29499.6000000372 0.79554
29519.6000000373 0.79554
29539.6000000373 0.79554
29559.6000000374 0.79554
29579.6000000375 0.79554
29599.6000000376 0.79554
29619.6000000376 0.79554
29639.6000000377 0.79554
29659.6000000378 0.79554
29679.6000000378 0.79554
29699.6000000379 0.79554
29719.6000000380 0.79554
29739.6000000381 0.79554
29759.6000000381 0.79554
29779.6000000382 0.79554
29799.6000000383 0.79554
29819.6000000384 0.79554
29839.6000000384 0.79554
29859.6000000385 0.79554
29879.6000000386 0.79554
29899.6000000386 0.79554
29919.6000000387 0.79554
29939.6000000388 0.79554
29959.6000000389 0.79554
29979.6000000389 0.79554
29999.6000000390 0.79554
30019.6000000391 0.79554
30039.6000000392 0.79554
30059.6000000392 0.79554
30079.6000000393 0.79554
30099.6000000394 0.79554
30119.6000000394 0.79554
30139.6000000395 0.79554
30159.6000000396 0.79554
30179.6000000397 0.79554
30199.6000000397 0.79554
30219.6000000398 0.79554
30239.6000000399 0.79554
30259.6000000400 0.79554
30279.6000000400 0.79554
30299.6000000401 0.79554
30319.6000000402 0.79554
30339.6000000402 0.79554
30359.6000000403 0.79554
30379.6000000404 0.79554
30399.6000000405 0.79554
30419.6000000405 0.79554
30439.6000000406 0.79554
30459.6000000407 0.79554
30479.6000000408 0.79554
30499.6000000408 0.79554
30519.6000000409 0.79554
30539.6000000410 0.79554
30559.6000000410 0.79554
30579.6000000411 0.79554
30599.6000000412 0.79554
30619.6000000413 0.79554
30639.6000000413 0.79554
30659.6000000414 0.79554
30679.6000000415 0.79554
30699.6000000416 0.79554
30719.6000000416 0.79554
30739.6000000417 0.79554
30759.6000000418 0.79554
30779.6000000418 0.79554
30799.6000000419 0.79554
30819.6000000420 0.79554
30839.6000000421 0.79554
30859.6000000421 0.79554
30879.6000000422 0.79554
30899.6000000423 0.79554
30919.6000000424 0.79554
30939.6000000424 0.79554
30959.6000000425 0.79554
30979.6000000426 0.79554
30999.6000000427 0.79554
31019.6000000427 0.79554
31039.6000000428 0.79554
31059.6000000429 0.79554
31079.6000000429 0.79554
31099.6000000430 0.79554
31119.6000000431 0.79554
31139.6000000432 0.79554
31159.6000000432 0.79554
31179.6000000433 0.79554
31199.6000000434 0.79554
31219.6000000435 0.79554
31239.6000000435 0.79554
31259.6000000436 0.79554
31279.6000000437 0.79554
31299.6000000437 0.79554
31319.6000000438 0.79554
31339.6000000439 0.79554
31359.6000000440 0.79554
31379.6000000440 0.79554
31399.6000000441 0.79554
31419.6000000442 0.79554
31439.6000000443 0.79554
31459.6000000443 0.79554
31479.6000000444 0.79554
31499.6000000445 0.79554
31519.6000000445 0.79554
31539.6000000446 0.79554
31559.6000000447 0.79554
31579.6000000448 0.79554
31599.6000000448 0.79554
31619.6000000449 0.79554
31639.6000000450 0.79554
31659.6000000451 0.79554
31679.6000000451 0.79554
31699.6000000452 0.79554
31719.6000000453 0.79554
31739.6000000453 0.79554
31759.6000000454 0.79554
31779.6000000455 0.79554
31799.6000000456 0.79554
31819.6000000456 0.79554
31839.6000000457 0.79554
31859.6000000458 0.79554
31879.6000000459 0.79554
31899.6000000459 0.79554
31919.6000000460 0.79554
31939.6000000461 0.79554
31959.6000000461 0.79554
31979.6000000462 0.79554
31999.6000000463 0.79554
32019.6000000464 0.79554
32039.6000000464 0.79554
32059.6000000465 0.79554
32079.6000000466 0.79554
32099.6000000467 0.79554
32119.6000000467 0.79554
32139.6000000468 0.79554
32159.6000000469 0.79554
32179.6000000469 0.79554
32199.6000000470 0.79554
32219.6000000471 0.79554
32239.6000000472 0.79554
32259.6000000472 0.79554
32279.6000000473 0.79554
32299.6000000474 0.79554
32319.6000000475 0.79554
32339.6000000475 0.79554
32359.6000000476 0.79554
32379.6000000477 0.79554
32399.6000000477 0.79554
32419.6000000478 0.79554
32439.6000000479 0.79554
32459.6000000480 0.79554
32479.6000000480 0.79554
32499.6000000481 0.79554
32519.6000000482 0.79554
32539.6000000483 0.79554
32559.6000000483 0.79554
32579.6000000484 0.79554
32599.6000000485 0.79554
32619.6000000485 0.79554
32639.6000000486 0.79554
32659.6000000487 0.79554
32679.6000000488 0.79554
32699.6000000488 0.79554
32719.6000000489 0.79554
32739.6000000490 0.79554
32759.6000000491 0.79554
32779.6000000491 0.79554
32799.6000000492 0.79554
32819.6000000493 0.79554
32839.6000000493 0.79554
32859.6000000494 0.79554
32879.6000000495 0.79554
32899.6000000496 0.79554
32919.6000000496 0.79554
32939.6000000497 0.79554
32959.6000000498 0.79554
32979.6000000499 0.79554
32999.6000000499 0.79554
33019.6000000500 0.79554
33039.6000000501 0.79554
33059.6000000501 0.79554
33079.6000000502 0.79554
33099.6000000503 0.79554
33119.6000000504 0.79554
33139.6000000504 0.79554
33159.6000000505 0.79554
33179.6000000506 0.79554
33199.6000000507 0.79554
33219.6000000507 0.79554
33239.6000000508 0.79554
33259.6000000509 0.79554
33279.6000000509 0.79554
33299.6000000510 0.79554
33319.6000000511 0.79554
33339.6000000512 0.79554
33359.6000000512 0.79554
33379.6000000513 0.79554
33399.6000000514 0.79554
33419.6000000515 0.79554
33439.6000000515 0.79554
33459.6000000516 0.79554
33479.6000000517 0.79554
33499.6000000517 0.79554
33519.6000000518 0.79554
33539.6000000519 0.79554
33559.6000000520 0.79554
33579.6000000520 0.79554
33599.6000000521 0.79554
33619.6000000522 0.79554
33639.6000000523 0.79554
33659.6000000523 0.79554
33679.6000000524 0.79554
33699.6000000525 0.79554
33719.6000000525 0.79554
33739.6000000526 0.79554
33759.6000000527 0.79554
33779.6000000528 0.79554
33799.6000000528 0.79554
33819.6000000529 0.79554
33839.6000000530 0.79554
33859.6000000531 0.79554
33879.6000000531 0.79554
33899.6000000532 0.79554
33919.6000000533 0.79554
33939.6000000533 0.79554
33959.6000000534 0.79554
33979.6000000535 0.79554
33999.6000000536 0.79554
34019.6000000536 0.79554
34039.6000000537 0.79554
34059.6000000538 0.79554
34079.6000000539 0.79554
34099.6000000539 0.79554
34119.6000000540 0.79554
34139.6000000541 0.79554
34159.6000000541 0.79554
34179.6000000542 0.79554
34199.6000000543 0.79554
34219.6000000544 0.79554
34239.6000000544 0.79554
34259.6000000545 0.79554
34279.6000000546 0.79554
34299.6000000547 0.79554
34319.6000000547 0.79554
34339.6000000548 0.79554
34359.6000000549 0.79554
34379.6000000549 0.79554
34399.6000000550 0.79554
34419.6000000551 0.79554
34439.6000000552 0.79554
34459.6000000552 0.79554
34479.6000000553 0.79554
34499.6000000554 0.79554
34519.6000000555 0.79554
34539.6000000555 0.79554
34559.6000000556 0.79554
34579.6000000557 0.79554
34599.6000000557 0.79554
34619.6000000558 0.79554
34639.6000000559 0.79554
34659.6000000560 0.79554
34679.6000000560 0.79554
34699.6000000561 0.79554
34719.6000000562 0.79554
34739.6000000563 0.79554
34759.6000000563 0.79554
34779.6000000564 0.79554
34799.6000000565 0.79554
34819.6000000565 0.79554
34839.6000000566 0.79554
34859.6000000567 0.79554
34879.6000000568 0.79554
34899.6000000568 0.79554
34919.6000000569 0.79554
34939.6000000570 0.79554
34959.6000000571 0.79554
34979.6000000571 0.79554
34999.6000000572 0.79554
35019.6000000573 0.79554
35039.6000000573 0.79554
35059.6000000574 0.79554
35079.6000000575 0.79554
35099.6000000576 0.79554
35119.6000000576 0.79554
35139.6000000577 0.79554
35159.6000000578 0.79554
35179.6000000579 0.79554
35199.6000000579 0.79554
35219.6000000580 0.79554
35239.6000000581 0.79554
35259.6000000581 0.79554
35279.6000000582 0.79554
35299.6000000583 0.79554
35319.6000000584 0.79554
35339.6000000584 0.79554
35359.6000000585 0.79554
35379.6000000586 0.79554
35399.6000000587 0.79554
35419.6000000587 0.79554
35439.6000000588 0.79554
35459.6000000589 0.79554
35479.6000000589 0.79554
35499.6000000590 0.79554
35519.6000000591 0.79554
35539.6000000592 0.79554
35559.6000000592 0.79554
35579.6000000593 0.79554
35599.6000000594 0.79554
35619.6000000595 0.79554
35639.6000000595 0.79554
35659.6000000596 0.79554
35679.6000000597 0.79554
35699.6000000597 0.79554
35719.6000000598 0.79554
35739.6000000599 0.79554
35759.6000000600 0.79554
35779.6000000600 0.79554
35799.6000000601 0.79554
35819.6000000602 0.79554
35839.6000000603 0.79554
35859.6000000603 0.79554
35879.6000000604 0.79554
35899.6000000605 0.79554
35919.6000000605 0.79554
35939.6000000606 0.79554
35959.6000000607 0.79554
35979.6000000608 0.79554
35999.6000000608 0.79554
36019.6000000609 0.79554
36039.6000000610 0.79554
36059.6000000611 0.79554
36079.6000000611 0.79554
36099.6000000612 0.79554
36119.6000000613 0.79554
36139.6000000613 0.79554
36159.6000000614 0.79554
36179.6000000615 0.79554
36199.6000000616 0.79554
36219.6000000616 0.79554
36239.6000000617 0.79554
36259.6000000618 0.79554
36279.6000000619 0.79554
36299.6000000619 0.79554
36319.6000000620 0.79554
36339.6000000621 0.79554
36359.6000000621 0.79554
36379.6000000622 0.79554
36399.6000000623 0.79554
36419.6000000624 0.79554
36439.6000000624 0.79554
36459.6000000625 0.79554
36479.6000000626 0.79554
36499.6000000627 0.79554
36519.6000000627 0.79554
36539.6000000628 0.79554
36559.6000000629 0.79554
36579.6000000630 0.79554
36599.6000000630 0.79554
36619.6000000631 0.79554
36639.6000000632 0.79554
36659.6000000632 0.79554
36679.6000000633 0.79554
36699.6000000634 0.79554
36719.6000000635 0.79554
36739.6000000635 0.79554
36759.6000000636 0.79554
36779.6000000637 0.79554
36799.6000000638 0.79554
36819.6000000638 0.79554
36839.6000000639 0.79554
36859.6000000640 0.79554
36879.6000000640 0.79554
36899.6000000641 0.79554
36919.6000000642 0.79554
36939.6000000643 0.79554
36959.6000000643 0.79554
36979.6000000644 0.79554
36999.6000000645 0.79554
37019.6000000646 0.79554
37039.6000000646 0.79554
37059.6000000647 0.79554
37079.6000000648 0.79554
37099.6000000648 0.79554
37119.6000000649 0.79554
37139.6000000650 0.79554
37159.6000000651 0.79554
37179.6000000651 0.79554
37199.6000000652 0.79554
37219.6000000653 0.79554
37239.6000000654 0.79554
37259.6000000654 0.79554
37279.6000000655 0.79554
37299.6000000656 0.79554
37319.6000000656 0.79554
37339.6000000657 0.79554
37359.6000000658 0.79554
37379.6000000659 0.79554
37399.6000000659 0.79554
37419.6000000660 0.79554
37439.6000000661 0.79554
37459.6000000662 0.79554
37479.6000000662 0.79554
37499.6000000663 0.79554
37519.6000000664 0.79554
37539.6000000664 0.79554
37559.6000000665 0.79554
37579.6000000666 0.79554
37599.6000000667 0.79554
37619.6000000667 0.79554
37639.6000000668 0.79554
37659.6000000669 0.79554
37679.6000000670 0.79554
37699.6000000670 0.79554
37719.6000000671 0.79554
37739.6000000672 0.79554
37759.6000000672 0.79554
37779.6000000673 0.79554
37799.6000000674 0.79554
37819.6000000675 0.79554
37839.6000000675 0.79554
37859.6000000676 0.79554
37879.6000000677 0.79554
37899.6000000678 0.79554
37919.6000000678 0.79554
37939.6000000679 0.79554
37959.6000000680 0.79554
37979.6000000680 0.79554
37999.6000000681 0.79554
38019.6000000682 0.79554
38039.6000000683 0.79554
38059.6000000683 0.79554
38079.6000000684 0.79554
38099.6000000685 0.79554
38119.6000000686 0.79554
38139.6000000686 0.79554
38159.6000000687 0.79554
38179.6000000688 0.79554
38199.6000000688 0.79554
38219.6000000689 0.79554
38239.6000000690 0.79554
38259.6000000691 0.79554
38279.6000000691 0.79554
38299.6000000692 0.79554
38319.6000000693 0.79554
38339.6000000694 0.79554
38359.6000000694 0.79554
38379.6000000695 0.79554
38399.6000000696 0.79554
38419.6000000696 0.79554
38439.6000000697 0.79554
38459.6000000698 0.79554
38479.6000000699 0.79554
38499.6000000699 0.79554
38519.6000000700 0.79554
38539.6000000701 0.79554
38559.6000000702 0.79554
38579.6000000702 0.79554
38599.6000000703 0.79554
38619.6000000704 0.79554
38639.6000000704 0.79554
38659.6000000705 0.79554
38679.6000000706 0.79554
38699.6000000707 0.79554
38719.6000000707 0.79554
38739.6000000708 0.79554
38759.6000000709 0.79554
38779.6000000710 0.79554
38799.6000000710 0.79554
38819.6000000711 0.79554
38839.6000000712 0.79554
38859.6000000712 0.79554
38879.6000000713 0.79554
38899.6000000714 0.79554
38919.6000000715 0.79554
38939.6000000715 0.79554
38959.6000000716 0.79554
38979.6000000717 0.79554
38999.6000000718 0.79554
39019.6000000718 0.79554
39039.6000000719 0.79554
39059.6000000720 0.79554
39079.6000000720 0.79554
39099.6000000721 0.79554
39119.6000000722 0.79554
39139.6000000723 0.79554
39159.6000000723 0.79554
39179.6000000724 0.79554
39199.6000000725 0.79554
39219.6000000726 0.79554
39239.6000000726 0.79554
39259.6000000727 0.79554
39279.6000000728 0.79554
39299.6000000728 0.79554
39319.6000000729 0.79554
39339.6000000730 0.79554
39359.6000000731 0.79554
39379.6000000731 0.79554
39399.6000000732 0.79554
39419.6000000733 0.79554
39439.6000000734 0.79554
39459.6000000734 0.79554
39479.6000000735 0.79554
39499.6000000736 0.79554
39519.6000000736 0.79554
39539.6000000737 0.79554
39559.6000000738 0.79554
39579.6000000739 0.79554
39599.6000000739 0.79554
39619.6000000740 0.79554
39639.6000000741 0.79554
39659.6000000742 0.79554
39679.6000000742 0.79554
39699.6000000743 0.79554
39719.6000000744 0.79554
39739.6000000744 0.79554
39759.6000000745 0.79554
39779.6000000746 0.79554
39799.6000000747 0.79554
39819.6000000747 0.79554
39839.6000000748 0.79554
39859.6000000749 0.79554
39879.6000000750 0.79554
39899.6000000750 0.79554
39919.6000000751 0.79554
39939.6000000752 0.79554
39959.6000000752 0.79554
39979.6000000753 0.79554
39999.6000000754 0.79554
40019.6000000755 0.79554
40039.6000000755 0.79554
40059.6000000756 0.79554
40079.6000000757 0.79554
40099.6000000758 0.79554
40119.6000000758 0.79554
40139.6000000759 0.79554
40159.6000000760 0.79554
40179.6000000760 0.79554
40199.6000000761 0.79554
40219.6000000762 0.79554
40239.6000000763 0.79554
40259.6000000763 0.79554
40279.6000000764 0.79554
40299.6000000765 0.79554
40319.6000000766 0.79554
40339.6000000766 0.79554
40359.6000000767 0.79554
40379.6000000768 0.79554
40399.6000000768 0.79554
40419.6000000769 0.79554
40439.6000000770 0.79554
40459.6000000771 0.79554
40479.6000000771 0.79554
40499.6000000772 0.79554
40519.6000000773 0.79554
40539.6000000774 0.79554
40559.6000000774 0.79554
40579.6000000775 0.79554
40599.6000000776 0.79554
40619.6000000776 0.79554
40639.6000000777 0.79554
40659.6000000778 0.79554
40679.6000000779 0.79554
40699.6000000779 0.79554
40719.6000000780 0.79554
40739.6000000781 0.79554
40759.6000000782 0.79554
40779.6000000782 0.79554
40799.6000000783 0.79554
40819.6000000784 0.79554
40839.6000000784 0.79554
40859.6000000785 0.79554
40879.6000000786 0.79554
40899.6000000787 0.79554
40919.6000000787 0.79554
40939.6000000788 0.79554
40959.6000000789 0.79554
40979.6000000790 0.79554
40999.6000000790 0.79554
41019.6000000791 0.79554
41039.6000000792 0.79554
41059.6000000792 0.79554
41079.6000000793 0.79554
41099.6000000794 0.79554
41119.6000000795 0.79554
41139.6000000795 0.79554
41159.6000000796 0.79554
41179.6000000797 0.79554
41199.6000000798 0.79554
41219.6000000798 0.79554
41239.6000000799 0.79554


==> Figures/r-alpha=1.0-smallpert-delta.dat <==
0 1.26712e-08
5 6.56707e-07
10 1.22084e-06
15 1.66672e-06
20 2.00725e-06
25 2.26349e-06
30 2.45479e-06
35 2.59694e-06
40 2.70221e-06
45 2.78001e-06
50 2.8374e-06
55 2.8797e-06
60 2.91083e-06
65 2.93374e-06
70 2.95058e-06
75 2.96297e-06
80 2.97208e-06
85 2.97877e-06
90 2.98368e-06
95 2.98729e-06
100 2.98995e-06
105 2.9919e-06
110 2.99332e-06
115 2.99439e-06
120 2.99518e-06
125 2.9958e-06
130 2.99637e-06
135 2.99711e-06
140 2.99855e-06
145 3.00211e-06
150 3.0115e-06
155 3.03553e-06
160 3.08991e-06
165 3.18755e-06
170 3.3195e-06
175 3.4631e-06
180 3.60518e-06
185 3.7442e-06
190 3.88339e-06
195 4.02641e-06
200 4.17573e-06
205 4.33228e-06
210 4.49594e-06
215 4.66628e-06
220 4.84301e-06
225 5.02616e-06
230 5.21599e-06
235 5.41287e-06
240 5.61716e-06
245 5.8292e-06
250 6.04929e-06
255 6.27773e-06
260 6.51478e-06
265 6.7608e-06
270 7.01609e-06
275 7.28102e-06
280 7.55595e-06
285 7.84126e-06
290 8.13735e-06
295 8.44461e-06
300 8.76349e-06
305 9.0944e-06
310 9.43781e-06
315 9.79418e-06
320 1.0164e-05
325 1.05478e-05
330 1.09461e-05
335 1.13594e-05
340 1.17884e-05
345 1.22335e-05
350 1.26954e-05
355 1.31748e-05
360 1.36723e-05
365 1.41885e-05
370 1.47243e-05
375 1.52803e-05
380 1.58573e-05
385 1.64561e-05
390 1.70774e-05
395 1.77223e-05
400 1.83915e-05
405 1.9086e-05
410 1.98067e-05
415 2.05546e-05
420 2.13307e-05
425 2.21362e-05
430 2.2972e-05
435 2.38395e-05
440 2.47396e-05
445 2.56738e-05
450 2.66433e-05
455 2.76493e-05
460 2.86933e-05
465 2.97768e-05
470 3.09012e-05
475 3.2068e-05
480 3.32789e-05
485 3.45355e-05
490 3.58395e-05
495 3.71929e-05
500 3.85973e-05
505 4.00548e-05
510 4.15672e-05
515 4.31368e-05
520 4.47656e-05
525 4.64561e-05
530 4.82102e-05
535 5.00306e-05
540 5.19197e-05
545 5.38803e-05
550 5.59148e-05
555 5.80262e-05
560 6.02172e-05
565 6.24911e-05
570 6.48508e-05
575 6.72995e-05
580 6.98407e-05
585 7.2478e-05
590 7.52147e-05
595 7.80549e-05
600 8.10022e-05
605 8.40609e-05
610 8.7235e-05
615 9.0529e-05
620 9.39474e-05
625 9.74949e-05
630 0.000101176
635 0.000104997
640 0.000108961
645 0.000113076
650 0.000117346
655 0.000121777
660 0.000126375
665 0.000131147
670 0.000136099
675 0.000141238
680 0.000146571
685 0.000152106
690 0.000157849
695 0.00016381
700 0.000169996
705 0.000176415
710 0.000183076
715 0.000189989
720 0.000197163
725 0.000204607
730 0.000212333
735 0.000220352
740 0.000228671
745 0.000237307
750 0.000246267
755 0.000255566
760 0.000265216
765 0.000275231
770 0.000285623
775 0.000296409
780 0.000307602
785 0.000319217
790 0.00033127
795 0.000343779
800 0.000356761
805 0.000370232
810 0.000384212
815 0.00039872
820 0.000413776
825 0.0004294
830 0.000445614
835 0.00046244
840 0.000479902
845 0.000498024
850 0.000516829
855 0.000536344
860 0.000556597
865 0.000577614
870 0.000599425
875 0.00062206
880 0.000645548
885 0.000669924
890 0.000695221
895 0.000721472
900 0.000748715
905 0.000776987
910 0.000806326
915 0.000836773
920 0.00086837
925 0.000901159
930 0.000935187
935 0.000970499
940 0.00100715
945 0.00104518
950 0.00108465
955 0.0011256
960 0.0011681
965 0.00121221
970 0.00125798
975 0.00130548
980 0.00135477
985 0.00140594
990 0.00145902
995 0.00151406
1000 0.00157105
1005 0.00163018
1010 0.00169158
1015 0.00175534
1020 0.00182155
1025 0.00189028
1030 0.00196163
1035 0.00203569
1040 0.00211255
1045 0.00219232
1050 0.0022751
1055 0.002361
1060 0.00245015
1065 0.00254267
1070 0.00263873
1075 0.00273831
1080 0.00284156
1085 0.00294877
1090 0.00305996
1095 0.00317534
1100 0.00329508
1105 0.00341938
1110 0.00354841
1115 0.00368235
1120 0.00382137
1125 0.00396565
1130 0.00411539
1135 0.00427078
1140 0.00443204
1145 0.00459939
1150 0.00477306
1155 0.00495328
1160 0.00514031
1165 0.00533441
1170 0.00553582
1175 0.00574484
1180 0.00596176
1185 0.00618673
1190 0.00641981
1195 0.00666201
1200 0.00691356
1205 0.00717464
1210 0.00744557
1215 0.0077268
1220 0.0080188
1225 0.00832175
1230 0.00863629
1235 0.00896279
1240 0.00930154
1245 0.00965297
1250 0.0100176
1255 0.0103958
1260 0.0107883
1265 0.0111956
1270 0.0116183
1275 0.012057
1280 0.0125122
1285 0.0129845
1290 0.0134746
1295 0.0139833
1300 0.0145112
1305 0.015059
1310 0.0156274
1315 0.0162172
1320 0.0168294
1325 0.0174647
1330 0.018124
1335 0.0188081
1340 0.0195179
1345 0.0202546
1350 0.021019
1355 0.021812
1360 0.0226347
1365 0.0234886
1370 0.0243746
1375 0.0252941
1380 0.0262483
1385 0.0272383
1390 0.0282657
1395 0.0293317
1400 0.0304379
1405 0.0315856
1410 0.0327765
1415 0.0340121
1420 0.0352942
1425 0.0366245
1430 0.0380047
1435 0.0394367
1440 0.0409225
1445 0.042464
1450 0.0440631
1455 0.0457221
1460 0.0474432
1465 0.0492285
1470 0.0510802
1475 0.053001
1480 0.0549936
1485 0.0570605
1490 0.0592044
1495 0.0614281
1500 0.0637345
1505 0.0661265
1510 0.0686071
1515 0.0711794
1520 0.0738468
1525 0.0766124
1530 0.0794799
1535 0.0824527
1540 0.0855344
1545 0.0887287
1550 0.0920397
1555 0.095471
1560 0.0990269
1565 0.102711
1570 0.106528
1575 0.110483
1580 0.114578
1585 0.11882
1590 0.123211
1595 0.127758
1600 0.132464
1605 0.137335
1610 0.142374
1615 0.147587
1620 0.152978
1625 0.158552
1630 0.164314
1635 0.170268
1640 0.176419
1645 0.18277
1650 0.189326
1655 0.196091
1660 0.203071
1665 0.210266
1670 0.21768
1675 0.225316
1680 0.233177
1685 0.241265
1690 0.24958
1695 0.258123
1700 0.266897
1705 0.275899
1710 0.285129
1715 0.294584
1720 0.304261
1725 0.314156
1730 0.324265
1735 0.33458
1740 0.345096
1745 0.355804
1750 0.366693
1755 0.377754
1760 0.388975
1765 0.400342
1770 0.411841
1775 0.423455
1780 0.43517
1785 0.446966
1790 0.458826
1795 0.47073
1800 0.482658
1805 0.494592
1810 0.506507
1815 0.518388
1820 0.530209
1825 0.541954
1830 0.5536
1835 0.56513
1840 0.576525
1845 0.587769
1850 0.598842
1855 0.609733
1860 0.620428
1865 0.630914
1870 0.641181
1875 0.651219
1880 0.66102
1885 0.67058
1890 0.679893
1895 0.688956
1900 0.697765
1905 0.706322
1910 0.714624
1915 0.722675
1920 0.730476
1925 0.738028
1930 0.745337
1935 0.752405
1940 0.759237
1945 0.76584
1950 0.772217
1955 0.778374
1960 0.784317
1965 0.790053
1970 0.795586
1975 0.800923
1980 0.806072
1985 0.811035
1990 0.815822
1995 0.820438
2000 0.824889
2005 0.829178
2010 0.833316
2015 0.837306
2020 0.84115
2025 0.844857
2030 0.848435
2035 0.851886
2040 0.855211
2045 0.858418
2050 0.861516
2055 0.864507
2060 0.86739
2065 0.87017
2070 0.872856
2075 0.875454
2080 0.877964
2085 0.880385
2090 0.88272
2095 0.884977
2100 0.887166
2105 0.889285
2110 0.89133
2115 0.893305
2120 0.895211
2125 0.897061
2130 0.89886
2135 0.900602
2140 0.902286
2145 0.903913
2150 0.905484
2155 0.907009
2160 0.908497
2165 0.909945
2170 0.911347
2175 0.912704
2180 0.914018
2185 0.915288
2190 0.91652
2195 0.917727
2200 0.918908
2205 0.920054
2210 0.921165
2215 0.922243
2220 0.923291
2225 0.924302
2230 0.925283
2235 0.926247
2240 0.927197
2245 0.928125
2250 0.929022
2255 0.929893
2260 0.930745
2265 0.931575
2270 0.932376
2275 0.933149
2280 0.933908
2285 0.934661
2290 0.935408
2295 0.936134
2300 0.936834
2305 0.937514
2310 0.938183
2315 0.93884
2320 0.939478
2325 0.940091
2330 0.940684
2335 0.94127
2340 0.941857
2345 0.942443
2350 0.943015
2355 0.943567
2360 0.944098
2365 0.944617
2370 0.945134
2375 0.945646
2380 0.946143
2385 0.946621
2390 0.947077
2395 0.947525
2400 0.947974
2405 0.94843
2410 0.948886
2415 0.949332
2420 0.949758
2425 0.950004
2430 0.950004
2435 0.950011
2440 0.950025
2445 0.950037
2450 0.95004
2455 0.95003
2460 0.950014
2465 0.950004
2470 0.950007
2475 0.950024
2480 0.950046
2485 0.950064
2490 0.95007
2495 0.950063
2500 0.950053
2505 0.950048
2510 0.950053
2515 0.950062
2520 0.950066
2525 0.950059
2530 0.950042
2535 0.950025
2540 0.950018
2545 0.950026
2550 0.950047
2555 0.950066
2560 0.950077
2565 0.950074
2570 0.950063
2575 0.950054
2580 0.950054
2585 0.950062
2590 0.95007
2595 0.950067
2600 0.950053
2605 0.950035
2610 0.950022
2615 0.950022
2620 0.950036
2625 0.950058
2630 0.950074
2635 0.950078
2640 0.95007
2645 0.950059
2650 0.950054
2655 0.950058
2660 0.950067
2665 0.95007
2670 0.950062
2675 0.950045
2680 0.950027
2685 0.95002
2690 0.950028
2695 0.950047
2700 0.950067
2705 0.950077
2710 0.950074
2715 0.950064
2720 0.950055
2725 0.950055
2730 0.950063
2735 0.950069
2740 0.950067
2745 0.950054
2750 0.950036
2755 0.950022
2760 0.950022
2765 0.950036
2770 0.950058
2775 0.950074
2780 0.950077
2785 0.95007
2790 0.950059
2795 0.950054
2800 0.950058
2805 0.950066
2810 0.95007
2815 0.950062
2820 0.950046
2825 0.950028
2830 0.95002
2835 0.950028
2840 0.950047
2845 0.950067
2850 0.950078
2855 0.950075
2860 0.950064
2865 0.950055
2870 0.950055
2875 0.950062
2880 0.95007
2885 0.950067
2890 0.950054
2895 0.950036
2900 0.950022
2905 0.950022
2910 0.950036
2915 0.950058
2920 0.950073
2925 0.950078
2930 0.95007
2935 0.950059
2940 0.950054
2945 0.950058
2950 0.950067
2955 0.95007
2960 0.950062
2965 0.950045
2970 0.950028
2975 0.95002
2980 0.950028
2985 0.950047
2990 0.950067
2995 0.950077
3000 0.950075


==> Figures/r-alpha=1.0-smallpert.dat <==
0 1.26712e-08
25 2.26349e-06
50 2.8374e-06
75 2.96297e-06
100 2.98995e-06
125 2.9958e-06
150 3.0115e-06
175 3.4631e-06
200 4.17573e-06
225 5.02616e-06
250 6.04929e-06
275 7.28102e-06
300 8.76349e-06
325 1.05478e-05
350 1.26954e-05
375 1.52803e-05
400 1.83915e-05
425 2.21362e-05
450 2.66433e-05
475 3.2068e-05
500 3.85973e-05
525 4.64561e-05
550 5.59148e-05
575 6.72995e-05
600 8.10022e-05
625 9.74949e-05
650 0.000117346
675 0.000141238
700 0.000169996
725 0.000204607
750 0.000246267
775 0.000296409
800 0.000356761
825 0.0004294
850 0.000516829
875 0.00062206
900 0.000748715
925 0.000901159
950 0.00108465
975 0.00130548
1000 0.00157105
1025 0.00189028
1050 0.0022751
1075 0.00273831
1100 0.00329508
1125 0.00396565
1150 0.00477306
1175 0.00574484
1200 0.00691356
1225 0.00832175
1250 0.0100176
1275 0.012057
1300 0.0145112
1325 0.0174647
1350 0.021019
1375 0.0252941
1400 0.0304379
1425 0.0366245
1450 0.0440631
1475 0.053001
1500 0.0637345
1525 0.0766124
1550 0.0920397
1575 0.110483
1600 0.132464
1625 0.158552
1650 0.189326
1675 0.225316
1700 0.266897
1725 0.314156
1750 0.366693
1775 0.423455
1800 0.482658
1825 0.541954
1850 0.598842
1875 0.651219
1900 0.697765
1925 0.738028
1950 0.772217
1975 0.800923
2000 0.824889
2025 0.844857
2050 0.861516
2075 0.875454
2100 0.887166
2125 0.897061
2150 0.905484
2175 0.912704
2200 0.918908
2225 0.924302
2250 0.929022
2275 0.933149
2300 0.936834
2325 0.940091
2350 0.943015
2375 0.945646
2400 0.947974
2425 0.950167
2450 0.952138
2475 0.953874
2500 0.955571
2525 0.957081
2550 0.958441
2575 0.959777
2600 0.960948
2625 0.962113
2650 0.963086
2675 0.964118
2700 0.965008
2725 0.965876
2750 0.966692
2775 0.967386
2800 0.968198
2825 0.968802
2850 0.969465
2875 0.970108
2900 0.970585
2925 0.971204
2950 0.971748
2975 0.972148
3000 0.972683
3025 0.973161
3050 0.973488
3075 0.973928
3100 0.974405
3125 0.974706
3150 0.975005
3175 0.975438
3200 0.975791
3225 0.976009
3250 0.976293
3275 0.976683
3300 0.976981
3325 0.977151
3350 0.977371
3375 0.977709
3400 0.977999
3425 0.978161
3450 0.978306
3475 0.978554
3500 0.978854
3525 0.979065
3550 0.979169
3575 0.979285
3600 0.979506
3625 0.979771
3650 0.979962
3675 0.980057
3700 0.980136
3725 0.980287
3750 0.980509
3775 0.980718
3800 0.980843
3825 0.980896
3850 0.98095
3875 0.981079
3900 0.981277
3925 0.981467
3950 0.981588
3975 0.981641
4000 0.981675
4025 0.981744
4050 0.981877
4075 0.982046
4100 0.982195
4125 0.982287
4150 0.982322
4175 0.982332
4200 0.982364
4225 0.982456
4250 0.982598
4275 0.982748
4300 0.982862
4325 0.982924
4350 0.982945
4375 0.98295
4400 0.982973
4425 0.983034
4450 0.983134
4475 0.983253
4500 0.983364
4525 0.983442
4550 0.98348
4575 0.983485
4600 0.983475
4625 0.983474
4650 0.983504
4675 0.983575
4700 0.983677
4725 0.983786
4750 0.983879
4775 0.983941
4800 0.983972
4825 0.983976
4850 0.983967
4875 0.98396
4900 0.983968
4925 0.983998
4950 0.984052
4975 0.984126
5000 0.984204
5025 0.984278
5050 0.984336
5075 0.984373
5100 0.984387
5125 0.984383
5150 0.984367
5175 0.984349
5200 0.984336
5225 0.98434
5250 0.984364
5275 0.984413
5300 0.984479
5325 0.984552
5350 0.984623
5375 0.98468
5400 0.984721
5425 0.984744
5450 0.984752
5475 0.984746
5500 0.984733
5525 0.984718
5550 0.984705
5575 0.984698
5600 0.984702
5625 0.984716
5650 0.984743
5675 0.98478
5700 0.984823
5725 0.98487
5750 0.984915
5775 0.984954
5800 0.984988
5825 0.985013
5850 0.985028
5875 0.985034
5900 0.985032
5925 0.985022
5950 0.985008
5975 0.984989
6000 0.98497
6025 0.984953
6050 0.98494
6075 0.984933
6100 0.984935
6125 0.984947
6150 0.984969
6175 0.985002
6200 0.985041
6225 0.985084
6250 0.985127
6275 0.985168
6300 0.985203
6325 0.985231
6350 0.985253
6375 0.985266
6400 0.985272
6425 0.985272
6450 0.985267
6475 0.985257
6500 0.985245
6525 0.985232
6550 0.985218
6575 0.985204
6600 0.985192
6625 0.985183
6650 0.985176
6675 0.985172
6700 0.985172
6725 0.985176
6750 0.985183
6775 0.985194
6800 0.985208
6825 0.985224
6850 0.985242
6875 0.985262
6900 0.985283
6925 0.985303
6950 0.985323
6975 0.985342
7000 0.98536
7025 0.985376
7050 0.98539
7075 0.985402
7100 0.985412
7125 0.985419
7150 0.985425
7175 0.985428
7200 0.98543
7225 0.985429
7250 0.985427
7275 0.985424
7300 0.985418
7325 0.985411
7350 0.985403
7375 0.985395
7400 0.985385
7425 0.985376
7450 0.985365
7475 0.985355
7500 0.985344
7525 0.985333
7550 0.985323
7575 0.985313
7600 0.985303
7625 0.985295
7650 0.985287
7675 0.98528
7700 0.985275
7725 0.985271
7750 0.985269
7775 0.985271
7800 0.985273
7825 0.985278
7850 0.985285
7875 0.985295
7900 0.985307
7925 0.98532
7950 0.985337
7975 0.985353
8000 0.985372
8025 0.985391
8050 0.985409
8075 0.985428
8100 0.985445
8125 0.985462
8150 0.985478
8175 0.985491
8200 0.985504
8225 0.985514
8250 0.985521
8275 0.985529
8300 0.985534
8325 0.985537
8350 0.98554
8375 0.98554
8400 0.985539
8425 0.985537
8450 0.985535
8475 0.985531
8500 0.985527
8525 0.985523
8550 0.985517
8575 0.985512
8600 0.985506
8625 0.9855
8650 0.985493
8675 0.985487
8700 0.985481
8725 0.985474
8750 0.985469
8775 0.985462
8800 0.985457
8825 0.98545
8850 0.985445
8875 0.985439
8900 0.985435
8925 0.985429
8950 0.985425
8975 0.98542
9000 0.985416
9025 0.985412
9050 0.985409
9075 0.985406
9100 0.985402
9125 0.985399
9150 0.985396
9175 0.985395
9200 0.985393
9225 0.985391
9250 0.985389
9275 0.985389
9300 0.985387
9325 0.985387
9350 0.985386
9375 0.985386
9400 0.985387
9425 0.985387
9450 0.985387
9475 0.985388
9500 0.985388
9525 0.98539
9550 0.98539
9575 0.985392
9600 0.985394
9625 0.985395
9650 0.985396
9675 0.985398
9700 0.985401
9725 0.985402
9750 0.985405
9775 0.985407
9800 0.985409
9825 0.985412
9850 0.985414
9875 0.985417
9900 0.985419
9925 0.985422
9950 0.985424
9975 0.985427
10000 0.985429
10025 0.985432
10050 0.985434
10075 0.985437
10100 0.98544
10125 0.985443
10150 0.985445
10175 0.985448
10200 0.98545
10225 0.985454
10250 0.985456
10275 0.985458
10300 0.985461
10325 0.985463
10350 0.985465
10375 0.985468
10400 0.985469
10425 0.985473
10450 0.985474
10475 0.985477
10500 0.985479
10525 0.985481
10550 0.985483
10575 0.985485
10600 0.985487
10625 0.985489
10650 0.98549


==> Figures/r-alpha=20p0.dat <==
0 0.000126511
0.125 0.0087071
0.25 0.0239191
0.375 0.0506105
0.5 0.0958837
0.625 0.165669
0.75 0.254226
0.875 0.341633
1 0.413074
1.125 0.467033
1.25 0.507302
1.375 0.538638
1.5 0.5658
1.625 0.589101
1.75 0.6066
1.875 0.620614
2 0.634534
2.125 0.645647
2.25 0.652499
2.375 0.658556
2.5 0.667332
2.625 0.678626
2.75 0.690868
2.875 0.70131
3 0.707834
3.125 0.712771
3.25 0.716778
3.375 0.720757
3.5 0.724034
3.625 0.726333
3.75 0.727486
3.875 0.728557
4 0.731734
4.125 0.734154
4.25 0.733218
4.375 0.729226
4.5 0.72397
4.625 0.717895
4.75 0.711489
4.875 0.704661
5 0.695341
5.125 0.684557
5.25 0.672514
5.375 0.65632
5.5 0.635602
5.625 0.611621
5.75 0.581745
5.875 0.549876
6 0.519857
6.125 0.490254
6.25 0.461589
6.375 0.433504
6.5 0.407215
6.625 0.384223
6.75 0.36272
6.875 0.340889
7 0.320598
7.125 0.306866
7.25 0.301555
7.375 0.300548
7.5 0.296991
7.625 0.286243
7.75 0.271025
7.875 0.259836
8 0.25633
8.125 0.256517
8.25 0.257512
8.375 0.259607
8.5 0.26025
8.625 0.255825
8.75 0.242922
8.875 0.222764
9 0.202079
9.125 0.184274
9.25 0.17003
9.375 0.158615
9.5 0.151955
9.625 0.148652
9.75 0.143847
9.875 0.13963
10 0.141563
10.125 0.149371
10.25 0.161032
10.375 0.176476
10.5 0.193914
10.625 0.207632
10.75 0.21376
10.875 0.214889
11 0.215697
11.125 0.217588
11.25 0.219404
11.375 0.218383
11.5 0.214089
11.625 0.207022
11.75 0.198613
11.875 0.191876
12 0.18714
12.125 0.182004
12.25 0.175622
12.375 0.17024
12.5 0.165786
12.625 0.161386
12.75 0.156544
12.875 0.152197
13 0.149894
13.125 0.14922
13.25 0.151042
13.375 0.15745
13.5 0.169967
13.625 0.186597
13.75 0.205867
13.875 0.228642
14 0.252529
14.125 0.274502
14.25 0.292808
14.375 0.307788
14.5 0.322094
14.625 0.336087
14.75 0.346769
14.875 0.351051
15 0.349043
15.125 0.341184
15.25 0.325758
15.375 0.305308
15.5 0.287977
15.625 0.27952
15.75 0.276831
15.875 0.276389
16 0.279529
16.125 0.284615
16.25 0.292131
16.375 0.306147
16.5 0.322575
16.625 0.338817
16.75 0.3484
16.875 0.348505
17 0.345689
17.125 0.337015
17.25 0.32279
17.375 0.30198
17.5 0.276752
17.625 0.250835
17.75 0.22557
17.875 0.20884
18 0.201303
18.125 0.200365
18.25 0.204843
18.375 0.213023
18.5 0.227099
18.625 0.247032
18.75 0.269319
18.875 0.291669
19 0.311368
19.125 0.328602
19.25 0.348681
19.375 0.369239
19.5 0.388826
19.625 0.404729
19.75 0.415058
19.875 0.419281
20 0.422488
20.125 0.433968
20.25 0.451803
20.375 0.465079
20.5 0.470045
20.625 0.46999
20.75 0.470535
20.875 0.472596
21 0.472441
21.125 0.467385
21.25 0.459565
21.375 0.453701
21.5 0.450883
21.625 0.450856
21.75 0.453298
21.875 0.456528
22 0.459198
22.125 0.461509
22.25 0.467548
22.375 0.474869
22.5 0.481349
22.625 0.491927
22.75 0.507123
22.875 0.522154
23 0.533239
23.125 0.540189
23.25 0.546335
23.375 0.55362
23.5 0.559154
23.625 0.564859
23.75 0.572554
23.875 0.580638
24 0.588401
24.125 0.591948
24.25 0.589809
24.375 0.579944
24.5 0.567134
24.625 0.556488
24.75 0.542252
24.875 0.520555
25 0.492462
25.125 0.461097
25.25 0.428752
25.375 0.394
25.5 0.359818
25.625 0.327902
25.75 0.295874
25.875 0.263769
26 0.232822
26.125 0.202524
26.25 0.176357
26.375 0.156921
26.5 0.138321
26.625 0.117863
26.75 0.0952289
26.875 0.0690704
27 0.0420926
27.125 0.0332591
27.25 0.0523464
27.375 0.0779841
27.5 0.104229
27.625 0.132346
27.75 0.164575
27.875 0.198419
28 0.227518
28.125 0.252817
28.25 0.280887
28.375 0.309842
28.5 0.333367
28.625 0.354376
28.75 0.374656
28.875 0.392347
29 0.407832
29.125 0.423202
29.25 0.439571
29.375 0.456367
29.5 0.470218
29.625 0.48379
29.75 0.497771
29.875 0.51076
30 0.521003
30.125 0.528577
30.25 0.533722
30.375 0.537473
30.5 0.541351
30.625 0.549511
30.75 0.556255
30.875 0.560297
31 0.562353
31.125 0.564627
31.25 0.568385
31.375 0.57147
31.5 0.572188
31.625 0.571683
31.75 0.57546
31.875 0.584302
32 0.591978
32.125 0.595738
32.25 0.59664
32.375 0.595094
32.5 0.593095
32.625 0.595302
32.75 0.600899
32.875 0.606596
33 0.613467
33.125 0.621243
33.25 0.627073
33.375 0.631794
33.5 0.640046
33.625 0.651083
33.75 0.660625
33.875 0.667208
34 0.672046
34.125 0.674229
34.25 0.673938
34.375 0.673702
34.5 0.673744
34.625 0.673783
34.75 0.672834
34.875 0.670058
35 0.664425
35.125 0.65596
35.25 0.646514
35.375 0.635677
35.5 0.622727
35.625 0.605798
35.75 0.586277
35.875 0.56636
36 0.542739
36.125 0.509583
36.25 0.469426
36.375 0.428871
36.5 0.387961
36.625 0.344415
36.75 0.299682
36.875 0.255746
37 0.215539
37.125 0.185569
37.25 0.167942
37.375 0.158429
37.5 0.150934
37.625 0.143185
37.75 0.139164
37.875 0.145148
38 0.159703
38.125 0.177965
38.25 0.195514
38.375 0.205516
38.5 0.214237
38.625 0.225854
38.75 0.236818
38.875 0.245944
39 0.250858
39.125 0.252401
39.25 0.249845
39.375 0.239468
39.5 0.227734
39.625 0.221514
39.75 0.22325
39.875 0.228299
40 0.231255
40.125 0.23275
40.25 0.23505
40.375 0.237494
40.5 0.235462
40.625 0.227134
40.75 0.218177
40.875 0.211324
41 0.202831
41.125 0.193889
41.25 0.183141
41.375 0.170072
41.5 0.156519
41.625 0.143642
41.75 0.132864
41.875 0.118162
42 0.0984531
42.125 0.0785833
42.25 0.0602618
42.375 0.0460115
42.5 0.0403896
42.625 0.0451829
42.75 0.0626065
42.875 0.0890581
43 0.119181
43.125 0.14876
43.25 0.175632
43.375 0.199194
43.5 0.219036
43.625 0.235896
43.75 0.253103
43.875 0.273366
44 0.2962
44.125 0.317061
44.25 0.332701
44.375 0.344675
44.5 0.351568
44.625 0.350377
44.75 0.345095
44.875 0.338326
45 0.326878
45.125 0.310118
45.25 0.284242
45.375 0.250495
45.5 0.21941
45.625 0.201328
45.75 0.202097
45.875 0.218634
46 0.240026
46.125 0.260484
46.25 0.279002
46.375 0.294115
46.5 0.306274
46.625 0.318254
46.75 0.331341
46.875 0.342671
47 0.347934
47.125 0.348147
47.25 0.350188
47.375 0.357395
47.5 0.366766
47.625 0.374289
47.75 0.378344
47.875 0.379481
48 0.378094
48.125 0.371779
48.25 0.361635
48.375 0.348751
48.5 0.330331
48.625 0.308546
48.75 0.289771
48.875 0.277562
49 0.269806
49.125 0.263601
49.25 0.256276
49.375 0.247376
49.5 0.236437
49.625 0.223782
49.75 0.211992
49.875 0.198142
50 0.178741
50.125 0.154594
50.25 0.127329
50.375 0.103198
50.5 0.0965562
50.625 0.107571
50.75 0.124845
50.875 0.141791
51 0.158504
51.125 0.18153
51.25 0.21035
51.375 0.24158
51.5 0.272561
51.625 0.29801
51.75 0.317724
51.875 0.338181
52 0.364438
52.125 0.391769
52.25 0.413481
52.375 0.427729
52.5 0.437636
52.625 0.448294
52.75 0.459075
52.875 0.466417
53 0.47035
53.125 0.472953
53.25 0.47531
53.375 0.476961
53.5 0.474477
53.625 0.466984
53.75 0.457225
53.875 0.442587
54 0.417148
54.125 0.381584
54.25 0.342093
54.375 0.300084
54.5 0.254081
54.625 0.204441
54.75 0.152524
54.875 0.102335
55 0.0615208
55.125 0.0603138
55.25 0.0963473
55.375 0.137613
55.5 0.178766
55.625 0.217563
55.75 0.2496
55.875 0.274105
56 0.2964
56.125 0.319903
56.25 0.343244
56.375 0.366072
56.5 0.391243
56.625 0.418456
56.75 0.443596
56.875 0.461435
57 0.473456
57.125 0.4858
57.25 0.499001
57.375 0.508029
57.5 0.509448
57.625 0.504731
57.75 0.495139
57.875 0.483303
58 0.465756
58.125 0.442292
58.25 0.408547
58.375 0.368895
58.5 0.329664
58.625 0.28434
58.75 0.234132
58.875 0.179974
59 0.128928
59.125 0.0880377
59.25 0.0617709
59.375 0.0573184
59.5 0.0685682
59.625 0.0883815
59.75 0.113607
59.875 0.136645
60 0.153504
60.125 0.169006
60.25 0.186535
60.375 0.204686
60.5 0.220124
60.625 0.234527
60.75 0.252774
60.875 0.274495
61 0.296233
61.125 0.316156
61.25 0.333484
61.375 0.351187
61.5 0.372165
61.625 0.392605
61.75 0.4114
61.875 0.433897
62 0.457312
62.125 0.479924
62.25 0.500805
62.375 0.518204
62.5 0.531612
62.625 0.542966
62.75 0.553706
62.875 0.562557
63 0.571911
63.125 0.58653
63.25 0.604719
63.375 0.620575
63.5 0.633325
63.625 0.645736
63.75 0.658577
63.875 0.668402
64 0.676615
64.125 0.685469
64.25 0.695903
64.375 0.707079
64.5 0.716307
64.625 0.721356
64.75 0.724473
64.875 0.728036
65 0.733623
65.125 0.740735
65.25 0.748186
65.375 0.755163
65.5 0.760679
65.625 0.765497
65.75 0.769741
65.875 0.774085
66 0.776673
66.125 0.7768
66.25 0.77721
66.375 0.777806
66.5 0.777043
66.625 0.774756
66.75 0.771098
66.875 0.76707
67 0.763766
67.125 0.759885
67.25 0.754615
67.375 0.746384
67.5 0.733055
67.625 0.716243
67.75 0.697552
67.875 0.677212
68 0.65626
68.125 0.633314
68.25 0.606712
68.375 0.57521
68.5 0.539247
68.625 0.504077
68.75 0.471629
68.875 0.437622
69 0.399689
69.125 0.361939
69.25 0.329138
69.375 0.299166
69.5 0.269769
69.625 0.243675
69.75 0.220001
69.875 0.19937
70 0.184318
70.125 0.175352
70.25 0.172
70.375 0.176236
70.5 0.18665
70.625 0.199005
70.75 0.211948
70.875 0.228242
71 0.245175
71.125 0.260823
71.25 0.271975
71.375 0.280938
71.5 0.29194
71.625 0.304437
71.75 0.31503
71.875 0.32159
72 0.327787
72.125 0.33475
72.25 0.340953
72.375 0.344201
72.5 0.344381
72.625 0.343725
72.75 0.343125
72.875 0.342768
73 0.3432
73.125 0.342975
73.25 0.338502
73.375 0.329101
73.5 0.316294
73.625 0.300782
73.75 0.283378
73.875 0.264883
74 0.250208
74.125 0.240045
74.25 0.231827
74.375 0.227402
74.5 0.228127
74.625 0.233549
74.75 0.241567
74.875 0.249452
75 0.259093
75.125 0.271553
75.25 0.284766
75.375 0.297211
75.5 0.308838
75.625 0.319235
75.75 0.327215
75.875 0.335883
76 0.34825
76.125 0.36365
76.25 0.37962
76.375 0.391286
76.5 0.394334
76.625 0.38922
76.75 0.384272
76.875 0.387463
77 0.397559
77.125 0.40829
77.25 0.416377
77.375 0.424275
77.5 0.433961
77.625 0.440722
77.75 0.442596
77.875 0.44478
78 0.447203
78.125 0.448824
78.25 0.445811
78.375 0.439491
78.5 0.432655
78.625 0.424465
78.75 0.415409
78.875 0.408478
79 0.405985
79.125 0.409369
79.25 0.415216
79.375 0.417843
79.5 0.416466
79.625 0.414913
79.75 0.416803
79.875 0.422542
80 0.428469
80.125 0.430679
80.25 0.430221
80.375 0.43082
80.5 0.430646
80.625 0.423026
80.75 0.406976
80.875 0.386286
81 0.367875
81.125 0.355329
81.25 0.344266
81.375 0.335345
81.5 0.334892
81.625 0.343217
81.75 0.353716
81.875 0.366369
82 0.384603
82.125 0.404877
82.25 0.423393
82.375 0.442676
82.5 0.463087
82.625 0.480839
82.75 0.490695
82.875 0.493618
83 0.493933
83.125 0.494026
83.25 0.492072
83.375 0.487697
83.5 0.480069
83.625 0.465474
83.75 0.44384
83.875 0.418066
84 0.390026
84.125 0.364381
84.25 0.346158
84.375 0.337425
84.5 0.330363
84.625 0.320191
84.75 0.306086
84.875 0.287938
85 0.270032
85.125 0.256464
85.25 0.247661
85.375 0.243022
85.5 0.238484
85.625 0.229314
85.75 0.215333
85.875 0.200805
86 0.186937
86.125 0.172393
86.25 0.155973
86.375 0.133066
86.5 0.100843
86.625 0.0660121
86.75 0.0426785
86.875 0.0451732
87 0.0611375
87.125 0.0786663
87.25 0.0978004
87.375 0.120033
87.5 0.141372
87.625 0.158475
87.75 0.173078
87.875 0.188645
88 0.206746
88.125 0.226877
88.25 0.246107
88.375 0.261118
88.5 0.27207
88.625 0.280462
88.75 0.288797
88.875 0.300098
89 0.311749
89.125 0.318619
89.25 0.323539
89.375 0.332253
89.5 0.342643
89.625 0.351932
89.75 0.354141
89.875 0.350307
90 0.346891
90.125 0.346434
90.25 0.347287
90.375 0.348652
90.5 0.352485
90.625 0.362507
90.75 0.377037
90.875 0.388087
91 0.398597
91.125 0.411943
91.25 0.423349
91.375 0.4337
91.5 0.443881
91.625 0.452166
91.75 0.460268
91.875 0.469365
92 0.477722
92.125 0.484032
92.25 0.489744
92.375 0.495632
92.5 0.50084
92.625 0.50423
92.75 0.505503
92.875 0.5066
93 0.507086
93.125 0.505436
93.25 0.504552
93.375 0.508721
93.5 0.516725
93.625 0.527607
93.75 0.539584
93.875 0.549423
94 0.555459
94.125 0.55862
94.25 0.55837
94.375 0.553019
94.5 0.541396
94.625 0.523426
94.75 0.503597
94.875 0.486466
95 0.469609
95.125 0.45009
95.25 0.424776
95.375 0.392801
95.5 0.355413
95.625 0.31581
95.75 0.275145
95.875 0.234026
96 0.195845
96.125 0.160967
96.25 0.135532
96.375 0.127263
96.5 0.135511
96.625 0.15562
96.75 0.181177
96.875 0.207967
97 0.235839
97.125 0.264407
97.25 0.296344
97.375 0.332923
97.5 0.368384
97.625 0.394895
97.75 0.412033
97.875 0.424275
98 0.436516
98.125 0.448397
98.25 0.454771
98.375 0.454602
98.5 0.452471
98.625 0.452751
98.75 0.45552
98.875 0.458398
99 0.457182
99.125 0.451874
99.25 0.444096
99.375 0.43752
99.5 0.43211
99.625 0.425271
99.75 0.421937
99.875 0.427571
100 0.436175
100.125 0.441127
100.25 0.444872
100.375 0.450555
100.5 0.456497
100.625 0.46255
100.75 0.469604
100.875 0.475088
101 0.478908
101.125 0.481566
101.25 0.485884
101.375 0.490089
101.5 0.492488
101.625 0.495795
101.75 0.503762
101.875 0.5166
102 0.529239
102.125 0.540289
102.25 0.551962
102.375 0.565513
102.5 0.578546
102.625 0.586347
102.75 0.588828
102.875 0.590936
103 0.594282
103.125 0.59461
103.25 0.590287
103.375 0.58087
103.5 0.567346
103.625 0.55186
103.75 0.535649
103.875 0.518133
104 0.498784
104.125 0.478495
104.25 0.458204
104.375 0.434057
104.5 0.402225
104.625 0.364614
104.75 0.322346
104.875 0.280231
105 0.243079
105.125 0.207344
105.25 0.171919
105.375 0.141423
105.5 0.120603
105.625 0.111324
105.75 0.11019
105.875 0.110559
106 0.105328
106.125 0.09693
106.25 0.0906519
106.375 0.0868914
106.5 0.0812777
106.625 0.0698201
106.75 0.0539173
106.875 0.0405369
107 0.0451415
107.125 0.0612191
107.25 0.0787995
107.375 0.100108
107.5 0.122925
107.625 0.144088
107.75 0.160816
107.875 0.168894
108 0.169856
108.125 0.168587
108.25 0.170096
108.375 0.1771
108.5 0.185234
108.625 0.186953
108.75 0.189364
108.875 0.19762
109 0.207982
109.125 0.222321
109.25 0.241647
109.375 0.263173
109.5 0.282417
109.625 0.29837
109.75 0.313513
109.875 0.33115
110 0.348381
110.125 0.365427
110.25 0.382381
110.375 0.396839
110.5 0.409569
110.625 0.419275
110.75 0.431548
110.875 0.442682
111 0.450985
111.125 0.457145
111.25 0.459467
111.375 0.461085
111.5 0.466467
111.625 0.472689
111.75 0.473307
111.875 0.464959
112 0.450481
112.125 0.436133
112.25 0.423584
112.375 0.417378
112.5 0.417943
112.625 0.421287
112.75 0.421127
112.875 0.417017
113 0.413145
113.125 0.409885
113.25 0.40527
113.375 0.403234
113.5 0.406831
113.625 0.414382
113.75 0.422258
113.875 0.429341
114 0.440326
114.125 0.453829
114.25 0.462329
114.375 0.462049
114.5 0.456056
114.625 0.449449
114.75 0.442643
114.875 0.433295
115 0.419491
115.125 0.399757
115.25 0.375242
115.375 0.350948
115.5 0.333651
115.625 0.318015
115.75 0.295519
115.875 0.263848
116 0.227041
116.125 0.191159
116.25 0.158717
116.375 0.13213
116.5 0.115753
116.625 0.10658
116.75 0.100951
116.875 0.104466
117 0.120897
117.125 0.145553
117.25 0.170372
117.375 0.19237
117.5 0.215109
117.625 0.243277
117.75 0.274959
117.875 0.304446
118 0.324216
118.125 0.33395
118.25 0.342017
118.375 0.352841
118.5 0.3642
118.625 0.372953
118.75 0.377885
118.875 0.380613
119 0.38223
119.125 0.379594
119.25 0.370938
119.375 0.358285
119.5 0.3458
119.625 0.338919
119.75 0.336973
119.875 0.335674
120 0.331734
120.125 0.322103
120.25 0.309372
120.375 0.297712
120.5 0.287907
120.625 0.279757
120.75 0.276466
120.875 0.280689
121 0.290844
121.125 0.305134
121.25 0.321309
121.375 0.336305
121.5 0.345834
121.625 0.348462
121.75 0.345679
121.875 0.338105
122 0.326557
122.125 0.315452
122.25 0.308256
122.375 0.304507
122.5 0.304954
122.625 0.307757
122.75 0.309197
122.875 0.308187
123 0.309109
123.125 0.31557
123.25 0.32417
123.375 0.329142
123.5 0.330015
123.625 0.330266
123.75 0.332427
123.875 0.336514
124 0.340082
124.125 0.340641
124.25 0.336767
124.375 0.329806
124.5 0.322764
124.625 0.316131
124.75 0.308524
124.875 0.29842
125 0.285721
125.125 0.273061
125.25 0.265412
125.375 0.263635
125.5 0.261072
125.625 0.256927
125.75 0.254308
125.875 0.252284
126 0.252821
126.125 0.258677
126.25 0.265146
126.375 0.269649
126.5 0.27541
126.625 0.283163
126.75 0.294106
126.875 0.308378
127 0.326193
127.125 0.349012
127.25 0.371881
127.375 0.390095
127.5 0.404889
127.625 0.419435
127.75 0.434744
127.875 0.449587
128 0.460656
128.125 0.466559
128.25 0.465607
128.375 0.455811
128.5 0.438876
128.625 0.417246
128.75 0.39269
128.875 0.365869
129 0.334823
129.125 0.297766
129.25 0.259233
129.375 0.22112
129.5 0.184169
129.625 0.151969
129.75 0.122799
129.875 0.094011
130 0.0683369
130.125 0.0526155
130.25 0.0534289
130.375 0.0660926
130.5 0.0820911
130.625 0.0981612
130.75 0.117009
130.875 0.143039
131 0.174938
131.125 0.20696
131.25 0.233446
131.375 0.255709
131.5 0.280022
131.625 0.299705
131.75 0.314809
131.875 0.330975
132 0.345692
132.125 0.35405
132.25 0.35599
132.375 0.357138
132.5 0.362102
132.625 0.369362
132.75 0.37285
132.875 0.371993
133 0.371316
133.125 0.372479
133.25 0.373945
133.375 0.375903
133.5 0.377694
133.625 0.376894
133.75 0.375974
133.875 0.376044
134 0.378085
134.125 0.380045
134.25 0.378754
134.375 0.372902
134.5 0.360343
134.625 0.344188
134.75 0.326479
134.875 0.304652
135 0.279747
135.125 0.256667
135.25 0.235672
135.375 0.217582
135.5 0.201244
135.625 0.190477
135.75 0.187786
135.875 0.189776
136 0.19002
136.125 0.184266
136.25 0.174602
136.375 0.164603
136.5 0.160961
136.625 0.164106
136.75 0.167286
136.875 0.17015
137 0.177502
137.125 0.18775
137.25 0.196087
137.375 0.201904
137.5 0.209347
137.625 0.220508
137.75 0.230975
137.875 0.23335
138 0.224787
138.125 0.207705
138.25 0.19
138.375 0.178794
138.5 0.17477
138.625 0.173406
138.75 0.165953
138.875 0.151853
139 0.136773
139.125 0.125176
139.25 0.119637
139.375 0.118584
139.5 0.122353
139.625 0.129449
139.75 0.136903
139.875 0.142128
140 0.1469
140.125 0.149335
140.25 0.15186
140.375 0.159655
140.5 0.173216
140.625 0.187399
140.75 0.19281
140.875 0.190313
141 0.187086
141.125 0.191643
141.25 0.211678
141.375 0.235744
141.5 0.255668
141.625 0.272789
141.75 0.28491
141.875 0.295819
142 0.306174
142.125 0.319349
142.25 0.334129
142.375 0.344474
142.5 0.354901
142.625 0.364828
142.75 0.375471
142.875 0.388941
143 0.394727
143.125 0.389317
143.25 0.376525
143.375 0.362968
143.5 0.352927
143.625 0.342773
143.75 0.324818
143.875 0.294141
144 0.255325
144.125 0.219074
144.25 0.190578
144.375 0.172439
144.5 0.165942
144.625 0.171147
144.75 0.187846
144.875 0.21066
145 0.232092
145.125 0.25403
145.25 0.276156
145.375 0.292324
145.5 0.310188
145.625 0.333018
145.75 0.354238
145.875 0.368552
146 0.379921
146.125 0.394389
146.25 0.409956
146.375 0.420089
146.5 0.422959
146.625 0.423084
146.75 0.424814
146.875 0.428937
147 0.432084
147.125 0.430917
147.25 0.424568
147.375 0.412976
147.5 0.396173
147.625 0.374043
147.75 0.34597
147.875 0.315209
148 0.284998
148.125 0.255678
148.25 0.230839
148.375 0.213493
148.5 0.208
148.625 0.215985
148.75 0.231419
148.875 0.247977
149 0.260906
149.125 0.268938
149.25 0.271679
149.375 0.267592
149.5 0.257719
149.625 0.248668
149.75 0.244624
149.875 0.244488
150 0.246971
150.125 0.249269
150.25 0.250654
150.375 0.251268
150.5 0.250567
150.625 0.24773
150.75 0.241532
150.875 0.230706
151 0.21951
151.125 0.215319
151.25 0.224804
151.375 0.245764
151.5 0.269412
151.625 0.288451
151.75 0.302348
151.875 0.314528
152 0.324443
152.125 0.331334
152.25 0.336054
152.375 0.340837
152.5 0.346522
152.625 0.349573
152.75 0.346661
152.875 0.339378
153 0.331665
153.125 0.326237
153.25 0.326164
153.375 0.329813
153.5 0.331766
153.625 0.333022
153.75 0.339784
153.875 0.349125
154 0.352711
154.125 0.351239
154.25 0.352269
154.375 0.356656
154.5 0.356905
154.625 0.350634
154.75 0.341913
154.875 0.330092
155 0.315797
155.125 0.30341
155.25 0.296749
155.375 0.296345
155.5 0.297849
155.625 0.297844
155.75 0.301521
155.875 0.315958
156 0.338701
156.125 0.363554
156.25 0.386655
156.375 0.405234
156.5 0.419793
156.625 0.430773
156.75 0.439086
156.875 0.447876
157 0.454241
157.125 0.453018
157.25 0.444862
157.375 0.43408
157.5 0.427498
157.625 0.425897
157.75 0.425886
157.875 0.425396
158 0.422806
158.125 0.419024
158.25 0.416192
158.375 0.412222
158.5 0.406657
158.625 0.402627
158.75 0.405046
158.875 0.409393
159 0.408111
159.125 0.397521
159.25 0.381261
159.375 0.368598
159.5 0.35773
159.625 0.341874
159.75 0.321678
159.875 0.299816
160 0.278924
160.125 0.265545
160.25 0.258672
160.375 0.256566
160.5 0.255551
160.625 0.25057
160.75 0.244105
160.875 0.237113
161 0.228969
161.125 0.222724
161.25 0.222731
161.375 0.226903
161.5 0.231724
161.625 0.236688
161.75 0.240767
161.875 0.239864
162 0.233772
162.125 0.225566
162.25 0.219339
162.375 0.218725
162.5 0.222833
162.625 0.228824
162.75 0.234917
162.875 0.237524
163 0.238941
163.125 0.24346
163.25 0.255329
163.375 0.272547
163.5 0.286694
163.625 0.293939
163.75 0.297649
163.875 0.303702
164 0.309256
164.125 0.31066
164.25 0.312597
164.375 0.319903
164.5 0.334985
164.625 0.352628
164.75 0.366536
164.875 0.37465
165 0.379675
165.125 0.381977
165.25 0.382763
165.375 0.384007
165.5 0.383748
165.625 0.380061
165.75 0.370642
165.875 0.353991
166 0.331343
166.125 0.305171
166.25 0.275121
166.375 0.240571
166.5 0.207288
166.625 0.183445
166.75 0.170042
166.875 0.161017
167 0.151581
167.125 0.141395
167.25 0.133924
167.375 0.130296
167.5 0.127326
167.625 0.120995
167.75 0.112481
167.875 0.107717
168 0.104174
168.125 0.0981869
168.25 0.0938719
168.375 0.0920047
168.5 0.0889429
168.625 0.084971
168.75 0.0859083
168.875 0.0910398
169 0.0948161
169.125 0.0981119
169.25 0.101607
169.375 0.102963
169.5 0.104034
169.625 0.109128
169.75 0.115365
169.875 0.115852
170 0.109669
170.125 0.102823
170.25 0.104735
170.375 0.118857
170.5 0.140366
170.625 0.162995
170.75 0.181666
170.875 0.193449
171 0.200329
171.125 0.206529
171.25 0.210661
171.375 0.209552
171.5 0.202649
171.625 0.193358
171.75 0.184831
171.875 0.17981
172 0.178507
172.125 0.179318
172.25 0.18086
172.375 0.184252
172.5 0.187857
172.625 0.188479
172.75 0.186197
172.875 0.183239
173 0.178129
173.125 0.169954
173.25 0.159168
173.375 0.148149
173.5 0.140595
173.625 0.139086
173.75 0.145277
173.875 0.15557
174 0.163467
174.125 0.164498
174.25 0.162902
174.375 0.161533
174.5 0.159838
174.625 0.159967
174.75 0.164553
174.875 0.172486
175 0.180855
175.125 0.191544
175.25 0.20465
175.375 0.216142
175.5 0.228113
175.625 0.241774
175.75 0.25954
175.875 0.277035
176 0.293238
176.125 0.309645
176.25 0.325099
176.375 0.342417
176.5 0.356691
176.625 0.367429
176.75 0.383114
176.875 0.400846
177 0.414875
177.125 0.426309
177.25 0.435459
177.375 0.437263
177.5 0.427456
177.625 0.40529
177.75 0.374448
177.875 0.341484
178 0.306503
178.125 0.270747
178.25 0.236715
178.375 0.205155
178.5 0.178166
178.625 0.157243
178.75 0.140967
178.875 0.12691
179 0.112926
179.125 0.100426
179.25 0.0904251
179.375 0.0823312
179.5 0.0778715
179.625 0.0768821
179.75 0.0762411
179.875 0.0735875
180 0.0671146
180.125 0.0634025
180.25 0.0705593
180.375 0.0839001
180.5 0.0933152
180.625 0.0959533
180.75 0.0966378
180.875 0.100465
181 0.111832
181.125 0.131783
181.25 0.153223
181.375 0.16654
181.5 0.171006
181.625 0.173557
181.75 0.181882
181.875 0.198906
182 0.221403
182.125 0.246989
182.25 0.275597
182.375 0.304115
182.5 0.329347
182.625 0.352074
182.75 0.373693
182.875 0.393679
183 0.412361
183.125 0.433151
183.25 0.453883
183.375 0.468912
183.5 0.477729
183.625 0.482588
183.75 0.485679
183.875 0.486365
184 0.484053
184.125 0.476535
184.25 0.463519
184.375 0.447946
184.5 0.432879
184.625 0.418987
184.75 0.40287
184.875 0.385017
185 0.370508
185.125 0.3602
185.25 0.353384
185.375 0.349003
185.5 0.343815
185.625 0.337318
185.75 0.332429
185.875 0.330942
186 0.331323
186.125 0.334825
186.25 0.346429
186.375 0.361671
186.5 0.373031
186.625 0.383022
186.75 0.393728
186.875 0.406477
187 0.424971
187.125 0.448481
187.25 0.470236
187.375 0.487872
187.5 0.503912
187.625 0.522363
187.75 0.544841
187.875 0.566545
188 0.583684
188.125 0.599078
188.25 0.614751
188.375 0.627513
188.5 0.637822
188.625 0.648462
188.75 0.659887
188.875 0.668586
189 0.676025
189.125 0.682804
189.25 0.687032
189.375 0.69217
189.5 0.698497
189.625 0.704935
189.75 0.711925
189.875 0.720856
190 0.729068
190.125 0.73315
190.25 0.732992
190.375 0.733579
190.5 0.736901
190.625 0.739047
190.75 0.735754
190.875 0.727614
191 0.717429
191.125 0.706392
191.25 0.693427
191.375 0.678502
191.5 0.663424
191.625 0.648283
191.75 0.633031
191.875 0.617138
192 0.600997
192.125 0.582595
192.25 0.559684
192.375 0.529474
192.5 0.494342
192.625 0.456569
192.75 0.414965
192.875 0.371277
193 0.327874
193.125 0.28832
193.25 0.255172
193.375 0.2261
193.5 0.19928
193.625 0.171421
193.75 0.142662
193.875 0.115884
194 0.092377
194.125 0.0696599
194.25 0.0441532
194.375 0.0195841
194.5 0.0398457
194.625 0.0793252
194.75 0.116666
194.875 0.145983
195 0.166661
195.125 0.18522
195.25 0.208784
195.375 0.235212
195.5 0.258482
195.625 0.278922
195.75 0.297281
195.875 0.315651
196 0.333744
196.125 0.349133
196.25 0.362487
196.375 0.377955
196.5 0.391612
196.625 0.400206
196.75 0.405396
196.875 0.413415
197 0.424275
197.125 0.43369
197.25 0.441108
197.375 0.446435
197.5 0.449623
197.625 0.449359
197.75 0.444417
197.875 0.435474
198 0.423433
198.125 0.411423
198.25 0.401451
198.375 0.389863
198.5 0.377478
198.625 0.364862
198.75 0.355029
198.875 0.349788
199 0.343872
199.125 0.336288
199.25 0.328833
199.375 0.321244
199.5 0.313107
199.625 0.307017
199.75 0.30864
199.875 0.314281
200 0.318313
200.125 0.322938
200.25 0.328884
200.375 0.334467
200.5 0.335725
200.625 0.333157
200.75 0.332193
200.875 0.334482
201 0.340441
201.125 0.347627
201.25 0.350926
201.375 0.348499
201.5 0.34575
201.625 0.346907
201.75 0.352772
201.875 0.363918
202 0.377594
202.125 0.390549
202.25 0.403688
202.375 0.418174
202.5 0.433321
202.625 0.445617
202.75 0.453516
202.875 0.460724
203 0.469391
203.125 0.477489
203.25 0.484567
203.375 0.491985
203.5 0.501785
203.625 0.512985
203.75 0.524129
203.875 0.535477
204 0.544901
204.125 0.552924
204.25 0.562403
204.375 0.570634
204.5 0.576948
204.625 0.584112
204.75 0.591379
204.875 0.596999
205 0.602915
205.125 0.611896
205.25 0.619502
205.375 0.625278
205.5 0.632785
205.625 0.643062
205.75 0.651683
205.875 0.65607
206 0.656908
206.125 0.657559
206.25 0.658906
206.375 0.65987
206.5 0.65943
206.625 0.655921
206.75 0.651363
206.875 0.646874
207 0.641235
207.125 0.635863
207.25 0.62956
207.375 0.620839
207.5 0.61009
207.625 0.596976
207.75 0.579893
207.875 0.558344
208 0.532242
208.125 0.5045
208.25 0.479762
208.375 0.457545
208.5 0.434
208.625 0.411134
208.75 0.392471
208.875 0.378722
209 0.36876
209.125 0.362493
209.25 0.358732
209.375 0.354891
209.5 0.352941
209.625 0.355214
209.75 0.356157
209.875 0.351604
210 0.345162
210.125 0.34126
210.25 0.344352
210.375 0.354375
210.5 0.363929
210.625 0.368413
210.75 0.368983
210.875 0.370562
211 0.381478
211.125 0.402367
211.25 0.427669
211.375 0.451952
211.5 0.473566
211.625 0.493679
211.75 0.513955
211.875 0.532499
212 0.549394
212.125 0.562075
212.25 0.569785
212.375 0.574482
212.5 0.575361
212.625 0.572871
212.75 0.571446
212.875 0.569201
213 0.560557
213.125 0.546454
213.25 0.530723
213.375 0.513236
213.5 0.488336
213.625 0.456117
213.75 0.421319
213.875 0.384483
214 0.346321
214.125 0.307024
214.25 0.263806
214.375 0.221005
214.5 0.185337
214.625 0.154384
214.75 0.125668
214.875 0.104358
215 0.0927629
215.125 0.0885051
215.25 0.0922798
215.375 0.103849
215.5 0.114207
215.625 0.119235
215.75 0.120682
215.875 0.117197
216 0.109882
216.125 0.106469
216.25 0.108728
216.375 0.111254
216.5 0.113243
216.625 0.12038
216.75 0.135688
216.875 0.153471
217 0.165978
217.125 0.170758
217.25 0.169846
217.375 0.169788
217.5 0.179059
217.625 0.196012
217.75 0.21024
217.875 0.218152
218 0.223517
218.125 0.228158
218.25 0.232972
218.375 0.237995
218.5 0.236853
218.625 0.231073
218.75 0.228507
218.875 0.235133
219 0.248886
219.125 0.264924
219.25 0.280372
219.375 0.292039
219.5 0.300358
219.625 0.311343
219.75 0.331867
219.875 0.358543
220 0.385294
220.125 0.408725
220.25 0.427535
220.375 0.440992
220.5 0.450646
220.625 0.458827
220.75 0.463261
220.875 0.463571
221 0.462619
221.125 0.462539
221.25 0.459827
221.375 0.453084
221.5 0.444543
221.625 0.434616
221.75 0.42198
221.875 0.406996
222 0.387255
222.125 0.363363
222.25 0.339974
222.375 0.319702
222.5 0.300729
222.625 0.279908
222.75 0.259202
222.875 0.242201
223 0.230369
223.125 0.222757
223.25 0.217402
223.375 0.215955
223.5 0.217157
223.625 0.217845
223.75 0.218829
223.875 0.22356
224 0.229676
224.125 0.231465
224.25 0.230943
224.375 0.236866
224.5 0.252058
224.625 0.273518
224.75 0.298617
224.875 0.32271
225 0.33933
225.125 0.346359
225.25 0.347128
225.375 0.346845
225.5 0.346099
225.625 0.342228
225.75 0.333653
225.875 0.321125
226 0.308365
226.125 0.298372
226.25 0.290078
226.375 0.284267
226.5 0.279878
226.625 0.271015
226.75 0.250758
226.875 0.216733
227 0.172379
227.125 0.125278
227.25 0.0852928
227.375 0.0588364
227.5 0.0473646
227.625 0.0457615
227.75 0.0494668
227.875 0.0625886
228 0.0848148
228.125 0.110656
228.25 0.131957
228.375 0.143786
228.5 0.15427
228.625 0.174876
228.75 0.202365
228.875 0.228318
229 0.25178
229.125 0.276929
229.25 0.304098
229.375 0.330353
229.5 0.350935
229.625 0.362817
229.75 0.371506
229.875 0.383616
230 0.399973
230.125 0.415117
230.25 0.425908
230.375 0.433244
230.5 0.440747
230.625 0.451274
230.75 0.464271
230.875 0.479437
231 0.492186
231.125 0.494708
231.25 0.483318
231.375 0.463834
231.5 0.447035
231.625 0.434183
231.75 0.41855
231.875 0.398494
232 0.377861
232.125 0.361908
232.25 0.350599
232.375 0.340476
232.5 0.328306
232.625 0.314947
232.75 0.301166
232.875 0.289518
233 0.283169
233.125 0.281399
233.25 0.282126
233.375 0.287453
233.5 0.295081
233.625 0.299564
233.75 0.301307
233.875 0.301
234 0.29862
234.125 0.29756
234.25 0.303745
234.375 0.315819
234.5 0.329711
234.625 0.346048
234.75 0.367098
234.875 0.390623
235 0.41015
235.125 0.423599
235.25 0.43365
235.375 0.441831
235.5 0.44444
235.625 0.437355
235.75 0.421827
235.875 0.397117
236 0.366984
236.125 0.338153
236.25 0.309546
236.375 0.284234
236.5 0.259557
236.625 0.231164
236.75 0.202664
236.875 0.173196
237 0.144615
237.125 0.120191
237.25 0.103268
237.375 0.0974499
237.5 0.100693
237.625 0.104966
237.75 0.105661
237.875 0.102868
238 0.100268
238.125 0.0997973
238.25 0.100941
238.375 0.104027
238.5 0.105782
238.625 0.104692
238.75 0.104298
238.875 0.110418
239 0.126459
239.125 0.150258
239.25 0.176774
239.375 0.199726
239.5 0.21795
239.625 0.23242
239.75 0.244004
239.875 0.257542
240 0.278145
240.125 0.301523
240.25 0.322997
240.375 0.342027
240.5 0.362713
240.625 0.382692
240.75 0.39633
240.875 0.404915
241 0.409663
241.125 0.408722
241.25 0.401758
241.375 0.389809
241.5 0.368412
241.625 0.335662
241.75 0.301368
241.875 0.272144
242 0.246457
242.125 0.221911
242.25 0.19316
242.375 0.16554
242.5 0.151915
242.625 0.156693
242.75 0.17782
242.875 0.210626
243 0.247211
243.125 0.281444
243.25 0.310516
243.375 0.33049
243.5 0.345673
243.625 0.361669
243.75 0.37774
243.875 0.398139
244 0.422057
244.125 0.445112
244.25 0.462406
244.375 0.471969
244.5 0.472993
244.625 0.469105
244.75 0.466279
244.875 0.461645
245 0.451318
245.125 0.4363
245.25 0.420815
245.375 0.404544
245.5 0.381842
245.625 0.350195
245.75 0.315171
245.875 0.27844
246 0.241739
246.125 0.207142
246.25 0.176002
246.375 0.148342
246.5 0.124996
246.625 0.113855
246.75 0.12207
246.875 0.142141
247 0.163102
247.125 0.182315
247.25 0.197336
247.375 0.209745
247.5 0.222343
247.625 0.235213
247.75 0.251676
247.875 0.272735
248 0.29282
248.125 0.307864
248.25 0.31496
248.375 0.318125
248.5 0.323047
248.625 0.33524
248.75 0.349309
248.875 0.360113
249 0.363557
249.125 0.364971
249.25 0.372516
249.375 0.380573
249.5 0.385498
249.625 0.38933
249.75 0.392491
249.875 0.404024
250 0.42276
250.125 0.43909
250.25 0.454013
250.375 0.469932
250.5 0.49053
250.625 0.51328
250.75 0.532339
250.875 0.547954
251 0.564517
251.125 0.582352
251.25 0.597707
251.375 0.606348
251.5 0.607603
251.625 0.604398
251.75 0.602332
251.875 0.60154
252 0.596943
252.125 0.584808
252.25 0.567992
252.375 0.550993
252.5 0.535756
252.625 0.521876
252.75 0.504557
252.875 0.483253
253 0.461237
253.125 0.437514
253.25 0.412463
253.375 0.39427
253.5 0.381812
253.625 0.369502
253.75 0.357271
253.875 0.345656
254 0.339193
254.125 0.339016
254.25 0.341025
254.375 0.343862
254.5 0.34967
254.625 0.360055
254.75 0.373922
254.875 0.388837
255 0.403333
255.125 0.415232
255.25 0.426488
255.375 0.439517
255.5 0.450737
255.625 0.45628
255.75 0.456207
255.875 0.456523
256 0.462295
256.125 0.468868
256.25 0.477691
256.375 0.493869
256.5 0.51587
256.625 0.536638
256.75 0.55376
256.875 0.569427
257 0.581987
257.125 0.59238
257.25 0.602253
257.375 0.610612
257.5 0.615645
257.625 0.616055
257.75 0.610764
257.875 0.601869
258 0.591327
258.125 0.576781
258.25 0.556084
258.375 0.529527
258.5 0.501345
258.625 0.474395
258.75 0.447138
258.875 0.417497
259 0.387428
259.125 0.355961
259.25 0.324354
259.375 0.291658
259.5 0.253648
259.625 0.215394
259.75 0.182334
259.875 0.156252
260 0.134125
260.125 0.109875
260.25 0.0798594
260.375 0.0438288
260.5 0.0111638
260.625 0.0231213
260.75 0.0451523
260.875 0.0682031
261 0.090056
261.125 0.108844
261.25 0.126602
261.375 0.145747
261.5 0.168021
261.625 0.193676
261.75 0.223399
261.875 0.254815
262 0.283087
262.125 0.309227
262.25 0.333948
262.375 0.353522
262.5 0.367755
262.625 0.381753
262.75 0.39633
262.875 0.408304
263 0.418502
263.125 0.430155
263.25 0.442887
263.375 0.454454
263.5 0.464947
263.625 0.473154
263.75 0.479173
263.875 0.48826
264 0.498022
264.125 0.504778
264.25 0.511553
264.375 0.520296
264.5 0.531836
264.625 0.54223
264.75 0.54557
264.875 0.542302
265 0.538501
265.125 0.538639
265.25 0.542687
265.375 0.547542
265.5 0.549303
265.625 0.55004
265.75 0.5518
265.875 0.553578
266 0.556473
266.125 0.558036
266.25 0.557107
266.375 0.554615
266.5 0.552509
266.625 0.554035
266.75 0.555618
266.875 0.55644
267 0.555329
267.125 0.549496
267.25 0.543249
267.375 0.536408
267.5 0.528915
267.625 0.52613
267.75 0.527646
267.875 0.529626
268 0.528864
268.125 0.527743
268.25 0.528568
268.375 0.529194
268.5 0.526378
268.625 0.517757
268.75 0.504177
268.875 0.488007
269 0.470003
269.125 0.450343
269.25 0.429323
269.375 0.403789
269.5 0.373237
269.625 0.341306
269.75 0.311415
269.875 0.287418
270 0.269854
270.125 0.253698
270.25 0.232787
270.375 0.208706
270.5 0.185329
270.625 0.167691
270.75 0.158978
270.875 0.153083
271 0.148251
271.125 0.152633
271.25 0.166524
271.375 0.181144
271.5 0.195344
271.625 0.207675
271.75 0.215148
271.875 0.217232
272 0.212725
272.125 0.208601
272.25 0.214318
272.375 0.230363
272.5 0.249229
272.625 0.265855
272.75 0.27825
272.875 0.288318
273 0.301001
273.125 0.315505
273.25 0.329145
273.375 0.34387
273.5 0.362739
273.625 0.382992
273.75 0.399874
273.875 0.413499
274 0.424815
274.125 0.43233
274.25 0.436757
274.375 0.439521
274.5 0.440461
274.625 0.439344
274.75 0.438533
274.875 0.441348
275 0.44629
275.125 0.449338
275.25 0.449713
275.375 0.449679
275.5 0.452325
275.625 0.458449
275.75 0.462872
275.875 0.464497
276 0.461548
276.125 0.457098
276.25 0.457871
276.375 0.463683
276.5 0.466358
276.625 0.465288
276.75 0.464444
276.875 0.46865
277 0.478532
277.125 0.490769
277.25 0.501249
277.375 0.508511
277.5 0.516224
277.625 0.526929
277.75 0.5396
277.875 0.550881
278 0.558266
278.125 0.562508
278.25 0.564554
278.375 0.564714
278.5 0.564083
278.625 0.562675
278.75 0.558603
278.875 0.553577
279 0.550215
279.125 0.548961
279.25 0.54813
279.375 0.543091
279.5 0.534348
279.625 0.52081
279.75 0.506416
279.875 0.493779
280 0.482247
280.125 0.470941
280.25 0.460561
280.375 0.450435
280.5 0.438988
280.625 0.427176
280.75 0.416628
280.875 0.409651
281 0.40504
281.125 0.398718
281.25 0.390761
281.375 0.385618
281.5 0.38445
281.625 0.385789
281.75 0.391772
281.875 0.401066
282 0.407299
282.125 0.414413
282.25 0.429309
282.375 0.448794
282.5 0.463985
282.625 0.470055
282.75 0.468359
282.875 0.463814
283 0.461275
283.125 0.460646
283.25 0.458199
283.375 0.453115
283.5 0.44738
283.625 0.444678
283.75 0.446928
283.875 0.451038
284 0.454
284.125 0.458308
284.25 0.46424
284.375 0.471425
284.5 0.481248
284.625 0.491128
284.75 0.498013
284.875 0.504534
285 0.50723
285.125 0.505277
285.25 0.501946
285.375 0.499158
285.5 0.495423
285.625 0.48927
285.75 0.481768
285.875 0.476405
286 0.473907
286.125 0.469783
286.25 0.461741
286.375 0.450701
286.5 0.441572
286.625 0.434866
286.75 0.426978
286.875 0.417505
287 0.406627
287.125 0.392305
287.25 0.371015
287.375 0.342541
287.5 0.31363
287.625 0.292567
287.75 0.279498
287.875 0.270153
288 0.266373
288.125 0.26864
288.25 0.270974
288.375 0.274287
288.5 0.279311
288.625 0.283598
288.75 0.290724
288.875 0.301227
289 0.31048
289.125 0.320054
289.25 0.330954
289.375 0.341827
289.5 0.354557
289.625 0.367761
289.75 0.375017
289.875 0.37166
290 0.359803
290.125 0.346112
290.25 0.337538
290.375 0.333082
290.5 0.330874
290.625 0.328712
290.75 0.32616
290.875 0.325648
291 0.326714
291.125 0.328712
291.25 0.329027
291.375 0.32657
291.5 0.325726
291.625 0.327961
291.75 0.332601
291.875 0.341758
292 0.354848
292.125 0.366831
292.25 0.373937
292.375 0.377432
292.5 0.377612
292.625 0.374462
292.75 0.370633
292.875 0.366866
293 0.36827
293.125 0.375253
293.25 0.381259
293.375 0.382771
293.5 0.383696
293.625 0.388207
293.75 0.394108
293.875 0.398244
294 0.400939
294.125 0.402234
294.25 0.398198
294.375 0.388046
294.5 0.372936
294.625 0.353144
294.75 0.328663
294.875 0.297109
295 0.260188
295.125 0.221265
295.25 0.184643
295.375 0.150089
295.5 0.11943
295.625 0.0951949
295.75 0.0764797
295.875 0.0708391
296 0.086766
296.125 0.119581
296.25 0.160359
296.375 0.201263
296.5 0.239773
296.625 0.275575
296.75 0.307542
296.875 0.337024
297 0.364953
297.125 0.391523
297.25 0.415694
297.375 0.436243
297.5 0.451789
297.625 0.460193
297.75 0.463459
297.875 0.463685
298 0.459476
298.125 0.446873
298.25 0.427325
298.375 0.404068
298.5 0.380879
298.625 0.355135
298.75 0.32116
298.875 0.284825
299 0.252035
299.125 0.221053
299.25 0.189563
299.375 0.155988
299.5 0.120752
299.625 0.0891859
299.75 0.0658906
299.875 0.0491891
300 0.0367677
300.125 0.0343012
300.25 0.0448203
300.375 0.0604007
300.5 0.0756583
300.625 0.0912597
300.75 0.109298
300.875 0.124781
301 0.135948
301.125 0.147404
301.25 0.160686
301.375 0.174679
301.5 0.189555
301.625 0.203233
301.75 0.213769
301.875 0.222434
302 0.229718
302.125 0.234804
302.25 0.238233
302.375 0.241193
302.5 0.247404
302.625 0.257148
302.75 0.266999
302.875 0.275596
303 0.281033
303.125 0.283831
303.25 0.286636
303.375 0.293791
303.5 0.308311
303.625 0.325734
303.75 0.336017
303.875 0.339146
304 0.339473
304.125 0.340884
304.25 0.342501
304.375 0.341256
304.5 0.337039
304.625 0.332318
304.75 0.332677
304.875 0.332082
305 0.323501
305.125 0.3129
305.25 0.30609
305.375 0.302817
305.5 0.302203
305.625 0.302382
305.75 0.3011
305.875 0.298339
306 0.297338
306.125 0.302969
306.25 0.316995
306.375 0.33567
306.5 0.352764
306.625 0.363701
306.75 0.372948
306.875 0.380819
307 0.384687
307.125 0.386079
307.25 0.384908
307.375 0.378288
307.5 0.362507
307.625 0.334538
307.75 0.292624
307.875 0.239415
308 0.186989
308.125 0.147275
308.25 0.129789
308.375 0.137489
308.5 0.161014
308.625 0.188869
308.75 0.21713
308.875 0.244336
309 0.267135
309.125 0.285419
309.25 0.302128
309.375 0.31984
309.5 0.336908
309.625 0.349071
309.75 0.359113
309.875 0.372583
310 0.388404
310.125 0.40032
310.25 0.408825
310.375 0.417245
310.5 0.427733
310.625 0.442393
310.75 0.4627
310.875 0.484899
311 0.504194
311.125 0.521119
311.25 0.539258
311.375 0.560608
311.5 0.58272
311.625 0.602697
311.75 0.619226
311.875 0.63265
312 0.644419
312.125 0.655958
312.25 0.66589
312.375 0.673991
312.5 0.680668
312.625 0.684572
312.75 0.685074
312.875 0.684102
313 0.685523
313.125 0.688214
313.25 0.686414
313.375 0.677561
313.5 0.664382
313.625 0.64944
313.75 0.631187
313.875 0.608839
314 0.583533
314.125 0.556314
314.25 0.525876
314.375 0.490461
314.5 0.452512
314.625 0.41637
314.75 0.385592
314.875 0.361089
315 0.340428
315.125 0.320463
315.25 0.299669
315.375 0.274036
315.5 0.238946
315.625 0.192384
315.75 0.137945
315.875 0.0873302
316 0.0611269
316.125 0.0738646
316.25 0.105365
316.375 0.142178
316.5 0.183344
316.625 0.224863
316.75 0.260701
316.875 0.287566
317 0.310065
317.125 0.333425
317.25 0.356487
317.375 0.379025
317.5 0.398868
317.625 0.414081
317.75 0.423669
317.875 0.426813
318 0.430151
318.125 0.43157
318.25 0.430506
318.375 0.429304
318.5 0.423585
318.625 0.415123
318.75 0.404942
318.875 0.391906
319 0.377401
319.125 0.363938
319.25 0.356523
319.375 0.359909
319.5 0.367475
319.625 0.370987
319.75 0.371722
319.875 0.370187
320 0.370629
320.125 0.374851
320.25 0.378174
320.375 0.382496
320.5 0.392495
320.625 0.409484
320.75 0.425384
320.875 0.434972
321 0.441712
321.125 0.448195
321.25 0.458019
321.375 0.468828
321.5 0.473924
321.625 0.474838
321.75 0.476228
321.875 0.479
322 0.478634
322.125 0.471621
322.25 0.459888
322.375 0.448726
322.5 0.437568
322.625 0.425098
322.75 0.415042
322.875 0.409814
323 0.410407
323.125 0.410215
323.25 0.404109
323.375 0.394413
323.5 0.386685
323.625 0.381944
323.75 0.377683
323.875 0.37218
324 0.363782
324.125 0.354697
324.25 0.348145
324.375 0.343516
324.5 0.335682
324.625 0.317346
324.75 0.285118
324.875 0.242034
325 0.192521
325.125 0.142479
325.25 0.0962281
325.375 0.0569167
325.5 0.0327151
325.625 0.0392008
325.75 0.0679757
325.875 0.106083
326 0.149088
326.125 0.189633
326.25 0.221517
326.375 0.247657
326.5 0.272663
326.625 0.2974
326.75 0.322295
326.875 0.345252
327 0.364224
327.125 0.380787
327.25 0.398049
327.375 0.415389
327.5 0.433732
327.625 0.452785
327.75 0.470493
327.875 0.485763
328 0.500844
328.125 0.517568
328.25 0.533684
328.375 0.546046
328.5 0.556804
328.625 0.567452
328.75 0.577539
328.875 0.587064
329 0.594763
329.125 0.601077
329.25 0.607049
329.375 0.610982
329.5 0.613148
329.625 0.612446
329.75 0.610062
329.875 0.606513
330 0.601178
330.125 0.591037
330.25 0.575763
330.375 0.556358
330.5 0.537077
330.625 0.516239
330.75 0.486661
330.875 0.448277
331 0.407562
331.125 0.368059
331.25 0.329051
331.375 0.29026
331.5 0.251938
331.625 0.218284
331.75 0.194762
331.875 0.184186
332 0.182734
332.125 0.186744
332.25 0.192119
332.375 0.194085
332.5 0.196355
332.625 0.201491
332.75 0.206944
332.875 0.213898
333 0.218857
333.125 0.223621
333.25 0.231987
333.375 0.240754
333.5 0.249283
333.625 0.259399
333.75 0.266707
333.875 0.272771
334 0.281929
334.125 0.292827
334.25 0.306369
334.375 0.3242
334.5 0.342431
334.625 0.36036
334.75 0.376371
334.875 0.39112
335 0.405186
335.125 0.41432
335.25 0.417362
335.375 0.417772
335.5 0.421627
335.625 0.42814
335.75 0.43556
335.875 0.443358
336 0.454809
336.125 0.468527
336.25 0.479167
336.375 0.48584
336.5 0.491332
336.625 0.499478
336.75 0.505175
336.875 0.50405
337 0.501759
337.125 0.503463
337.25 0.509291
337.375 0.516318
337.5 0.522289
337.625 0.526528
337.75 0.529786
337.875 0.534474
338 0.543127
338.125 0.555959
338.25 0.569442
338.375 0.578188
338.5 0.580745
338.625 0.580387
338.75 0.578371
338.875 0.573173
339 0.567643
339.125 0.562586
339.25 0.551784
339.375 0.53382
339.5 0.513698
339.625 0.495718
339.75 0.477246
339.875 0.455077
340 0.430029
340.125 0.404257
340.25 0.379876
340.375 0.359258
340.5 0.341835
340.625 0.323061
340.75 0.301421
340.875 0.279652
341 0.266684
341.125 0.26545
341.25 0.267854
341.375 0.26912
341.5 0.272735
341.625 0.286632
341.75 0.306108
341.875 0.32207
342 0.332361
342.125 0.340699
342.25 0.347741
342.375 0.349814
342.5 0.345995
342.625 0.340346
342.75 0.340453
342.875 0.347812
343 0.354701
343.125 0.356331
343.25 0.353231
343.375 0.351119
343.5 0.352873
343.625 0.356681
343.75 0.361919
343.875 0.368565
344 0.376157
344.125 0.384918
344.25 0.39238
344.375 0.396802
344.5 0.400527
344.625 0.405301
344.75 0.410697
344.875 0.414108
345 0.41538
345.125 0.415394
345.25 0.417007
345.375 0.417367
345.5 0.414796
345.625 0.415167
345.75 0.416719
345.875 0.416071
346 0.415523
346.125 0.41498
346.25 0.413451
346.375 0.408818
346.5 0.396987
346.625 0.380233
346.75 0.365878
346.875 0.357792
347 0.354071
347.125 0.352944
347.25 0.355779
347.375 0.359634
347.5 0.363519
347.625 0.366022
347.75 0.363346
347.875 0.357138
348 0.349668
348.125 0.341267
348.25 0.332216
348.375 0.32376
348.5 0.31544
348.625 0.307765
348.75 0.304634
348.875 0.305709
349 0.307156
349.125 0.306626
349.25 0.305563
349.375 0.307403
349.5 0.314405
349.625 0.327504
349.75 0.342178
349.875 0.355262
350 0.363864
350.125 0.366397
350.25 0.368987
350.375 0.374718
350.5 0.380919
350.625 0.381954
350.75 0.376459
350.875 0.368817
351 0.364777
351.125 0.369807
351.25 0.384122
351.375 0.398528
351.5 0.406034
351.625 0.409399
351.75 0.418126
351.875 0.434101
352 0.450842
352.125 0.465068
352.25 0.477337
352.375 0.488416
352.5 0.49657
352.625 0.502879
352.75 0.512606
352.875 0.525885
353 0.538853
353.125 0.550764
353.25 0.564184
353.375 0.579682
353.5 0.594373
353.625 0.606872
353.75 0.616467
353.875 0.62018
354 0.621132
354.125 0.62066
354.25 0.61862
354.375 0.617408
354.5 0.617689
354.625 0.614992
354.75 0.606449
354.875 0.590743
355 0.57111
355.125 0.551467
355.25 0.52671
355.375 0.493075
355.5 0.458594
355.625 0.4244
355.75 0.383512
355.875 0.338004
356 0.289828
356.125 0.247129
356.25 0.219435
356.375 0.205412
356.5 0.196214
356.625 0.184323
356.75 0.17325
356.875 0.169864
357 0.177721
357.125 0.197207
357.25 0.225442
357.375 0.255229
357.5 0.286123
357.625 0.320156
357.75 0.356655
357.875 0.392226
358 0.422917
358.125 0.447714
358.25 0.47011
358.375 0.490854
358.5 0.506388
358.625 0.516641
358.75 0.52355
358.875 0.531629
359 0.54301
359.125 0.553395
359.25 0.554358
359.375 0.543046
359.5 0.521889
359.625 0.496224
359.75 0.468527
359.875 0.441377
360 0.41471
360.125 0.387958
360.25 0.361574
360.375 0.33287
360.5 0.302495
360.625 0.276855
360.75 0.260439
360.875 0.250658
361 0.238854
361.125 0.221489
361.25 0.204909
361.375 0.190069
361.5 0.177055
361.625 0.1713
361.75 0.174337
361.875 0.180532
362 0.186254
362.125 0.191416
362.25 0.200249
362.375 0.214753
362.5 0.226142
362.625 0.229098
362.75 0.224485
362.875 0.219228
363 0.220684
363.125 0.229378
363.25 0.239835
363.375 0.24601
363.5 0.248537
363.625 0.24771
363.75 0.245164
363.875 0.246388
364 0.25463
364.125 0.26848
364.25 0.284078
364.375 0.29759
364.5 0.309394
364.625 0.324717
364.75 0.343689
364.875 0.361248
365 0.373448
365.125 0.37932
365.25 0.38345
365.375 0.391399
365.5 0.403478
365.625 0.415497
365.75 0.423223
365.875 0.426532
366 0.427525
366.125 0.42932
366.25 0.437084
366.375 0.450414
366.5 0.464075
366.625 0.478194
366.75 0.492028
366.875 0.502053
367 0.509566
367.125 0.520812
367.25 0.536694
367.375 0.550259
367.5 0.560609
367.625 0.570654
367.75 0.581434
367.875 0.588887
368 0.592875
368.125 0.594325
368.25 0.592635
368.375 0.584253
368.5 0.568653
368.625 0.552457
368.75 0.538408
368.875 0.52119
369 0.491801
369.125 0.451279
369.25 0.401779
369.375 0.348297
369.5 0.288682
369.625 0.227496
369.75 0.171793
369.875 0.122464
370 0.0848417
370.125 0.066791
370.25 0.0791546
370.375 0.109178
370.5 0.138055
370.625 0.164282
370.75 0.187715
370.875 0.208921
371 0.232836
371.125 0.263228
371.25 0.296676
371.375 0.326697
371.5 0.351513
371.625 0.372185
371.75 0.390286
371.875 0.406081
372 0.416946
372.125 0.42391
372.25 0.425862
372.375 0.42259
372.5 0.413814
372.625 0.399657
372.75 0.379614
372.875 0.355855
373 0.329982
373.125 0.300287
373.25 0.262836
373.375 0.220547
373.5 0.180601
373.625 0.148985
373.75 0.127805
373.875 0.112832
374 0.0971315
374.125 0.0835266
374.25 0.0858219
374.375 0.109121
374.5 0.13955
374.625 0.163843
374.75 0.179902
374.875 0.194383
375 0.209273
375.125 0.221966
375.25 0.231819
375.375 0.2385
375.5 0.241247
375.625 0.244935
375.75 0.249809
375.875 0.25244
376 0.250487
376.125 0.241729
376.25 0.232425
376.375 0.221032
376.5 0.204487
376.625 0.187551
376.75 0.174414
376.875 0.172493
377 0.177546
377.125 0.182811
377.25 0.189995
377.375 0.203395
377.5 0.226123
377.625 0.25827
377.75 0.292323
377.875 0.319969
378 0.340993
378.125 0.361358
378.25 0.383769
378.375 0.402567
378.5 0.41423
378.625 0.419185
378.75 0.419092
378.875 0.41688
379 0.417726
379.125 0.42265
379.25 0.426395
379.375 0.4263
379.5 0.423722
379.625 0.414564
379.75 0.399007
379.875 0.379362
380 0.358015
380.125 0.334882
380.25 0.305564
380.375 0.267893
380.5 0.224247
380.625 0.180491
380.75 0.140084
380.875 0.103836
381 0.0690967
381.125 0.0323231
381.25 0.00694997
381.375 0.026867
381.5 0.0411384


==> Figures/rr.dat <==
0 0.000126511 1
25 0.0087071 2
50 0.0239191 3
75 0.0506105 4
100 0.0958837 5
125 0.165669 6
150 0.254226 7
175 0.341633 8
200 0.413074 9
225 0.467033 10
250 0.507302 11
275 0.538638 12
300 0.5658 13
325 0.589101 14
350 0.6066 15
375 0.620614 16
400 0.634534 17
425 0.645647 18
450 0.652499 19
475 0.658556 20
500 0.667332 21
525 0.678626 22
550 0.690868 23
575 0.70131 24
600 0.707834 25
625 0.712771 26
650 0.716778 27
675 0.720757 28
700 0.724034 29
725 0.726333 30
750 0.727486 31
775 0.728557 32
800 0.731734 33
825 0.734154 34
850 0.733218 35
875 0.729226 36
900 0.72397 37
925 0.717895 38
950 0.711489 39
975 0.704661 40
1000 0.695341 41
1025 0.684557 42
1050 0.672514 43
1075 0.65632 44
1100 0.635602 45
1125 0.611621 46
1150 0.581745 47
1175 0.549876 48
1200 0.519857 49
1225 0.490254 50
1250 0.461589 51
1275 0.433504 52
1300 0.407215 53
1325 0.384223 54
1350 0.36272 55
1375 0.340889 56
1400 0.320598 57
1425 0.306866 58
1450 0.301555 59
1475 0.300548 60
1500 0.296991 61
1525 0.286243 62
1550 0.271025 63
1575 0.259836 64
1600 0.25633 65
1625 0.256517 66
1650 0.257512 67
1675 0.259607 68
1700 0.26025 69
1725 0.255825 70
1750 0.242922 71
1775 0.222764 72
1800 0.202079 73
1825 0.184274 74
1850 0.17003 75
1875 0.158615 76
1900 0.151955 77
1925 0.148652 78
1950 0.143847 79
1975 0.13963 80
2000 0.141563 81
2025 0.149371 82
2050 0.161032 83
2075 0.176476 84
2100 0.193914 85
2125 0.207632 86
2150 0.21376 87
2175 0.214889 88
2200 0.215697 89
2225 0.217588 90
2250 0.219404 91
2275 0.218383 92
2300 0.214089 93
2325 0.207022 94
2350 0.198613 95
2375 0.191876 96
2400 0.18714 97
2425 0.182004 98
2450 0.175622 99
2475 0.17024 100
2500 0.165786 101
2525 0.161386 102
2550 0.156544 103
2575 0.152197 104
2600 0.149894 105
2625 0.14922 106
2650 0.151042 107
2675 0.15745 108
2700 0.169967 109
2725 0.186597 110
2750 0.205867 111
2775 0.228642 112
2800 0.252529 113
2825 0.274502 114
2850 0.292808 115
2875 0.307788 116
2900 0.322094 117
2925 0.336087 118
2950 0.346769 119
2975 0.351051 120
3000 0.349043 121
3025 0.341184 122
3050 0.325758 123
3075 0.305308 124
3100 0.287977 125
3125 0.27952 126
3150 0.276831 127
3175 0.276389 128
3200 0.279529 129
3225 0.284615 130
3250 0.292131 131
3275 0.306147 132
3300 0.322575 133
3325 0.338817 134
3350 0.3484 135
3375 0.348505 136
3400 0.345689 137
3425 0.337015 138
3450 0.32279 139
3475 0.30198 140
3500 0.276752 141
3525 0.250835 142
3550 0.22557 143
3575 0.20884 144
3600 0.201303 145
3625 0.200365 146
3650 0.204843 147
3675 0.213023 148
3700 0.227099 149
3725 0.247032 150
3750 0.269319 151
3775 0.291669 152
3800 0.311368 153
3825 0.328602 154
3850 0.348681 155
3875 0.369239 156
3900 0.388826 157
3925 0.404729 158
3950 0.415058 159
3975 0.419281 160
4000 0.422488 161
4025 0.433968 162
4050 0.451803 163
4075 0.465079 164
4100 0.470045 165
4125 0.46999 166
4150 0.470535 167
4175 0.472596 168
4200 0.472441 169
4225 0.467385 170
4250 0.459565 171
4275 0.453701 172
4300 0.450883 173
4325 0.450856 174
4350 0.453298 175
4375 0.456528 176
4400 0.459198 177
4425 0.461509 178
4450 0.467548 179
4475 0.474869 180
4500 0.481349 181
4525 0.491927 182
4550 0.507123 183
4575 0.522154 184
4600 0.533239 185
4625 0.540189 186
4650 0.546335 187
4675 0.55362 188
4700 0.559154 189
4725 0.564859 190
4750 0.572554 191
4775 0.580638 192
4800 0.588401 193
4825 0.591948 194
4850 0.589809 195
4875 0.579944 196
4900 0.567134 197
4925 0.556488 198
4950 0.542252 199
4975 0.520555 200
5000 0.492462 201
5025 0.461097 202
5050 0.428752 203
5075 0.394 204
5100 0.359818 205
5125 0.327902 206
5150 0.295874 207
5175 0.263769 208
5200 0.232822 209
5225 0.202524 210
5250 0.176357 211
5275 0.156921 212
5300 0.138321 213
5325 0.117863 214
5350 0.0952289 215
5375 0.0690704 216
5400 0.0420926 217
5425 0.0332591 218
5450 0.0523464 219
5475 0.0779841 220
5500 0.104229 221
5525 0.132346 222
5550 0.164575 223
5575 0.198419 224
5600 0.227518 225
5625 0.252817 226
5650 0.280887 227
5675 0.309842 228
5700 0.333367 229
5725 0.354376 230
5750 0.374656 231
5775 0.392347 232
5800 0.407832 233
5825 0.423202 234
5850 0.439571 235
5875 0.456367 236
5900 0.470218 237
5925 0.48379 238
5950 0.497771 239
5975 0.51076 240
6000 0.521003 241
6025 0.528577 242
6050 0.533722 243
6075 0.537473 244
6100 0.541351 245
6125 0.549511 246
6150 0.556255 247
6175 0.560297 248
6200 0.562353 249
6225 0.564627 250
6250 0.568385 251
6275 0.57147 252
6300 0.572188 253
6325 0.571683 254
6350 0.57546 255
6375 0.584302 256
6400 0.591978 257
6425 0.595738 258
6450 0.59664 259
6475 0.595094 260
6500 0.593095 261
6525 0.595302 262
6550 0.600899 263
6575 0.606596 264
6600 0.613467 265
6625 0.621243 266
6650 0.627073 267
6675 0.631794 268
6700 0.640046 269
6725 0.651083 270
6750 0.660625 271
6775 0.667208 272
6800 0.672046 273
6825 0.674229 274
6850 0.673938 275
6875 0.673702 276
6900 0.673744 277
6925 0.673783 278
6950 0.672834 279
6975 0.670058 280
7000 0.664425 281
7025 0.65596 282
7050 0.646514 283
7075 0.635677 284
7100 0.622727 285
7125 0.605798 286
7150 0.586277 287
7175 0.56636 288
7200 0.542739 289
7225 0.509583 290
7250 0.469426 291
7275 0.428871 292
7300 0.387961 293
7325 0.344415 294
7350 0.299682 295
7375 0.255746 296
7400 0.215539 297
7425 0.185569 298
7450 0.167942 299
7475 0.158429 300
7500 0.150934 301
7525 0.143185 302
7550 0.139164 303
7575 0.145148 304
7600 0.159703 305
7625 0.177965 306
7650 0.195514 307
7675 0.205516 308
7700 0.214237 309
7725 0.225854 310
7750 0.236818 311
7775 0.245944 312
7800 0.250858 313
7825 0.252401 314
7850 0.249845 315
7875 0.239468 316
7900 0.227734 317
7925 0.221514 318
7950 0.22325 319
7975 0.228299 320
8000 0.231255 321
8025 0.23275 322
8050 0.23505 323
8075 0.237494 324
8100 0.235462 325
8125 0.227134 326
8150 0.218177 327
8175 0.211324 328
8200 0.202831 329
8225 0.193889 330
8250 0.183141 331
8275 0.170072 332
8300 0.156519 333
8325 0.143642 334
8350 0.132864 335
8375 0.118162 336
8400 0.0984531 337
8425 0.0785833 338
8450 0.0602618 339
8475 0.0460115 340
8500 0.0403896 341
8525 0.0451829 342
8550 0.0626065 343
8575 0.0890581 344
8600 0.119181 345
8625 0.14876 346
8650 0.175632 347
8675 0.199194 348
8700 0.219036 349
8725 0.235896 350
8750 0.253103 351
8775 0.273366 352
8800 0.2962 353
8825 0.317061 354
8850 0.332701 355
8875 0.344675 356
8900 0.351568 357
8925 0.350377 358
8950 0.345095 359
8975 0.338326 360
9000 0.326878 361
9025 0.310118 362
9050 0.284242 363
9075 0.250495 364
9100 0.21941 365
9125 0.201328 366
9150 0.202097 367
9175 0.218634 368
9200 0.240026 369
9225 0.260484 370
9250 0.279002 371
9275 0.294115 372
9300 0.306274 373
9325 0.318254 374
9350 0.331341 375
9375 0.342671 376
9400 0.347934 377
9425 0.348147 378
9450 0.350188 379
9475 0.357395 380
9500 0.366766 381
9525 0.374289 382
9550 0.378344 383
9575 0.379481 384
9600 0.378094 385
9625 0.371779 386
9650 0.361635 387
9675 0.348751 388
9700 0.330331 389
9725 0.308546 390
9750 0.289771 391
9775 0.277562 392
9800 0.269806 393
9825 0.263601 394
9850 0.256276 395
9875 0.247376 396
9900 0.236437 397
9925 0.223782 398
9950 0.211992 399
9975 0.198142 400
10000 0.178741 401
10025 0.154594 402
10050 0.127329 403
10075 0.103198 404
10100 0.0965562 405
10125 0.107571 406
10150 0.124845 407
10175 0.141791 408
10200 0.158504 409
10225 0.18153 410
10250 0.21035 411
10275 0.24158 412
10300 0.272561 413
10325 0.29801 414
10350 0.317724 415
10375 0.338181 416
10400 0.364438 417
10425 0.391769 418
10450 0.413481 419
10475 0.427729 420
10500 0.437636 421
10525 0.448294 422
10550 0.459075 423
10575 0.466417 424
10600 0.47035 425
10625 0.472953 426
10650 0.47531 427
10675 0.476961 428
10700 0.474477 429
10725 0.466984 430
10750 0.457225 431
10775 0.442587 432
10800 0.417148 433
10825 0.381584 434
10850 0.342093 435
10875 0.300084 436
10900 0.254081 437
10925 0.204441 438
10950 0.152524 439
10975 0.102335 440
11000 0.0615208 441
11025 0.0603138 442
11050 0.0963473 443
11075 0.137613 444
11100 0.178766 445
11125 0.217563 446
11150 0.2496 447
11175 0.274105 448
11200 0.2964 449
11225 0.319903 450
11250 0.343244 451
11275 0.366072 452
11300 0.391243 453
11325 0.418456 454
11350 0.443596 455
11375 0.461435 456
11400 0.473456 457
11425 0.4858 458
11450 0.499001 459
11475 0.508029 460
11500 0.509448 461
11525 0.504731 462
11550 0.495139 463
11575 0.483303 464
11600 0.465756 465
11625 0.442292 466
11650 0.408547 467
11675 0.368895 468
11700 0.329664 469
11725 0.28434 470
11750 0.234132 471
11775 0.179974 472
11800 0.128928 473
11825 0.0880377 474
11850 0.0617709 475
11875 0.0573184 476
11900 0.0685682 477
11925 0.0883815 478
11950 0.113607 479
11975 0.136645 480
12000 0.153504 481
12025 0.169006 482
12050 0.186535 483
12075 0.204686 484
12100 0.220124 485
12125 0.234527 486
12150 0.252774 487
12175 0.274495 488
12200 0.296233 489
12225 0.316156 490
12250 0.333484 491
12275 0.351187 492
12300 0.372165 493
12325 0.392605 494
12350 0.4114 495
12375 0.433897 496
12400 0.457312 497
12425 0.479924 498
12450 0.500805 499
12475 0.518204 500
12500 0.531612 501
12525 0.542966 502
12550 0.553706 503
12575 0.562557 504
12600 0.571911 505
12625 0.58653 506
12650 0.604719 507
12675 0.620575 508
12700 0.633325 509
12725 0.645736 510
12750 0.658577 511
12775 0.668402 512
12800 0.676615 513
12825 0.685469 514
12850 0.695903 515
12875 0.707079 516
12900 0.716307 517
12925 0.721356 518
12950 0.724473 519
12975 0.728036 520
13000 0.733623 521
13025 0.740735 522
13050 0.748186 523
13075 0.755163 524
13100 0.760679 525
13125 0.765497 526
13150 0.769741 527
13175 0.774085 528
13200 0.776673 529
13225 0.7768 530
13250 0.77721 531
13275 0.777806 532
13300 0.777043 533
13325 0.774756 534
13350 0.771098 535
13375 0.76707 536
13400 0.763766 537
13425 0.759885 538
13450 0.754615 539
13475 0.746384 540
13500 0.733055 541
13525 0.716243 542
13550 0.697552 543
13575 0.677212 544
13600 0.65626 545
13625 0.633314 546
13650 0.606712 547
13675 0.57521 548
13700 0.539247 549
13725 0.504077 550
13750 0.471629 551
13775 0.437622 552
13800 0.399689 553
13825 0.361939 554
13850 0.329138 555
13875 0.299166 556
13900 0.269769 557
13925 0.243675 558
13950 0.220001 559
13975 0.19937 560
14000 0.184318 561
14025 0.175352 562
14050 0.172 563
14075 0.176236 564
14100 0.18665 565
14125 0.199005 566
14150 0.211948 567
14175 0.228242 568
14200 0.245175 569
14225 0.260823 570
14250 0.271975 571
14275 0.280938 572
14300 0.29194 573
14325 0.304437 574
14350 0.31503 575
14375 0.32159 576
14400 0.327787 577
14425 0.33475 578
14450 0.340953 579
14475 0.344201 580
14500 0.344381 581
14525 0.343725 582
14550 0.343125 583
14575 0.342768 584
14600 0.3432 585
14625 0.342975 586
14650 0.338502 587
14675 0.329101 588
14700 0.316294 589
14725 0.300782 590
14750 0.283378 591
14775 0.264883 592
14800 0.250208 593
14825 0.240045 594
14850 0.231827 595
14875 0.227402 596
14900 0.228127 597
14925 0.233549 598
14950 0.241567 599
14975 0.249452 600
15000 0.259093 601
15025 0.271553 602
15050 0.284766 603
15075 0.297211 604
15100 0.308838 605
15125 0.319235 606
15150 0.327215 607
15175 0.335883 608
15200 0.34825 609
15225 0.36365 610
15250 0.37962 611
15275 0.391286 612
15300 0.394334 613
15325 0.38922 614
15350 0.384272 615
15375 0.387463 616
15400 0.397559 617
15425 0.40829 618
15450 0.416377 619
15475 0.424275 620
15500 0.433961 621
15525 0.440722 622
15550 0.442596 623
15575 0.44478 624
15600 0.447203 625
15625 0.448824 626
15650 0.445811 627
15675 0.439491 628
15700 0.432655 629
15725 0.424465 630
15750 0.415409 631
15775 0.408478 632
15800 0.405985 633
15825 0.409369 634
15850 0.415216 635
15875 0.417843 636
15900 0.416466 637
15925 0.414913 638
15950 0.416803 639
15975 0.422542 640
16000 0.428469 641
16025 0.430679 642
16050 0.430221 643
16075 0.43082 644
16100 0.430646 645
16125 0.423026 646
16150 0.406976 647
16175 0.386286 648
16200 0.367875 649
16225 0.355329 650
16250 0.344266 651
16275 0.335345 652
16300 0.334892 653
16325 0.343217 654
16350 0.353716 655
16375 0.366369 656
16400 0.384603 657
16425 0.404877 658
16450 0.423393 659
16475 0.442676 660
16500 0.463087 661
16525 0.480839 662
16550 0.490695 663
16575 0.493618 664
16600 0.493933 665
16625 0.494026 666
16650 0.492072 667
16675 0.487697 668
16700 0.480069 669
16725 0.465474 670
16750 0.44384 671
16775 0.418066 672
16800 0.390026 673
16825 0.364381 674
16850 0.346158 675
16875 0.337425 676
16900 0.330363 677
16925 0.320191 678
16950 0.306086 679
16975 0.287938 680
17000 0.270032 681
17025 0.256464 682
17050 0.247661 683
17075 0.243022 684
17100 0.238484 685
17125 0.229314 686
17150 0.215333 687
17175 0.200805 688
17200 0.186937 689
17225 0.172393 690
17250 0.155973 691
17275 0.133066 692
17300 0.100843 693
17325 0.0660121 694
17350 0.0426785 695
17375 0.0451732 696
17400 0.0611375 697
17425 0.0786663 698
17450 0.0978004 699
17475 0.120033 700
17500 0.141372 701
17525 0.158475 702
17550 0.173078 703
17575 0.188645 704
17600 0.206746 705
17625 0.226877 706
17650 0.246107 707
17675 0.261118 708
17700 0.27207 709
17725 0.280462 710
17750 0.288797 711
17775 0.300098 712
17800 0.311749 713
17825 0.318619 714
17850 0.323539 715
17875 0.332253 716
17900 0.342643 717
17925 0.351932 718
17950 0.354141 719
17975 0.350307 720
18000 0.346891 721
18025 0.346434 722
18050 0.347287 723
18075 0.348652 724
18100 0.352485 725
18125 0.362507 726
18150 0.377037 727
18175 0.388087 728
18200 0.398597 729
18225 0.411943 730
18250 0.423349 731
18275 0.4337 732
18300 0.443881 733
18325 0.452166 734
18350 0.460268 735
18375 0.469365 736
18400 0.477722 737
18425 0.484032 738
18450 0.489744 739
18475 0.495632 740
18500 0.50084 741
18525 0.50423 742
18550 0.505503 743
18575 0.5066 744
18600 0.507086 745
18625 0.505436 746
18650 0.504552 747
18675 0.508721 748
18700 0.516725 749
18725 0.527607 750
18750 0.539584 751
18775 0.549423 752
18800 0.555459 753
18825 0.55862 754
18850 0.55837 755
18875 0.553019 756
18900 0.541396 757
18925 0.523426 758
18950 0.503597 759
18975 0.486466 760
19000 0.469609 761
19025 0.45009 762
19050 0.424776 763
19075 0.392801 764
19100 0.355413 765
19125 0.31581 766
19150 0.275145 767
19175 0.234026 768
19200 0.195845 769
19225 0.160967 770
19250 0.135532 771
19275 0.127263 772
19300 0.135511 773
19325 0.15562 774
19350 0.181177 775
19375 0.207967 776
19400 0.235839 777
19425 0.264407 778
19450 0.296344 779
19475 0.332923 780
19500 0.368384 781
19525 0.394895 782
19550 0.412033 783
19575 0.424275 784
19600 0.436516 785
19625 0.448397 786
19650 0.454771 787
19675 0.454602 788
19700 0.452471 789
19725 0.452751 790
19750 0.45552 791
19775 0.458398 792
19800 0.457182 793
19825 0.451874 794
19850 0.444096 795
19875 0.43752 796
19900 0.43211 797
19925 0.425271 798
19950 0.421937 799
19975 0.427571 800
20000 0.436175 801
20025 0.441127 802
20050 0.444872 803
20075 0.450555 804
20100 0.456497 805
20125 0.46255 806
20150 0.469604 807
20175 0.475088 808
20200 0.478908 809
20225 0.481566 810
20250 0.485884 811
20275 0.490089 812
20300 0.492488 813
20325 0.495795 814
20350 0.503762 815
20375 0.5166 816
20400 0.529239 817
20425 0.540289 818
20450 0.551962 819
20475 0.565513 820
20500 0.578546 821
20525 0.586347 822
20550 0.588828 823
20575 0.590936 824
20600 0.594282 825
20625 0.59461 826
20650 0.590287 827
20675 0.58087 828
20700 0.567346 829
20725 0.55186 830
20750 0.535649 831
20775 0.518133 832
20800 0.498784 833
20825 0.478495 834
20850 0.458204 835
20875 0.434057 836
20900 0.402225 837
20925 0.364614 838
20950 0.322346 839
20975 0.280231 840
21000 0.243079 841
21025 0.207344 842
21050 0.171919 843
21075 0.141423 844
21100 0.120603 845
21125 0.111324 846
21150 0.11019 847
21175 0.110559 848
21200 0.105328 849
21225 0.09693 850
21250 0.0906519 851
21275 0.0868914 852
21300 0.0812777 853
21325 0.0698201 854
21350 0.0539173 855
21375 0.0405369 856
21400 0.0451415 857
21425 0.0612191 858
21450 0.0787995 859
21475 0.100108 860
21500 0.122925 861
21525 0.144088 862
21550 0.160816 863
21575 0.168894 864
21600 0.169856 865
21625 0.168587 866
21650 0.170096 867
21675 0.1771 868
21700 0.185234 869
21725 0.186953 870
21750 0.189364 871
21775 0.19762 872
21800 0.207982 873
21825 0.222321 874
21850 0.241647 875
21875 0.263173 876
21900 0.282417 877
21925 0.29837 878
21950 0.313513 879
21975 0.33115 880
22000 0.348381 881
22025 0.365427 882
22050 0.382381 883
22075 0.396839 884
22100 0.409569 885
22125 0.419275 886
22150 0.431548 887
22175 0.442682 888
22200 0.450985 889
22225 0.457145 890
22250 0.459467 891
22275 0.461085 892
22300 0.466467 893
22325 0.472689 894
22350 0.473307 895
22375 0.464959 896
22400 0.450481 897
22425 0.436133 898
22450 0.423584 899
22475 0.417378 900
22500 0.417943 901
22525 0.421287 902
22550 0.421127 903
22575 0.417017 904
22600 0.413145 905
22625 0.409885 906
22650 0.40527 907
22675 0.403234 908
22700 0.406831 909
22725 0.414382 910
22750 0.422258 911
22775 0.429341 912
22800 0.440326 913
22825 0.453829 914
22850 0.462329 915
22875 0.462049 916
22900 0.456056 917
22925 0.449449 918
22950 0.442643 919
22975 0.433295 920
23000 0.419491 921
23025 0.399757 922
23050 0.375242 923
23075 0.350948 924
23100 0.333651 925
23125 0.318015 926
23150 0.295519 927
23175 0.263848 928
23200 0.227041 929
23225 0.191159 930
23250 0.158717 931
23275 0.13213 932
23300 0.115753 933
23325 0.10658 934
23350 0.100951 935
23375 0.104466 936
23400 0.120897 937
23425 0.145553 938
23450 0.170372 939
23475 0.19237 940
23500 0.215109 941
23525 0.243277 942
23550 0.274959 943
23575 0.304446 944
23600 0.324216 945
23625 0.33395 946
23650 0.342017 947
23675 0.352841 948
23700 0.3642 949
23725 0.372953 950
23750 0.377885 951
23775 0.380613 952
23800 0.38223 953
23825 0.379594 954
23850 0.370938 955
23875 0.358285 956
23900 0.3458 957
23925 0.338919 958
23950 0.336973 959
23975 0.335674 960
24000 0.331734 961
24025 0.322103 962
24050 0.309372 963
24075 0.297712 964
24100 0.287907 965
24125 0.279757 966
24150 0.276466 967
24175 0.280689 968
24200 0.290844 969
24225 0.305134 970
24250 0.321309 971
24275 0.336305 972
24300 0.345834 973
24325 0.348462 974
24350 0.345679 975
24375 0.338105 976
24400 0.326557 977
24425 0.315452 978
24450 0.308256 979
24475 0.304507 980
24500 0.304954 981
24525 0.307757 982
24550 0.309197 983
24575 0.308187 984
24600 0.309109 985
24625 0.31557 986
24650 0.32417 987
24675 0.329142 988
24700 0.330015 989
24725 0.330266 990
24750 0.332427 991
24775 0.336514 992
24800 0.340082 993
24825 0.340641 994
24850 0.336767 995
24875 0.329806 996
24900 0.322764 997
24925 0.316131 998
24950 0.308524 999
24975 0.29842 1000
25000 0.285721 1001
25025 0.273061 1002
25050 0.265412 1003
25075 0.263635 1004
25100 0.261072 1005
25125 0.256927 1006
25150 0.254308 1007
25175 0.252284 1008
25200 0.252821 1009
25225 0.258677 1010
25250 0.265146 1011
25275 0.269649 1012
25300 0.27541 1013
25325 0.283163 1014
25350 0.294106 1015
25375 0.308378 1016
25400 0.326193 1017
25425 0.349012 1018
25450 0.371881 1019
25475 0.390095 1020
25500 0.404889 1021
25525 0.419435 1022
25550 0.434744 1023
25575 0.449587 1024
25600 0.460656 1025
25625 0.466559 1026
25650 0.465607 1027
25675 0.455811 1028
25700 0.438876 1029
25725 0.417246 1030
25750 0.39269 1031
25775 0.365869 1032
25800 0.334823 1033
25825 0.297766 1034
25850 0.259233 1035
25875 0.22112 1036
25900 0.184169 1037
25925 0.151969 1038
25950 0.122799 1039
25975 0.094011 1040
26000 0.0683369 1041
26025 0.0526155 1042
26050 0.0534289 1043
26075 0.0660926 1044
26100 0.0820911 1045
26125 0.0981612 1046
26150 0.117009 1047
26175 0.143039 1048
26200 0.174938 1049
26225 0.20696 1050
26250 0.233446 1051
26275 0.255709 1052
26300 0.280022 1053
26325 0.299705 1054
26350 0.314809 1055
26375 0.330975 1056
26400 0.345692 1057
26425 0.35405 1058
26450 0.35599 1059
26475 0.357138 1060
26500 0.362102 1061
26525 0.369362 1062
26550 0.37285 1063
26575 0.371993 1064
26600 0.371316 1065
26625 0.372479 1066
26650 0.373945 1067
26675 0.375903 1068
26700 0.377694 1069
26725 0.376894 1070
26750 0.375974 1071
26775 0.376044 1072
26800 0.378085 1073
26825 0.380045 1074
26850 0.378754 1075
26875 0.372902 1076
26900 0.360343 1077
26925 0.344188 1078
26950 0.326479 1079
26975 0.304652 1080
27000 0.279747 1081
27025 0.256667 1082
27050 0.235672 1083
27075 0.217582 1084
27100 0.201244 1085
27125 0.190477 1086
27150 0.187786 1087
27175 0.189776 1088
27200 0.19002 1089
27225 0.184266 1090
27250 0.174602 1091
27275 0.164603 1092
27300 0.160961 1093
27325 0.164106 1094
27350 0.167286 1095
27375 0.17015 1096
27400 0.177502 1097
27425 0.18775 1098
27450 0.196087 1099
27475 0.201904 1100
27500 0.209347 1101
27525 0.220508 1102
27550 0.230975 1103
27575 0.23335 1104
27600 0.224787 1105
27625 0.207705 1106
27650 0.19 1107
27675 0.178794 1108
27700 0.17477 1109
27725 0.173406 1110
27750 0.165953 1111
27775 0.151853 1112
27800 0.136773 1113
27825 0.125176 1114
27850 0.119637 1115
27875 0.118584 1116
27900 0.122353 1117
27925 0.129449 1118
27950 0.136903 1119
27975 0.142128 1120
28000 0.1469 1121
28025 0.149335 1122
28050 0.15186 1123
28075 0.159655 1124
28100 0.173216 1125
28125 0.187399 1126
28150 0.19281 1127
28175 0.190313 1128
28200 0.187086 1129
28225 0.191643 1130
28250 0.211678 1131
28275 0.235744 1132
28300 0.255668 1133
28325 0.272789 1134
28350 0.28491 1135
28375 0.295819 1136
28400 0.306174 1137
28425 0.319349 1138
28450 0.334129 1139
28475 0.344474 1140
28500 0.354901 1141
28525 0.364828 1142
28550 0.375471 1143
28575 0.388941 1144
28600 0.394727 1145
28625 0.389317 1146
28650 0.376525 1147
28675 0.362968 1148
28700 0.352927 1149
28725 0.342773 1150
28750 0.324818 1151
28775 0.294141 1152
28800 0.255325 1153
28825 0.219074 1154
28850 0.190578 1155
28875 0.172439 1156
28900 0.165942 1157
28925 0.171147 1158
28950 0.187846 1159
28975 0.21066 1160
29000 0.232092 1161
29025 0.25403 1162
29050 0.276156 1163
29075 0.292324 1164
29100 0.310188 1165
29125 0.333018 1166
29150 0.354238 1167
29175 0.368552 1168
29200 0.379921 1169
29225 0.394389 1170
29250 0.409956 1171
29275 0.420089 1172
29300 0.422959 1173
29325 0.423084 1174
29350 0.424814 1175
29375 0.428937 1176
29400 0.432084 1177
29425 0.430917 1178
29450 0.424568 1179
29475 0.412976 1180
29500 0.396173 1181
29525 0.374043 1182
29550 0.34597 1183
29575 0.315209 1184
29600 0.284998 1185
29625 0.255678 1186
29650 0.230839 1187
29675 0.213493 1188
29700 0.208 1189
29725 0.215985 1190
29750 0.231419 1191
29775 0.247977 1192
29800 0.260906 1193
29825 0.268938 1194
29850 0.271679 1195
29875 0.267592 1196
29900 0.257719 1197
29925 0.248668 1198
29950 0.244624 1199
29975 0.244488 1200
30000 0.246971 1201
30025 0.249269 1202
30050 0.250654 1203
30075 0.251268 1204
30100 0.250567 1205
30125 0.24773 1206
30150 0.241532 1207
30175 0.230706 1208
30200 0.21951 1209
30225 0.215319 1210
30250 0.224804 1211
30275 0.245764 1212
30300 0.269412 1213
30325 0.288451 1214
30350 0.302348 1215
30375 0.314528 1216
30400 0.324443 1217
30425 0.331334 1218
30450 0.336054 1219
30475 0.340837 1220
30500 0.346522 1221
30525 0.349573 1222
30550 0.346661 1223
30575 0.339378 1224
30600 0.331665 1225
30625 0.326237 1226
30650 0.326164 1227
30675 0.329813 1228
30700 0.331766 1229
30725 0.333022 1230
30750 0.339784 1231
30775 0.349125 1232
30800 0.352711 1233
30825 0.351239 1234
30850 0.352269 1235
30875 0.356656 1236
30900 0.356905 1237
30925 0.350634 1238
30950 0.341913 1239
30975 0.330092 1240
31000 0.315797 1241
31025 0.30341 1242
31050 0.296749 1243
31075 0.296345 1244
31100 0.297849 1245
31125 0.297844 1246
31150 0.301521 1247
31175 0.315958 1248
31200 0.338701 1249
31225 0.363554 1250
31250 0.386655 1251
31275 0.405234 1252
31300 0.419793 1253
31325 0.430773 1254
31350 0.439086 1255
31375 0.447876 1256
31400 0.454241 1257
31425 0.453018 1258
31450 0.444862 1259
31475 0.43408 1260
31500 0.427498 1261
31525 0.425897 1262
31550 0.425886 1263
31575 0.425396 1264
31600 0.422806 1265
31625 0.419024 1266
31650 0.416192 1267
31675 0.412222 1268
31700 0.406657 1269
31725 0.402627 1270
31750 0.405046 1271
31775 0.409393 1272
31800 0.408111 1273
31825 0.397521 1274
31850 0.381261 1275
31875 0.368598 1276
31900 0.35773 1277
31925 0.341874 1278
31950 0.321678 1279
31975 0.299816 1280
32000 0.278924 1281
32025 0.265545 1282
32050 0.258672 1283
32075 0.256566 1284
32100 0.255551 1285
32125 0.25057 1286
32150 0.244105 1287
32175 0.237113 1288
32200 0.228969 1289
32225 0.222724 1290
32250 0.222731 1291
32275 0.226903 1292
32300 0.231724 1293
32325 0.236688 1294
32350 0.240767 1295
32375 0.239864 1296
32400 0.233772 1297
32425 0.225566 1298
32450 0.219339 1299
32475 0.218725 1300
32500 0.222833 1301
32525 0.228824 1302
32550 0.234917 1303
32575 0.237524 1304
32600 0.238941 1305
32625 0.24346 1306
32650 0.255329 1307
32675 0.272547 1308
32700 0.286694 1309
32725 0.293939 1310
32750 0.297649 1311
32775 0.303702 1312
32800 0.309256 1313
32825 0.31066 1314
32850 0.312597 1315
32875 0.319903 1316
32900 0.334985 1317
32925 0.352628 1318
32950 0.366536 1319
32975 0.37465 1320
33000 0.379675 1321
33025 0.381977 1322
33050 0.382763 1323
33075 0.384007 1324
33100 0.383748 1325
33125 0.380061 1326
33150 0.370642 1327
33175 0.353991 1328
33200 0.331343 1329
33225 0.305171 1330
33250 0.275121 1331
33275 0.240571 1332
33300 0.207288 1333
33325 0.183445 1334
33350 0.170042 1335
33375 0.161017 1336
33400 0.151581 1337
33425 0.141395 1338
33450 0.133924 1339
33475 0.130296 1340
33500 0.127326 1341
33525 0.120995 1342
33550 0.112481 1343
33575 0.107717 1344
33600 0.104174 1345
33625 0.0981869 1346
33650 0.0938719 1347
33675 0.0920047 1348
33700 0.0889429 1349
33725 0.084971 1350
33750 0.0859083 1351
33775 0.0910398 1352
33800 0.0948161 1353
33825 0.0981119 1354
33850 0.101607 1355
33875 0.102963 1356
33900 0.104034 1357
33925 0.109128 1358
33950 0.115365 1359
33975 0.115852 1360
34000 0.109669 1361
34025 0.102823 1362
34050 0.104735 1363
34075 0.118857 1364
34100 0.140366 1365
34125 0.162995 1366
34150 0.181666 1367
34175 0.193449 1368
34200 0.200329 1369
34225 0.206529 1370
34250 0.210661 1371
34275 0.209552 1372
34300 0.202649 1373
34325 0.193358 1374
34350 0.184831 1375
34375 0.17981 1376
34400 0.178507 1377
34425 0.179318 1378
34450 0.18086 1379
34475 0.184252 1380
34500 0.187857 1381
34525 0.188479 1382
34550 0.186197 1383
34575 0.183239 1384
34600 0.178129 1385
34625 0.169954 1386
34650 0.159168 1387
34675 0.148149 1388
34700 0.140595 1389
34725 0.139086 1390
34750 0.145277 1391
34775 0.15557 1392
34800 0.163467 1393
34825 0.164498 1394
34850 0.162902 1395
34875 0.161533 1396
34900 0.159838 1397
34925 0.159967 1398
34950 0.164553 1399
34975 0.172486 1400
35000 0.180855 1401
35025 0.191544 1402
35050 0.20465 1403
35075 0.216142 1404
35100 0.228113 1405
35125 0.241774 1406
35150 0.25954 1407
35175 0.277035 1408
35200 0.293238 1409
35225 0.309645 1410
35250 0.325099 1411
35275 0.342417 1412
35300 0.356691 1413
35325 0.367429 1414
35350 0.383114 1415
35375 0.400846 1416
35400 0.414875 1417
35425 0.426309 1418
35450 0.435459 1419
35475 0.437263 1420
35500 0.427456 1421
35525 0.40529 1422
35550 0.374448 1423
35575 0.341484 1424
35600 0.306503 1425
35625 0.270747 1426
35650 0.236715 1427
35675 0.205155 1428
35700 0.178166 1429
35725 0.157243 1430
35750 0.140967 1431
35775 0.12691 1432
35800 0.112926 1433
35825 0.100426 1434
35850 0.0904251 1435
35875 0.0823312 1436
35900 0.0778715 1437
35925 0.0768821 1438
35950 0.0762411 1439
35975 0.0735875 1440
36000 0.0671146 1441
36025 0.0634025 1442
36050 0.0705593 1443
36075 0.0839001 1444
36100 0.0933152 1445
36125 0.0959533 1446
36150 0.0966378 1447
36175 0.100465 1448
36200 0.111832 1449
36225 0.131783 1450
36250 0.153223 1451
36275 0.16654 1452
36300 0.171006 1453
36325 0.173557 1454
36350 0.181882 1455
36375 0.198906 1456
36400 0.221403 1457
36425 0.246989 1458
36450 0.275597 1459
36475 0.304115 1460
36500 0.329347 1461
36525 0.352074 1462
36550 0.373693 1463
36575 0.393679 1464
36600 0.412361 1465
36625 0.433151 1466
36650 0.453883 1467
36675 0.468912 1468
36700 0.477729 1469
36725 0.482588 1470
36750 0.485679 1471
36775 0.486365 1472
36800 0.484053 1473
36825 0.476535 1474
36850 0.463519 1475
36875 0.447946 1476
36900 0.432879 1477
36925 0.418987 1478
36950 0.40287 1479
36975 0.385017 1480
37000 0.370508 1481
37025 0.3602 1482
37050 0.353384 1483
37075 0.349003 1484
37100 0.343815 1485
37125 0.337318 1486
37150 0.332429 1487
37175 0.330942 1488
37200 0.331323 1489
37225 0.334825 1490
37250 0.346429 1491
37275 0.361671 1492
37300 0.373031 1493
37325 0.383022 1494
37350 0.393728 1495
37375 0.406477 1496
37400 0.424971 1497
37425 0.448481 1498
37450 0.470236 1499
37475 0.487872 1500
37500 0.503912 1501
37525 0.522363 1502
37550 0.544841 1503
37575 0.566545 1504
37600 0.583684 1505
37625 0.599078 1506
37650 0.614751 1507
37675 0.627513 1508
37700 0.637822 1509
37725 0.648462 1510
37750 0.659887 1511
37775 0.668586 1512
37800 0.676025 1513
37825 0.682804 1514
37850 0.687032 1515
37875 0.69217 1516
37900 0.698497 1517
37925 0.704935 1518
37950 0.711925 1519
37975 0.720856 1520
38000 0.729068 1521
38025 0.73315 1522
38050 0.732992 1523
38075 0.733579 1524
38100 0.736901 1525
38125 0.739047 1526
38150 0.735754 1527
38175 0.727614 1528
38200 0.717429 1529
38225 0.706392 1530
38250 0.693427 1531
38275 0.678502 1532
38300 0.663424 1533
38325 0.648283 1534
38350 0.633031 1535
38375 0.617138 1536
38400 0.600997 1537
38425 0.582595 1538
38450 0.559684 1539
38475 0.529474 1540
38500 0.494342 1541
38525 0.456569 1542
38550 0.414965 1543
38575 0.371277 1544
38600 0.327874 1545
38625 0.28832 1546
38650 0.255172 1547
38675 0.2261 1548
38700 0.19928 1549
38725 0.171421 1550
38750 0.142662 1551
38775 0.115884 1552
38800 0.092377 1553
38825 0.0696599 1554
38850 0.0441532 1555
38875 0.0195841 1556
38900 0.0398457 1557
38925 0.0793252 1558
38950 0.116666 1559
38975 0.145983 1560
39000 0.166661 1561
39025 0.18522 1562
39050 0.208784 1563
39075 0.235212 1564
39100 0.258482 1565
39125 0.278922 1566
39150 0.297281 1567
39175 0.315651 1568
39200 0.333744 1569
39225 0.349133 1570
39250 0.362487 1571
39275 0.377955 1572
39300 0.391612 1573
39325 0.400206 1574
39350 0.405396 1575
39375 0.413415 1576
39400 0.424275 1577
39425 0.43369 1578
39450 0.441108 1579
39475 0.446435 1580
39500 0.449623 1581
39525 0.449359 1582
39550 0.444417 1583
39575 0.435474 1584
39600 0.423433 1585
39625 0.411423 1586
39650 0.401451 1587
39675 0.389863 1588
39700 0.377478 1589
39725 0.364862 1590
39750 0.355029 1591
39775 0.349788 1592
39800 0.343872 1593
39825 0.336288 1594
39850 0.328833 1595
39875 0.321244 1596
39900 0.313107 1597
39925 0.307017 1598
39950 0.30864 1599
39975 0.314281 1600
40000 0.318313 1601
40025 0.322938 1602
40050 0.328884 1603
40075 0.334467 1604
40100 0.335725 1605
40125 0.333157 1606
40150 0.332193 1607
40175 0.334482 1608
40200 0.340441 1609
40225 0.347627 1610
40250 0.350926 1611
40275 0.348499 1612
40300 0.34575 1613
40325 0.346907 1614
40350 0.352772 1615
40375 0.363918 1616
40400 0.377594 1617
40425 0.390549 1618
40450 0.403688 1619
40475 0.418174 1620
40500 0.433321 1621
40525 0.445617 1622
40550 0.453516 1623
40575 0.460724 1624
40600 0.469391 1625
40625 0.477489 1626
40650 0.484567 1627
40675 0.491985 1628
40700 0.501785 1629
40725 0.512985 1630
40750 0.524129 1631
40775 0.535477 1632
40800 0.544901 1633
40825 0.552924 1634
40850 0.562403 1635
40875 0.570634 1636
40900 0.576948 1637
40925 0.584112 1638
40950 0.591379 1639
40975 0.596999 1640
41000 0.602915 1641
41025 0.611896 1642
41050 0.619502 1643
41075 0.625278 1644
41100 0.632785 1645
41125 0.643062 1646
41150 0.651683 1647
41175 0.65607 1648
41200 0.656908 1649
41225 0.657559 1650
41250 0.658906 1651
41275 0.65987 1652
41300 0.65943 1653
41325 0.655921 1654
41350 0.651363 1655
41375 0.646874 1656
41400 0.641235 1657
41425 0.635863 1658
41450 0.62956 1659
41475 0.620839 1660
41500 0.61009 1661
41525 0.596976 1662
41550 0.579893 1663
41575 0.558344 1664
41600 0.532242 1665
41625 0.5045 1666
41650 0.479762 1667
41675 0.457545 1668
41700 0.434 1669
41725 0.411134 1670
41750 0.392471 1671
41775 0.378722 1672
41800 0.36876 1673
41825 0.362493 1674
41850 0.358732 1675
41875 0.354891 1676
41900 0.352941 1677
41925 0.355214 1678
41950 0.356157 1679
41975 0.351604 1680
42000 0.345162 1681
42025 0.34126 1682
42050 0.344352 1683
42075 0.354375 1684
42100 0.363929 1685
42125 0.368413 1686
42150 0.368983 1687
42175 0.370562 1688
42200 0.381478 1689
42225 0.402367 1690
42250 0.427669 1691
42275 0.451952 1692
42300 0.473566 1693
42325 0.493679 1694
42350 0.513955 1695
42375 0.532499 1696
42400 0.549394 1697
42425 0.562075 1698
42450 0.569785 1699
42475 0.574482 1700
42500 0.575361 1701
42525 0.572871 1702
42550 0.571446 1703
42575 0.569201 1704
42600 0.560557 1705
42625 0.546454 1706
42650 0.530723 1707
42675 0.513236 1708
42700 0.488336 1709
42725 0.456117 1710
42750 0.421319 1711
42775 0.384483 1712
42800 0.346321 1713
42825 0.307024 1714
42850 0.263806 1715
42875 0.221005 1716
42900 0.185337 1717
42925 0.154384 1718
42950 0.125668 1719
42975 0.104358 1720
43000 0.0927629 1721
43025 0.0885051 1722
43050 0.0922798 1723
43075 0.103849 1724
43100 0.114207 1725
43125 0.119235 1726
43150 0.120682 1727
43175 0.117197 1728
43200 0.109882 1729
43225 0.106469 1730
43250 0.108728 1731
43275 0.111254 1732
43300 0.113243 1733
43325 0.12038 1734
43350 0.135688 1735
43375 0.153471 1736
43400 0.165978 1737
43425 0.170758 1738
43450 0.169846 1739
43475 0.169788 1740
43500 0.179059 1741
43525 0.196012 1742
43550 0.21024 1743
43575 0.218152 1744
43600 0.223517 1745
43625 0.228158 1746
43650 0.232972 1747
43675 0.237995 1748
43700 0.236853 1749
43725 0.231073 1750
43750 0.228507 1751
43775 0.235133 1752
43800 0.248886 1753
43825 0.264924 1754
43850 0.280372 1755
43875 0.292039 1756
43900 0.300358 1757
43925 0.311343 1758
43950 0.331867 1759
43975 0.358543 1760
44000 0.385294 1761
44025 0.408725 1762
44050 0.427535 1763
44075 0.440992 1764
44100 0.450646 1765
44125 0.458827 1766
44150 0.463261 1767
44175 0.463571 1768
44200 0.462619 1769
44225 0.462539 1770
44250 0.459827 1771
44275 0.453084 1772
44300 0.444543 1773
44325 0.434616 1774
44350 0.42198 1775
44375 0.406996 1776
44400 0.387255 1777
44425 0.363363 1778
44450 0.339974 1779
44475 0.319702 1780
44500 0.300729 1781
44525 0.279908 1782
44550 0.259202 1783
44575 0.242201 1784
44600 0.230369 1785
44625 0.222757 1786
44650 0.217402 1787
44675 0.215955 1788
44700 0.217157 1789
44725 0.217845 1790
44750 0.218829 1791
44775 0.22356 1792
44800 0.229676 1793
44825 0.231465 1794
44850 0.230943 1795
44875 0.236866 1796
44900 0.252058 1797
44925 0.273518 1798
44950 0.298617 1799
44975 0.32271 1800
45000 0.33933 1801
45025 0.346359 1802
45050 0.347128 1803
45075 0.346845 1804
45100 0.346099 1805
45125 0.342228 1806
45150 0.333653 1807
45175 0.321125 1808
45200 0.308365 1809
45225 0.298372 1810
45250 0.290078 1811
45275 0.284267 1812
45300 0.279878 1813
45325 0.271015 1814
45350 0.250758 1815
45375 0.216733 1816
45400 0.172379 1817
45425 0.125278 1818
45450 0.0852928 1819
45475 0.0588364 1820
45500 0.0473646 1821
45525 0.0457615 1822
45550 0.0494668 1823
45575 0.0625886 1824
45600 0.0848148 1825
45625 0.110656 1826
45650 0.131957 1827
45675 0.143786 1828
45700 0.15427 1829
45725 0.174876 1830
45750 0.202365 1831
45775 0.228318 1832
45800 0.25178 1833
45825 0.276929 1834
45850 0.304098 1835
45875 0.330353 1836
45900 0.350935 1837
45925 0.362817 1838
45950 0.371506 1839
45975 0.383616 1840
46000 0.399973 1841
46025 0.415117 1842
46050 0.425908 1843
46075 0.433244 1844
46100 0.440747 1845
46125 0.451274 1846
46150 0.464271 1847
46175 0.479437 1848
46200 0.492186 1849
46225 0.494708 1850
46250 0.483318 1851
46275 0.463834 1852
46300 0.447035 1853
46325 0.434183 1854
46350 0.41855 1855
46375 0.398494 1856
46400 0.377861 1857
46425 0.361908 1858
46450 0.350599 1859
46475 0.340476 1860
46500 0.328306 1861
46525 0.314947 1862
46550 0.301166 1863
46575 0.289518 1864
46600 0.283169 1865
46625 0.281399 1866
46650 0.282126 1867
46675 0.287453 1868
46700 0.295081 1869
46725 0.299564 1870
46750 0.301307 1871
46775 0.301 1872
46800 0.29862 1873
46825 0.29756 1874
46850 0.303745 1875
46875 0.315819 1876
46900 0.329711 1877
46925 0.346048 1878
46950 0.367098 1879
46975 0.390623 1880
47000 0.41015 1881
47025 0.423599 1882
47050 0.43365 1883
47075 0.441831 1884
47100 0.44444 1885
47125 0.437355 1886
47150 0.421827 1887
47175 0.397117 1888
47200 0.366984 1889
47225 0.338153 1890
47250 0.309546 1891
47275 0.284234 1892
47300 0.259557 1893
47325 0.231164 1894
47350 0.202664 1895
47375 0.173196 1896
47400 0.144615 1897
47425 0.120191 1898
47450 0.103268 1899
47475 0.0974499 1900
47500 0.100693 1901
47525 0.104966 1902
47550 0.105661 1903
47575 0.102868 1904
47600 0.100268 1905
47625 0.0997973 1906
47650 0.100941 1907
47675 0.104027 1908
47700 0.105782 1909
47725 0.104692 1910
47750 0.104298 1911
47775 0.110418 1912
47800 0.126459 1913
47825 0.150258 1914
47850 0.176774 1915
47875 0.199726 1916
47900 0.21795 1917
47925 0.23242 1918
47950 0.244004 1919
47975 0.257542 1920
48000 0.278145 1921
48025 0.301523 1922
48050 0.322997 1923
48075 0.342027 1924
48100 0.362713 1925
48125 0.382692 1926
48150 0.39633 1927
48175 0.404915 1928
48200 0.409663 1929
48225 0.408722 1930
48250 0.401758 1931
48275 0.389809 1932
48300 0.368412 1933
48325 0.335662 1934
48350 0.301368 1935
48375 0.272144 1936
48400 0.246457 1937
48425 0.221911 1938
48450 0.19316 1939
48475 0.16554 1940
48500 0.151915 1941
48525 0.156693 1942
48550 0.17782 1943
48575 0.210626 1944
48600 0.247211 1945
48625 0.281444 1946
48650 0.310516 1947
48675 0.33049 1948
48700 0.345673 1949
48725 0.361669 1950
48750 0.37774 1951
48775 0.398139 1952
48800 0.422057 1953
48825 0.445112 1954
48850 0.462406 1955
48875 0.471969 1956
48900 0.472993 1957
48925 0.469105 1958
48950 0.466279 1959
48975 0.461645 1960
49000 0.451318 1961
49025 0.4363 1962
49050 0.420815 1963
49075 0.404544 1964
49100 0.381842 1965
49125 0.350195 1966
49150 0.315171 1967
49175 0.27844 1968
49200 0.241739 1969
49225 0.207142 1970
49250 0.176002 1971
49275 0.148342 1972
49300 0.124996 1973
49325 0.113855 1974
49350 0.12207 1975
49375 0.142141 1976
49400 0.163102 1977
49425 0.182315 1978
49450 0.197336 1979
49475 0.209745 1980
49500 0.222343 1981
49525 0.235213 1982
49550 0.251676 1983
49575 0.272735 1984
49600 0.29282 1985
49625 0.307864 1986
49650 0.31496 1987
49675 0.318125 1988
49700 0.323047 1989
49725 0.33524 1990
49750 0.349309 1991
49775 0.360113 1992
49800 0.363557 1993
49825 0.364971 1994
49850 0.372516 1995
49875 0.380573 1996
49900 0.385498 1997
49925 0.38933 1998
49950 0.392491 1999
49975 0.404024 2000
50000 0.42276 2001
50025 0.43909 2002
50050 0.454013 2003
50075 0.469932 2004
50100 0.49053 2005
50125 0.51328 2006
50150 0.532339 2007
50175 0.547954 2008
50200 0.564517 2009
50225 0.582352 2010
50250 0.597707 2011
50275 0.606348 2012
50300 0.607603 2013
50325 0.604398 2014
50350 0.602332 2015
50375 0.60154 2016
50400 0.596943 2017
50425 0.584808 2018
50450 0.567992 2019
50475 0.550993 2020
50500 0.535756 2021
50525 0.521876 2022
50550 0.504557 2023
50575 0.483253 2024
50600 0.461237 2025
50625 0.437514 2026
50650 0.412463 2027
50675 0.39427 2028
50700 0.381812 2029
50725 0.369502 2030
50750 0.357271 2031
50775 0.345656 2032
50800 0.339193 2033
50825 0.339016 2034
50850 0.341025 2035
50875 0.343862 2036
50900 0.34967 2037
50925 0.360055 2038
50950 0.373922 2039
50975 0.388837 2040
51000 0.403333 2041
51025 0.415232 2042
51050 0.426488 2043
51075 0.439517 2044
51100 0.450737 2045
51125 0.45628 2046
51150 0.456207 2047
51175 0.456523 2048
51200 0.462295 2049
51225 0.468868 2050
51250 0.477691 2051
51275 0.493869 2052
51300 0.51587 2053
51325 0.536638 2054
51350 0.55376 2055
51375 0.569427 2056
51400 0.581987 2057
51425 0.59238 2058
51450 0.602253 2059
51475 0.610612 2060
51500 0.615645 2061
51525 0.616055 2062
51550 0.610764 2063
51575 0.601869 2064
51600 0.591327 2065
51625 0.576781 2066
51650 0.556084 2067
51675 0.529527 2068
51700 0.501345 2069
51725 0.474395 2070
51750 0.447138 2071
51775 0.417497 2072
51800 0.387428 2073
51825 0.355961 2074
51850 0.324354 2075
51875 0.291658 2076
51900 0.253648 2077
51925 0.215394 2078
51950 0.182334 2079
51975 0.156252 2080
52000 0.134125 2081
52025 0.109875 2082
52050 0.0798594 2083
52075 0.0438288 2084
52100 0.0111638 2085
52125 0.0231213 2086
52150 0.0451523 2087
52175 0.0682031 2088
52200 0.090056 2089
52225 0.108844 2090
52250 0.126602 2091
52275 0.145747 2092
52300 0.168021 2093
52325 0.193676 2094
52350 0.223399 2095
52375 0.254815 2096
52400 0.283087 2097
52425 0.309227 2098
52450 0.333948 2099
52475 0.353522 2100
52500 0.367755 2101
52525 0.381753 2102
52550 0.39633 2103
52575 0.408304 2104
52600 0.418502 2105
52625 0.430155 2106
52650 0.442887 2107
52675 0.454454 2108
52700 0.464947 2109
52725 0.473154 2110
52750 0.479173 2111
52775 0.48826 2112
52800 0.498022 2113
52825 0.504778 2114
52850 0.511553 2115
52875 0.520296 2116
52900 0.531836 2117
52925 0.54223 2118
52950 0.54557 2119
52975 0.542302 2120
53000 0.538501 2121
53025 0.538639 2122
53050 0.542687 2123
53075 0.547542 2124
53100 0.549303 2125
53125 0.55004 2126
53150 0.5518 2127
53175 0.553578 2128
53200 0.556473 2129
53225 0.558036 2130
53250 0.557107 2131
53275 0.554615 2132
53300 0.552509 2133
53325 0.554035 2134
53350 0.555618 2135
53375 0.55644 2136
53400 0.555329 2137
53425 0.549496 2138
53450 0.543249 2139
53475 0.536408 2140
53500 0.528915 2141
53525 0.52613 2142
53550 0.527646 2143
53575 0.529626 2144
53600 0.528864 2145
53625 0.527743 2146
53650 0.528568 2147
53675 0.529194 2148
53700 0.526378 2149
53725 0.517757 2150
53750 0.504177 2151
53775 0.488007 2152
53800 0.470003 2153
53825 0.450343 2154
53850 0.429323 2155
53875 0.403789 2156
53900 0.373237 2157
53925 0.341306 2158
53950 0.311415 2159
53975 0.287418 2160
54000 0.269854 2161
54025 0.253698 2162
54050 0.232787 2163
54075 0.208706 2164
54100 0.185329 2165
54125 0.167691 2166
54150 0.158978 2167
54175 0.153083 2168
54200 0.148251 2169
54225 0.152633 2170
54250 0.166524 2171
54275 0.181144 2172
54300 0.195344 2173
54325 0.207675 2174
54350 0.215148 2175
54375 0.217232 2176
54400 0.212725 2177
54425 0.208601 2178
54450 0.214318 2179
54475 0.230363 2180
54500 0.249229 2181
54525 0.265855 2182
54550 0.27825 2183
54575 0.288318 2184
54600 0.301001 2185
54625 0.315505 2186
54650 0.329145 2187
54675 0.34387 2188
54700 0.362739 2189
54725 0.382992 2190
54750 0.399874 2191
54775 0.413499 2192
54800 0.424815 2193
54825 0.43233 2194
54850 0.436757 2195
54875 0.439521 2196
54900 0.440461 2197
54925 0.439344 2198
54950 0.438533 2199
54975 0.441348 2200
55000 0.44629 2201
55025 0.449338 2202
55050 0.449713 2203
55075 0.449679 2204
55100 0.452325 2205
55125 0.458449 2206
55150 0.462872 2207
55175 0.464497 2208
55200 0.461548 2209
55225 0.457098 2210
55250 0.457871 2211
55275 0.463683 2212
55300 0.466358 2213
55325 0.465288 2214
55350 0.464444 2215
55375 0.46865 2216
55400 0.478532 2217
55425 0.490769 2218
55450 0.501249 2219
55475 0.508511 2220
55500 0.516224 2221
55525 0.526929 2222
55550 0.5396 2223
55575 0.550881 2224
55600 0.558266 2225
55625 0.562508 2226
55650 0.564554 2227
55675 0.564714 2228
55700 0.564083 2229
55725 0.562675 2230
55750 0.558603 2231
55775 0.553577 2232
55800 0.550215 2233
55825 0.548961 2234
55850 0.54813 2235
55875 0.543091 2236
55900 0.534348 2237
55925 0.52081 2238
55950 0.506416 2239
55975 0.493779 2240
56000 0.482247 2241
56025 0.470941 2242
56050 0.460561 2243
56075 0.450435 2244
56100 0.438988 2245
56125 0.427176 2246
56150 0.416628 2247
56175 0.409651 2248
56200 0.40504 2249
56225 0.398718 2250
56250 0.390761 2251
56275 0.385618 2252
56300 0.38445 2253
56325 0.385789 2254
56350 0.391772 2255
56375 0.401066 2256
56400 0.407299 2257
56425 0.414413 2258
56450 0.429309 2259
56475 0.448794 2260
56500 0.463985 2261
56525 0.470055 2262
56550 0.468359 2263
56575 0.463814 2264
56600 0.461275 2265
56625 0.460646 2266
56650 0.458199 2267
56675 0.453115 2268
56700 0.44738 2269
56725 0.444678 2270
56750 0.446928 2271
56775 0.451038 2272
56800 0.454 2273
56825 0.458308 2274
56850 0.46424 2275
56875 0.471425 2276
56900 0.481248 2277
56925 0.491128 2278
56950 0.498013 2279
56975 0.504534 2280
57000 0.50723 2281
57025 0.505277 2282
57050 0.501946 2283
57075 0.499158 2284
57100 0.495423 2285
57125 0.48927 2286
57150 0.481768 2287
57175 0.476405 2288
57200 0.473907 2289
57225 0.469783 2290
57250 0.461741 2291
57275 0.450701 2292
57300 0.441572 2293
57325 0.434866 2294
57350 0.426978 2295
57375 0.417505 2296
57400 0.406627 2297
57425 0.392305 2298
57450 0.371015 2299
57475 0.342541 2300
57500 0.31363 2301
57525 0.292567 2302
57550 0.279498 2303
57575 0.270153 2304
57600 0.266373 2305
57625 0.26864 2306
57650 0.270974 2307
57675 0.274287 2308
57700 0.279311 2309
57725 0.283598 2310
57750 0.290724 2311
57775 0.301227 2312
57800 0.31048 2313
57825 0.320054 2314
57850 0.330954 2315
57875 0.341827 2316
57900 0.354557 2317
57925 0.367761 2318
57950 0.375017 2319
57975 0.37166 2320
58000 0.359803 2321
58025 0.346112 2322
58050 0.337538 2323
58075 0.333082 2324
58100 0.330874 2325
58125 0.328712 2326
58150 0.32616 2327
58175 0.325648 2328
58200 0.326714 2329
58225 0.328712 2330
58250 0.329027 2331
58275 0.32657 2332
58300 0.325726 2333
58325 0.327961 2334
58350 0.332601 2335
58375 0.341758 2336
58400 0.354848 2337
58425 0.366831 2338
58450 0.373937 2339
58475 0.377432 2340
58500 0.377612 2341
58525 0.374462 2342
58550 0.370633 2343
58575 0.366866 2344
58600 0.36827 2345
58625 0.375253 2346
58650 0.381259 2347
58675 0.382771 2348
58700 0.383696 2349
58725 0.388207 2350
58750 0.394108 2351
58775 0.398244 2352
58800 0.400939 2353
58825 0.402234 2354
58850 0.398198 2355
58875 0.388046 2356
58900 0.372936 2357
58925 0.353144 2358
58950 0.328663 2359
58975 0.297109 2360
59000 0.260188 2361
59025 0.221265 2362
59050 0.184643 2363
59075 0.150089 2364
59100 0.11943 2365
59125 0.0951949 2366
59150 0.0764797 2367
59175 0.0708391 2368
59200 0.086766 2369
59225 0.119581 2370
59250 0.160359 2371
59275 0.201263 2372
59300 0.239773 2373
59325 0.275575 2374
59350 0.307542 2375
59375 0.337024 2376
59400 0.364953 2377
59425 0.391523 2378
59450 0.415694 2379
59475 0.436243 2380
59500 0.451789 2381
59525 0.460193 2382
59550 0.463459 2383
59575 0.463685 2384
59600 0.459476 2385
59625 0.446873 2386
59650 0.427325 2387
59675 0.404068 2388
59700 0.380879 2389
59725 0.355135 2390
59750 0.32116 2391
59775 0.284825 2392
59800 0.252035 2393
59825 0.221053 2394
59850 0.189563 2395
59875 0.155988 2396
59900 0.120752 2397
59925 0.0891859 2398
59950 0.0658906 2399
59975 0.0491891 2400
60000 0.0367677 2401
60025 0.0343012 2402
60050 0.0448203 2403
60075 0.0604007 2404
60100 0.0756583 2405
60125 0.0912597 2406
60150 0.109298 2407
60175 0.124781 2408
60200 0.135948 2409
60225 0.147404 2410
60250 0.160686 2411
60275 0.174679 2412
60300 0.189555 2413
60325 0.203233 2414
60350 0.213769 2415
60375 0.222434 2416
60400 0.229718 2417
60425 0.234804 2418
60450 0.238233 2419
60475 0.241193 2420
60500 0.247404 2421
60525 0.257148 2422
60550 0.266999 2423
60575 0.275596 2424
60600 0.281033 2425
60625 0.283831 2426
60650 0.286636 2427
60675 0.293791 2428
60700 0.308311 2429
60725 0.325734 2430
60750 0.336017 2431
60775 0.339146 2432
60800 0.339473 2433
60825 0.340884 2434
60850 0.342501 2435
60875 0.341256 2436
60900 0.337039 2437
60925 0.332318 2438
60950 0.332677 2439
60975 0.332082 2440
61000 0.323501 2441
61025 0.3129 2442
61050 0.30609 2443
61075 0.302817 2444
61100 0.302203 2445
61125 0.302382 2446
61150 0.3011 2447
61175 0.298339 2448
61200 0.297338 2449
61225 0.302969 2450
61250 0.316995 2451
61275 0.33567 2452
61300 0.352764 2453
61325 0.363701 2454
61350 0.372948 2455
61375 0.380819 2456
61400 0.384687 2457
61425 0.386079 2458
61450 0.384908 2459
61475 0.378288 2460
61500 0.362507 2461
61525 0.334538 2462
61550 0.292624 2463
61575 0.239415 2464
61600 0.186989 2465
61625 0.147275 2466
61650 0.129789 2467
61675 0.137489 2468
61700 0.161014 2469
61725 0.188869 2470
61750 0.21713 2471
61775 0.244336 2472
61800 0.267135 2473
61825 0.285419 2474
61850 0.302128 2475
61875 0.31984 2476
61900 0.336908 2477
61925 0.349071 2478
61950 0.359113 2479
61975 0.372583 2480
62000 0.388404 2481
62025 0.40032 2482
62050 0.408825 2483
62075 0.417245 2484
62100 0.427733 2485
62125 0.442393 2486
62150 0.4627 2487
62175 0.484899 2488
62200 0.504194 2489
62225 0.521119 2490
62250 0.539258 2491
62275 0.560608 2492
62300 0.58272 2493
62325 0.602697 2494
62350 0.619226 2495
62375 0.63265 2496
62400 0.644419 2497
62425 0.655958 2498
62450 0.66589 2499
62475 0.673991 2500
62500 0.680668 2501
62525 0.684572 2502
62550 0.685074 2503
62575 0.684102 2504
62600 0.685523 2505
62625 0.688214 2506
62650 0.686414 2507
62675 0.677561 2508
62700 0.664382 2509
62725 0.64944 2510
62750 0.631187 2511
62775 0.608839 2512
62800 0.583533 2513
62825 0.556314 2514
62850 0.525876 2515
62875 0.490461 2516
62900 0.452512 2517
62925 0.41637 2518
62950 0.385592 2519
62975 0.361089 2520
63000 0.340428 2521
63025 0.320463 2522
63050 0.299669 2523
63075 0.274036 2524
63100 0.238946 2525
63125 0.192384 2526
63150 0.137945 2527
63175 0.0873302 2528
63200 0.0611269 2529
63225 0.0738646 2530
63250 0.105365 2531
63275 0.142178 2532
63300 0.183344 2533
63325 0.224863 2534
63350 0.260701 2535
63375 0.287566 2536
63400 0.310065 2537
63425 0.333425 2538
63450 0.356487 2539
63475 0.379025 2540
63500 0.398868 2541
63525 0.414081 2542
63550 0.423669 2543
63575 0.426813 2544
63600 0.430151 2545
63625 0.43157 2546
63650 0.430506 2547
63675 0.429304 2548
63700 0.423585 2549
63725 0.415123 2550
63750 0.404942 2551
63775 0.391906 2552
63800 0.377401 2553
63825 0.363938 2554
63850 0.356523 2555
63875 0.359909 2556
63900 0.367475 2557
63925 0.370987 2558
63950 0.371722 2559
63975 0.370187 2560
64000 0.370629 2561
64025 0.374851 2562
64050 0.378174 2563
64075 0.382496 2564
64100 0.392495 2565
64125 0.409484 2566
64150 0.425384 2567
64175 0.434972 2568
64200 0.441712 2569
64225 0.448195 2570
64250 0.458019 2571
64275 0.468828 2572
64300 0.473924 2573
64325 0.474838 2574
64350 0.476228 2575
64375 0.479 2576
64400 0.478634 2577
64425 0.471621 2578
64450 0.459888 2579
64475 0.448726 2580
64500 0.437568 2581
64525 0.425098 2582
64550 0.415042 2583
64575 0.409814 2584
64600 0.410407 2585
64625 0.410215 2586
64650 0.404109 2587
64675 0.394413 2588
64700 0.386685 2589
64725 0.381944 2590
64750 0.377683 2591
64775 0.37218 2592
64800 0.363782 2593
64825 0.354697 2594
64850 0.348145 2595
64875 0.343516 2596
64900 0.335682 2597
64925 0.317346 2598
64950 0.285118 2599
64975 0.242034 2600
65000 0.192521 2601
65025 0.142479 2602
65050 0.0962281 2603
65075 0.0569167 2604
65100 0.0327151 2605
65125 0.0392008 2606
65150 0.0679757 2607
65175 0.106083 2608
65200 0.149088 2609
65225 0.189633 2610
65250 0.221517 2611
65275 0.247657 2612
65300 0.272663 2613
65325 0.2974 2614
65350 0.322295 2615
65375 0.345252 2616
65400 0.364224 2617
65425 0.380787 2618
65450 0.398049 2619
65475 0.415389 2620
65500 0.433732 2621
65525 0.452785 2622
65550 0.470493 2623
65575 0.485763 2624
65600 0.500844 2625
65625 0.517568 2626
65650 0.533684 2627
65675 0.546046 2628
65700 0.556804 2629
65725 0.567452 2630
65750 0.577539 2631
65775 0.587064 2632
65800 0.594763 2633
65825 0.601077 2634
65850 0.607049 2635
65875 0.610982 2636
65900 0.613148 2637
65925 0.612446 2638
65950 0.610062 2639
65975 0.606513 2640
66000 0.601178 2641
66025 0.591037 2642
66050 0.575763 2643
66075 0.556358 2644
66100 0.537077 2645
66125 0.516239 2646
66150 0.486661 2647
66175 0.448277 2648
66200 0.407562 2649
66225 0.368059 2650
66250 0.329051 2651
66275 0.29026 2652
66300 0.251938 2653
66325 0.218284 2654
66350 0.194762 2655
66375 0.184186 2656
66400 0.182734 2657
66425 0.186744 2658
66450 0.192119 2659
66475 0.194085 2660
66500 0.196355 2661
66525 0.201491 2662
66550 0.206944 2663
66575 0.213898 2664
66600 0.218857 2665
66625 0.223621 2666
66650 0.231987 2667
66675 0.240754 2668
66700 0.249283 2669
66725 0.259399 2670
66750 0.266707 2671
66775 0.272771 2672
66800 0.281929 2673
66825 0.292827 2674
66850 0.306369 2675
66875 0.3242 2676
66900 0.342431 2677
66925 0.36036 2678
66950 0.376371 2679
66975 0.39112 2680
67000 0.405186 2681
67025 0.41432 2682
67050 0.417362 2683
67075 0.417772 2684
67100 0.421627 2685
67125 0.42814 2686
67150 0.43556 2687
67175 0.443358 2688
67200 0.454809 2689
67225 0.468527 2690
67250 0.479167 2691
67275 0.48584 2692
67300 0.491332 2693
67325 0.499478 2694
67350 0.505175 2695
67375 0.50405 2696
67400 0.501759 2697
67425 0.503463 2698
67450 0.509291 2699
67475 0.516318 2700
67500 0.522289 2701
67525 0.526528 2702
67550 0.529786 2703
67575 0.534474 2704
67600 0.543127 2705
67625 0.555959 2706
67650 0.569442 2707
67675 0.578188 2708
67700 0.580745 2709
67725 0.580387 2710
67750 0.578371 2711
67775 0.573173 2712
67800 0.567643 2713
67825 0.562586 2714
67850 0.551784 2715
67875 0.53382 2716
67900 0.513698 2717
67925 0.495718 2718
67950 0.477246 2719
67975 0.455077 2720
68000 0.430029 2721
68025 0.404257 2722
68050 0.379876 2723
68075 0.359258 2724
68100 0.341835 2725
68125 0.323061 2726
68150 0.301421 2727
68175 0.279652 2728
68200 0.266684 2729
68225 0.26545 2730
68250 0.267854 2731
68275 0.26912 2732
68300 0.272735 2733
68325 0.286632 2734
68350 0.306108 2735
68375 0.32207 2736
68400 0.332361 2737
68425 0.340699 2738
68450 0.347741 2739
68475 0.349814 2740
68500 0.345995 2741
68525 0.340346 2742
68550 0.340453 2743
68575 0.347812 2744
68600 0.354701 2745
68625 0.356331 2746
68650 0.353231 2747
68675 0.351119 2748
68700 0.352873 2749
68725 0.356681 2750
68750 0.361919 2751
68775 0.368565 2752
68800 0.376157 2753
68825 0.384918 2754
68850 0.39238 2755
68875 0.396802 2756
68900 0.400527 2757
68925 0.405301 2758
68950 0.410697 2759
68975 0.414108 2760
69000 0.41538 2761
69025 0.415394 2762
69050 0.417007 2763
69075 0.417367 2764
69100 0.414796 2765
69125 0.415167 2766
69150 0.416719 2767
69175 0.416071 2768
69200 0.415523 2769
69225 0.41498 2770
69250 0.413451 2771
69275 0.408818 2772
69300 0.396987 2773
69325 0.380233 2774
69350 0.365878 2775
69375 0.357792 2776
69400 0.354071 2777
69425 0.352944 2778
69450 0.355779 2779
69475 0.359634 2780
69500 0.363519 2781
69525 0.366022 2782
69550 0.363346 2783
69575 0.357138 2784
69600 0.349668 2785
69625 0.341267 2786
69650 0.332216 2787
69675 0.32376 2788
69700 0.31544 2789
69725 0.307765 2790
69750 0.304634 2791
69775 0.305709 2792
69800 0.307156 2793
69825 0.306626 2794
69850 0.305563 2795
69875 0.307403 2796
69900 0.314405 2797
69925 0.327504 2798
69950 0.342178 2799
69975 0.355262 2800
70000 0.363864 2801
70025 0.366397 2802
70050 0.368987 2803
70075 0.374718 2804
70100 0.380919 2805
70125 0.381954 2806
70150 0.376459 2807
70175 0.368817 2808
70200 0.364777 2809
70225 0.369807 2810
70250 0.384122 2811
70275 0.398528 2812
70300 0.406034 2813
70325 0.409399 2814
70350 0.418126 2815
70375 0.434101 2816
70400 0.450842 2817
70425 0.465068 2818
70450 0.477337 2819
70475 0.488416 2820
70500 0.49657 2821
70525 0.502879 2822
70550 0.512606 2823
70575 0.525885 2824
70600 0.538853 2825
70625 0.550764 2826
70650 0.564184 2827
70675 0.579682 2828
70700 0.594373 2829
70725 0.606872 2830
70750 0.616467 2831
70775 0.62018 2832
70800 0.621132 2833
70825 0.62066 2834
70850 0.61862 2835
70875 0.617408 2836
70900 0.617689 2837
70925 0.614992 2838
70950 0.606449 2839
70975 0.590743 2840
71000 0.57111 2841
71025 0.551467 2842
71050 0.52671 2843
71075 0.493075 2844
71100 0.458594 2845
71125 0.4244 2846
71150 0.383512 2847
71175 0.338004 2848
71200 0.289828 2849
71225 0.247129 2850
71250 0.219435 2851
71275 0.205412 2852
71300 0.196214 2853
71325 0.184323 2854
71350 0.17325 2855
71375 0.169864 2856
71400 0.177721 2857
71425 0.197207 2858
71450 0.225442 2859
71475 0.255229 2860
71500 0.286123 2861
71525 0.320156 2862
71550 0.356655 2863
71575 0.392226 2864
71600 0.422917 2865
71625 0.447714 2866
71650 0.47011 2867
71675 0.490854 2868
71700 0.506388 2869
71725 0.516641 2870
71750 0.52355 2871
71775 0.531629 2872
71800 0.54301 2873
71825 0.553395 2874
71850 0.554358 2875
71875 0.543046 2876
71900 0.521889 2877
71925 0.496224 2878
71950 0.468527 2879
71975 0.441377 2880
72000 0.41471 2881
72025 0.387958 2882
72050 0.361574 2883
72075 0.33287 2884
72100 0.302495 2885
72125 0.276855 2886
72150 0.260439 2887
72175 0.250658 2888
72200 0.238854 2889
72225 0.221489 2890
72250 0.204909 2891
72275 0.190069 2892
72300 0.177055 2893
72325 0.1713 2894
72350 0.174337 2895
72375 0.180532 2896
72400 0.186254 2897
72425 0.191416 2898
72450 0.200249 2899
72475 0.214753 2900
72500 0.226142 2901
72525 0.229098 2902
72550 0.224485 2903
72575 0.219228 2904
72600 0.220684 2905
72625 0.229378 2906
72650 0.239835 2907
72675 0.24601 2908
72700 0.248537 2909
72725 0.24771 2910
72750 0.245164 2911
72775 0.246388 2912
72800 0.25463 2913
72825 0.26848 2914
72850 0.284078 2915
72875 0.29759 2916
72900 0.309394 2917
72925 0.324717 2918
72950 0.343689 2919
72975 0.361248 2920
73000 0.373448 2921
73025 0.37932 2922
73050 0.38345 2923
73075 0.391399 2924
73100 0.403478 2925
73125 0.415497 2926
73150 0.423223 2927
73175 0.426532 2928
73200 0.427525 2929
73225 0.42932 2930
73250 0.437084 2931
73275 0.450414 2932
73300 0.464075 2933
73325 0.478194 2934
73350 0.492028 2935
73375 0.502053 2936
73400 0.509566 2937
73425 0.520812 2938
73450 0.536694 2939
73475 0.550259 2940
73500 0.560609 2941
73525 0.570654 2942
73550 0.581434 2943
73575 0.588887 2944
73600 0.592875 2945
73625 0.594325 2946
73650 0.592635 2947
73675 0.584253 2948
73700 0.568653 2949
73725 0.552457 2950
73750 0.538408 2951
73775 0.52119 2952
73800 0.491801 2953
73825 0.451279 2954
73850 0.401779 2955
73875 0.348297 2956
73900 0.288682 2957
73925 0.227496 2958
73950 0.171793 2959
73975 0.122464 2960
74000 0.0848417 2961
74025 0.066791 2962
74050 0.0791546 2963
74075 0.109178 2964
74100 0.138055 2965
74125 0.164282 2966
74150 0.187715 2967
74175 0.208921 2968
74200 0.232836 2969
74225 0.263228 2970
74250 0.296676 2971
74275 0.326697 2972
74300 0.351513 2973
74325 0.372185 2974
74350 0.390286 2975
74375 0.406081 2976
74400 0.416946 2977
74425 0.42391 2978
74450 0.425862 2979
74475 0.42259 2980
74500 0.413814 2981
74525 0.399657 2982
74550 0.379614 2983
74575 0.355855 2984
74600 0.329982 2985
74625 0.300287 2986
74650 0.262836 2987
74675 0.220547 2988
74700 0.180601 2989
74725 0.148985 2990
74750 0.127805 2991
74775 0.112832 2992
74800 0.0971315 2993
74825 0.0835266 2994
74850 0.0858219 2995
74875 0.109121 2996
74900 0.13955 2997
74925 0.163843 2998
74950 0.179902 2999
74975 0.194383 3000
75000 0.209273 3001
75025 0.221966 3002
75050 0.231819 3003
75075 0.2385 3004
75100 0.241247 3005
75125 0.244935 3006
75150 0.249809 3007
75175 0.25244 3008
75200 0.250487 3009
75225 0.241729 3010
75250 0.232425 3011
75275 0.221032 3012
75300 0.204487 3013
75325 0.187551 3014
75350 0.174414 3015
75375 0.172493 3016
75400 0.177546 3017
75425 0.182811 3018
75450 0.189995 3019
75475 0.203395 3020
75500 0.226123 3021
75525 0.25827 3022
75550 0.292323 3023
75575 0.319969 3024
75600 0.340993 3025
75625 0.361358 3026
75650 0.383769 3027
75675 0.402567 3028
75700 0.41423 3029
75725 0.419185 3030
75750 0.419092 3031
75775 0.41688 3032
75800 0.417726 3033
75825 0.42265 3034
75850 0.426395 3035
75875 0.4263 3036
75900 0.423722 3037
75925 0.414564 3038
75950 0.399007 3039
75975 0.379362 3040
76000 0.358015 3041
76025 0.334882 3042
76050 0.305564 3043
76075 0.267893 3044
76100 0.224247 3045
76125 0.180491 3046
76150 0.140084 3047
76175 0.103836 3048
76200 0.0690967 3049
76225 0.0323231 3050
76250 0.00694997 3051
76275 0.026867 3052
76300 0.0411384 3053


==> Figures/surfaceD-a=1.0-lub.dat <==
-3.141592653589793	-0.0011363264295015801	-0.018745476376851315	0.0011363264295015838	-0.0005337369478367058	-0.010900322090751043	0.0005339753451556758
-3.089232776029963	-0.0011367200352574746	-0.018758730616714858	0.0011367200352575264	-0.00042525637549567074	-0.01087070694944967	0.0004260179801174646
-3.0368728984701336	-0.0011373938708979902	-0.018769745649130316	0.00113739387089799	-0.000327618027837844	-0.010775960413420051	0.00032761802783791373
-2.9845130209103035	-0.0011369756737373577	-0.01878018033005926	0.0011369093063351079	-0.00025305377546086896	-0.010619226940900374	0.00025305377546098085
-2.9321531433504737	-0.0011345530509826866	-0.018789095076863667	0.0011336184664543028	-0.00021439935689304668	-0.010404781899972786	0.00021439935689313206
-2.8797932657906435	-0.0011281050613276653	-0.018793148863565805	0.0011281050613277778	-0.00022448165054273178	-0.010138445461666831	0.00022448165054273178
-2.827433388230814	-0.0011179333172665286	-0.018797670558094864	0.0011179333172666396	-0.0002927332113121369	-0.009830970290401453	0.00029273321131216307
-2.7750735106709836	-0.0011018886327108192	-0.01879913968444527	0.0011018886327109243	-0.000428056140548476	-0.009490496096987456	0.0004280576996949534
-2.7227136331111543	-0.0010800109569637601	-0.018801484869200552	0.0010800109569637638	-0.000635957577780852	-0.00912969802097901	0.0006361952332295329
-2.670353755551324	-0.001052416311300151	-0.018806935999071454	0.0010524163113002027	-0.0009210739902081905	-0.008760200265043054	0.0009218346345489577
-2.6179938779914944	-0.0010181945133706906	-0.018815676063405146	0.001018194513370698	-0.001287076489099289	-0.008392226072369733	0.0012870764890993997
-2.5656340004316642	-0.0009755653351796856	-0.018825678072505674	0.0009755653351798041	-0.0017344045441049802	-0.008036071137693963	0.0017346425345715088
-2.5132741228718345	-0.0009258484656468528	-0.01884186396972889	0.0009258484656470715	-0.002261153469703979	-0.007703063288704546	0.002261913740405578
-2.4609142453120048	-0.0008653447735239356	-0.01886320802022662	0.0008653447735241075	-0.0028669823081992445	-0.00740092671386946	0.0028669823081993286
-2.408554367752175	-0.0007956263610093744	-0.018892458676176598	0.0007956263610095853	-0.0035473677127058375	-0.007139353331158236	0.0035473677127058375
-2.356194490192345	-0.0007179591974817798	-0.018933604928467365	0.0007179591974818264	-0.00429842378312631	-0.006925298538786203	0.004298660240327505
-2.3038346126325147	-0.0006301358384638034	-0.018986280612753814	0.0006301358384637566	-0.005117703617951514	-0.006762396275023197	0.005118701809756236
-2.251474735072685	-0.0005310484779780816	-0.019051117465540397	0.000531048477978139	-0.0060031410877211975	-0.006654482102851076	0.006003902646054251
-2.199114857512855	-0.0004225261363859534	-0.01913194026998371	0.00042252613638601235	-0.006950168101791317	-0.006606185545285119	0.006950170011383055
-2.1467549799530254	-0.00030172145249237974	-0.01923087090093659	0.0003017214524924988	-0.007957313137462018	-0.006618748107975224	0.007957313137462103
-2.0943951023931953	-0.00017065230470999541	-0.0193506347049109	0.00017065230471026348	-0.0090220779594818	-0.006694383493873277	0.00902208003346779
-2.0420352248333655	-0.000030187524271562457	-0.019493383820471423	0.000030187524271671744	-0.010144093033560732	-0.00683559931044554	0.010144093033560916
-1.9896753472735353	0.00011997935375100796	-0.019662102575021056	-0.00011991212333051351	-0.011325546732658827	-0.007042766398434093	0.011325546732658894
-1.937315469713706	0.0002813896989519669	-0.019859041668254186	-0.000280455503756536	-0.01256951872206037	-0.007316664905433366	0.012569518722060455
-1.8849555921538759	0.00045092184678807815	-0.02008680183442553	-0.0004508545322463693	-0.013877084568407107	-0.0076613063761470975	0.013877084568407107
-1.8325957145940461	0.000629834058033704	-0.02035200570847526	-0.0006288998441977149	-0.015253887600029305	-0.008078184029132573	0.015253887600029305
-1.780235837034216	0.0008148506621221482	-0.02065613281638389	-0.0008148506621220449	-0.016702031619776844	-0.008573136092692115	0.016702031619776868
-1.7278759594743862	0.0010054327488363602	-0.021002047985866364	-0.0010054327488363607	-0.01822574826152031	-0.009151722908489951	0.018225748261520392
-1.6755160819145565	0.001199555898824041	-0.02139444374832028	-0.0011995558988240338	-0.019833903123678092	-0.00981819393023508	0.019833903123678113
-1.6231562043547267	0.0013965988637354636	-0.021839829643885325	-0.0013965988637353538	-0.021534696316147153	-0.010580184142940995	0.021534696316147264
-1.5707963267948966	0.0015941255774816105	-0.0223392626519762	-0.0015941275584281584	-0.02333003794035258	-0.011447586927767423	0.023330037940352717
-1.5184364492350668	0.0017861341491497555	-0.022907670624042205	-0.0017861341491497036	-0.02522826099035018	-0.01242941159713513	0.025228260990350318
-1.4660765716752366	0.001971180202551291	-0.023545406171697748	-0.0019711802025512916	-0.027232641959969044	-0.013537076626967223	0.027232641959968953
-1.413716694115407	0.0021442575611551125	-0.02425669112140303	-0.002144257561155113	-0.029348707135237385	-0.014782490759404946	0.029348707135237424
-1.3613568165555772	0.0023001692325729816	-0.025050935682067132	-0.0023001692325729816	-0.03158628407362031	-0.016178479287357803	0.03158628407362042
-1.3089969389957474	0.002434671856121256	-0.02594171893784276	-0.0024346718561212488	-0.03395538667636008	-0.017740112054696305	0.03395538667636005
-1.2566370614359168	0.002540672659628864	-0.0269300042635085	-0.0025406726596287547	-0.03645730967369009	-0.01948214777475096	0.036457309673690104
-1.204277183876087	0.002606931617047692	-0.028052066334206736	-0.0026069316170475886	-0.039103128121079994	-0.021421107195961152	0.039103128121080064
-1.1519173063162578	0.002624625474339171	-0.029309651483460798	-0.002624625474339175	-0.041893520176364156	-0.02357528152753109	0.041893520176364246
-1.099557428756428	0.002582112200353262	-0.03071398542634086	-0.0025821122003533096	-0.04483630618751568	-0.02596277887419943	0.04483630618751574
-1.0471975511965974	0.0024619646764450173	-0.03228960889166943	-0.002461964676444965	-0.04794430108717888	-0.02860594811654151	0.04794430108717905
-0.9948376736367677	0.002249155289987534	-0.034069909052659796	-0.002249155289987531	-0.05122854413135643	-0.031530024099522054	0.051228544131356475
-0.9424777960769379	0.001923940950398973	-0.036054075478941974	-0.0019239409503989213	-0.05467964899762084	-0.03475220354614212	0.054679648997621004
-0.8901179185171082	0.0014497753096376755	-0.038366545340722896	-0.0014497753096376768	-0.058306337551109054	-0.038295596800329734	0.05830633755110925
-0.837758040957278	0.0007940300878691558	-0.04100169111375217	-0.0007940300878691397	-0.062107388069159435	-0.04217320611165718	0.06210738806915966
-0.7853981633974483	-0.00009665581809147625	-0.04398715440938031	0.00009665581809168724	-0.06610019668346087	-0.04639433153979664	0.06610019668346102
-0.7330382858376185	-0.0012829035991496725	-0.047389007818238585	0.0012829035991497944	-0.07030261612224566	-0.05099287565048229	0.07030261612224567
-0.6806784082777879	-0.0028203822584576604	-0.05130450741458446	0.0028203822584578677	-0.07474650507589753	-0.05598024488781525	0.07474650507589765
-0.6283185307179586	-0.0047327103977282715	-0.05572274181859201	0.004732710397728289	-0.07944504546096669	-0.06133411751466454	0.0794450454609666
-0.5759586531581284	-0.007343747499930165	-0.061036320398522345	0.007343747499930437	-0.08440696697229119	-0.06707831953077344	0.08440696697229129
-0.5235987755982991	-0.010726635965263989	-0.06713410670998203	0.0107266359652642	-0.08956087660330339	-0.07324660979246518	0.08956087660330361
-0.47123889803846897	-0.01506200317153899	-0.07398962266159427	0.015062003171538992	-0.09485933542900629	-0.07984354402647298	0.09485933542900649
-0.4188790204786388	-0.020610443173195707	-0.0816919726986284	0.02061044317319578	-0.10028493312654657	-0.0868543814854611	0.10028493312654668
-0.3665191429188095	-0.027637457811708645	-0.09046135690974345	0.02763745781170891	-0.10570455289075213	-0.09423828512252859	0.10570455289075223
-0.3141592653589793	-0.036095633868661305	-0.10037866295722501	0.036095633868661325	-0.11069698649199952	-0.10190131780335673	0.11069698649199967
-0.26179938779914913	-0.04810184718709559	-0.11073360026011951	0.04810184718709581	-0.11524101919136351	-0.10973693736527577	0.11524101919136366
-0.20943951023931984	-0.06231812337088535	-0.12129237341614739	0.06231812337088537	-0.1192019360104013	-0.1175860042153067	0.11920193601040131
-0.15707963267948966	-0.07781378630575184	-0.1312747247429489	0.07781378630575192	-0.12251192631400049	-0.12521282557872415	0.1225119263140006
-0.10471975511966036	-0.09420449805302603	-0.1394981397355668	0.09420449805302604	-0.12519613052615627	-0.13232582555604794	0.12519613052615647
-0.05235987755982929	-0.11138919980970739	-0.14450616150022302	0.1113891998097077	-0.12672424721021286	-0.1387450616200386	0.12672424721021278
0.	-0.12496750771979613	-0.14454327558078617	0.12496754695416874	-0.12523838152910896	-0.144657445822118	0.1252383815291091
0.05235987755982929	-0.12930560955550274	-0.14165532786509008	0.12930560955550285	-0.12115689544331615	-0.14973590662915973	0.1211568954433162
0.10471975511966036	-0.12712832054886497	-0.13579306802257446	0.12712832054886508	-0.11492551054559473	-0.15368221352136488	0.11492551054559487
0.15707963267948966	-0.12050343786237097	-0.12770533326025818	0.12050343786237097	-0.1070107763473104	-0.15629454705262977	0.10701077634731057
0.20943951023931984	-0.11071360220948617	-0.11870188698588896	0.11071360220948628	-0.09782854109047254	-0.1574845637198613	0.09782854109047256
0.26179938779914913	-0.09840896329979418	-0.11027301370558042	0.09840896329979419	-0.08771618334823274	-0.15721001135146118	0.0877161833482328
0.3141592653589793	-0.08676826312358768	-0.10208785462239328	0.08676826312358768	-0.07692093626690848	-0.15551189790996442	0.07692093626690849
0.3665191429188095	-0.07595514154943933	-0.0943254591971303	0.07595514154943946	-0.06576898777947315	-0.15285251416812698	0.06576898777947322
0.4188790204786388	-0.06608310875742734	-0.08692782099981144	0.0660831087574275	-0.054578228421834234	-0.1491957174429322	0.054578228421834324
0.47123889803846897	-0.0572859624188011	-0.07995308435606778	0.0572859624188011	-0.043637420937121446	-0.14459996964935326	0.043637420937121446
0.5235987755982991	-0.04967706117569718	-0.07357197948430366	0.04967706117569719	-0.033180261098404225	-0.13920831710277906	0.033180261098404266
0.5759586531581284	-0.0432914467823255	-0.06800589071629454	0.043291446782325604	-0.02338568333857472	-0.1331948921776516	0.023385683338574922
0.6283185307179586	-0.03775985899545847	-0.06277115849722788	0.037759858995458445	-0.014409136301066222	-0.12667950214726176	0.014409136301066362
0.6806784082777879	-0.03304560587430257	-0.058013414228220345	0.03304560587430275	-0.0063494780004400755	-0.11982158551515525	0.00634947800044014
0.733038285837619	-0.02901272471231977	-0.05370548679715058	0.029012724712319953	0.0007801826709975535	-0.11272510878925923	-0.000780182670997609
0.7853981633974483	-0.02555985344454552	-0.04981405049483644	0.02555985946398486	0.006975150486161161	-0.1054898221646762	-0.006975150486161147
0.8377580409572776	-0.02261435890659494	-0.046308536467696296	0.022614358906594953	0.012275804965037097	-0.09824416524015218	-0.012275804965037032
0.8901179185171086	-0.02012199815045421	-0.04316294133757339	0.020121998150454432	0.016714208167197542	-0.09108274390550884	-0.01671420816719744
0.9424777960769379	-0.017964604577007635	-0.04031763016918467	0.017964604577007836	0.02034926923985296	-0.08408099318060046	-0.020349269239852922
0.9948376736367681	-0.01610348013691922	-0.037758525625372	0.016103480136919115	0.023241167041333798	-0.07730345155143041	-0.023241167041333815
1.0471975511965974	-0.014485340587945478	-0.035459604089437304	0.01448540801056589	0.025456142826926726	-0.07079572174055393	-0.02545614282692677
1.0995574287564276	-0.013070854406376094	-0.03339463488728256	0.013071790655135957	0.02705873014293388	-0.06459444250768807	-0.027058730142933893
1.1519173063162578	-0.011833652374537668	-0.03154355875909597	0.011833652374537873	0.028113907320879802	-0.05873021104800912	-0.028113907320879844
1.204277183876087	-0.010751438704826519	-0.029890785239333334	0.010751438704826467	0.028687911555393138	-0.05322492585045308	-0.02868791155539311
1.2566370614359172	-0.009788892301324415	-0.028407979281216883	0.009788892301324417	0.028842534941026607	-0.048087349469004156	-0.028842534941026468
1.3089969389957474	-0.008931914324701489	-0.027086056072830822	0.008931914324701496	0.028639283092858576	-0.04332602508156077	-0.028639283092858375
1.3613568165555767	-0.008162920842345453	-0.025905984036510895	0.008162920842345564	0.02813316620338611	-0.03893820870604064	-0.02813316620338601
1.413716694115407	-0.00746842076491014	-0.024855294566114173	0.00746842076491026	0.02737445801952275	-0.034918857792341676	-0.02737445801952266
1.4660765716752362	-0.006840906666710662	-0.023922782472083286	0.00684090666671088	0.026411826138252405	-0.031258476464851415	-0.026411826138252336
1.5184364492350673	-0.006272222939544265	-0.023103671660347453	0.00627222293954443	0.025286921925264615	-0.027943824448987218	-0.025286921925264497
1.5707963267948966	-0.005754590305666875	-0.022378137439001966	0.005754590305666986	0.024038020244233998	-0.02495891079086285	-0.02403802024423391
1.6231562043547259	-0.005282457665402233	-0.02174272343013219	0.0052824576654023365	0.022699615328294388	-0.022285438781738668	-0.022699615328294363
1.675516081914556	-0.004849244504750403	-0.021186247314509153	0.004849244504750402	0.021297884175888383	-0.019904508996904935	-0.021297884175888245
1.7278759594743853	-0.004450341510907255	-0.020700709928553662	0.004450341510907262	0.019856058570018206	-0.017796860724402785	-0.01985605857001802
1.7802358370342164	-0.004085660478812658	-0.020280496755506864	0.004085660478812763	0.018395533743496853	-0.01594324199685735	-0.018395533743496756
1.8325957145940466	-0.0037523676214237726	-0.019922823363400944	0.003752367621423776	0.016932552913776062	-0.014324835822516492	-0.016932552913775857
1.8849555921538759	-0.003445817193932437	-0.01961623253143384	0.003445817193932489	0.015480802414580998	-0.012924578577501964	-0.015480802414580847
1.937315469713706	-0.003167550611138315	-0.019357106208428513	0.0031675506111383265	0.014053500239884826	-0.011725137083804677	-0.014053737958273756
1.9896753472735353	-0.002912704324509698	-0.019140381668529136	0.0029127043245098664	0.012659027371197574	-0.010711268123236587	-0.012659787424146625
2.0420352248333655	-0.00267877087583904	-0.018961133043887315	0.0026787708758392497	0.011304959074026542	-0.009869257617675185	-0.01130495907402646
2.094395102393195	-0.0024669101983383016	-0.018815813763087472	0.0024669101983383532	0.009998043378182195	-0.00918560873300257	-0.009998043378182043
2.146754979953025	-0.002276971507772163	-0.01870088979784335	0.002276971507772178	0.008745128322426783	-0.00864758389645699	-0.008745128322426698
2.199114857512856	-0.0021052358651852668	-0.01861186390155962	0.002105235865185487	0.00755163162579639	-0.00824421228011164	-0.007551631625796376
2.2514747350726854	-0.0019524979163564613	-0.01854405954247577	0.0019524979163566256	0.0064234632100663444	-0.00796416833625779	-0.006423463210066277
2.3038346126325155	-0.0018164534343247229	-0.018497249932421234	0.0018165201963835224	0.005364776112403787	-0.00779731039811849	-0.005364776112403676
2.356194490192345	-0.0016942220768935401	-0.018467477379107405	0.0016951565154222845	0.004380132692694087	-0.007733592395850357	-0.004380132692693976
2.408554367752174	-0.0015877724459704842	-0.018452302180266257	0.0015877724459703864	0.0034749402991651763	-0.007761151322295153	-0.003474940299165065
2.4609142453120043	-0.0014972851168592106	-0.01844845117589089	0.00149728511685932	0.0026529901455285736	-0.00786929120012424	-0.002652990145528462
2.5132741228718336	-0.001418422414097571	-0.018454613879556783	0.0014184224140976894	0.0019180720113357275	-0.008046011652157481	-0.0019180720113356432
2.5656340004316647	-0.001352630001440672	-0.01846704052919244	0.0013526300014408833	0.0012736447163635407	-0.008278849846782902	-0.0012736447163635405
2.617993877991495	-0.0012974795117799334	-0.01848693763445779	0.00129747951178	0.0007205732812235482	-0.00855538524783121	-0.0007205732812235087
2.670353755551324	-0.001251438854466472	-0.018511693989214144	0.001251438854466685	0.0002590231018838331	-0.008862833702613131	-0.0002590231018836537
2.7227136331111543	-0.001214198991741373	-0.01854101206630598	0.0012141989917414911	-0.0001118553068735726	-0.009186931337260814	0.00011185530687374181
2.7750735106709836	-0.0011870804992064603	-0.018569240804730894	0.0011870804992066624	-0.0003947915868175088	-0.009513273730765113	0.0003947915868175088
2.827433388230814	-0.0011661402907603745	-0.01859955267749206	0.0011661402907603333	-0.0005943932122733157	-0.009830712439922189	0.000594393212273342
2.879793265790643	-0.0011516754285017124	-0.018626396437729852	0.0011516754285018234	-0.0007168272394621042	-0.010123994360605995	0.0007168272394622152
2.9321531433504733	-0.00114205256852594	-0.018653733025580467	0.0011420525685260547	-0.0007715139712956662	-0.01038308889750421	0.0007715139712957771
2.9845130209103043	-0.001136221643419099	-0.01868128484460251	0.0011362216434192543	-0.0007682617414699599	-0.010598828362962838	0.0007682617414700706
3.0368728984701336	-0.001133468111409638	-0.01870691034937137	0.0011334681114096453	-0.0007189453041782166	-0.010760981059928211	0.000718945304178327
3.089232776029964	-0.0011341762293111352	-0.018726860605191714	0.001134176229311239	-0.0006359331774613788	-0.010862600979461106	0.0006359331774614904
3.141592653589793	-0.0011363264295015801	-0.018745476376851315	0.0011363264295015838	-0.0005337369478367058	-0.010900322090751043	0.0005339753451556758

==> Figures/surfaceD-a=20-U0.dat <==
-3.141592653589793	-0.16383299999999987	-0.01405130000000328	0.1638499999999999	-0.15332942327235735	-0.008043718313086626	0.15334901626016179
-3.089232776029963	-0.16570223439206305	-0.01751149601928718	0.16571923430138225	-0.15452007213587804	-0.011920105038665686	0.1545394608168364
-3.0368728984701336	-0.16695961027823406	-0.021672783029354138	0.16697661009508374	-0.1548259802861517	-0.016180886671259092	0.15484497012082607
-2.9845130209103035	-0.16739256963244042	-0.026665325588739925	0.16740757186244706	-0.15417025041094284	-0.020793644610213453	0.15418863598599702
-2.9321531433504733	-0.16661046694412335	-0.032495608249009475	0.1666244738839256	-0.15246066282770657	-0.025729459181411698	0.15247846008353502
-2.879793265790644	-0.16417894340806566	-0.03881613202958246	0.16419294918536861	-0.14957445810841055	-0.03095855484719128	0.14959173505509518
-2.827433388230814	-0.1600247338976876	-0.04484557700989753	0.16003873389768755	-0.14533527816989078	-0.036434272251043245	0.14535198039307953
-2.775073510670984	-0.1549693099018761	-0.04984234484591563	0.15498230992191517	-0.13949422675416598	-0.042038735186439295	0.13951044779278055
-2.7227136331111543	-0.1506719450611495	-0.054329990260748154	0.15068495752072802	-0.1317548526093212	-0.047487623342606	0.13177071057367512
-2.670353755551324	-0.1480847286654348	-0.06122391472080942	0.14809772911766114	-0.12191259044453463	-0.052275640678340944	0.12192820545950404
-2.6179938779914944	-0.14478403658607353	-0.07506407219599237	0.14479703658607368	-0.10998888184353534	-0.05569095930980911	0.1100044389746096
-2.5656340004316647	-0.1334521955511227	-0.09825551758186896	0.13346519554948888	-0.09637704763759025	-0.05696047999161178	0.0963926589173988
-2.5132741228718345	-0.10385935228859539	-0.1261584917896605	0.10387235228859534	-0.08190377420763871	-0.055385125645786085	0.08191967803634395
-2.4609142453120048	-0.04974060891137254	-0.14333617616238792	0.04975360891137226	-0.06783133006581725	-0.05067526277551556	0.0678477072790704
-2.408554367752175	0.02011331832091686	-0.12656067080080352	-0.020100318320916945	-0.055354858242002376	-0.04317486499457315	0.05537133433662921
-2.356194490192345	0.07328751038379938	-0.06141988087881568	-0.07327351038379948	-0.04484276235208662	-0.033240161419882265	0.044859629668224446
-2.303834612632515	0.0706454614924682	0.031136301667360505	-0.07063146147871567	-0.03649214267202069	-0.019695741925780857	0.03650928392992239
-2.2514747350726854	0.007880670434231388	0.10307986058750299	-0.007864670455245002	-0.03329755466399771	-0.000375506006544144	0.03331493982463258
-2.199114857512855	-0.07947848135743099	0.12544320098573722	0.07949447737896874	-0.04102171047134486	0.022957365337248483	0.0410395434903126
-2.1467549799530254	-0.15630388917742913	0.10482714024264407	0.15632088883784975	-0.06132968500284297	0.04302017026960301	0.06134849900634094
-2.0943951023931957	-0.20882769832183642	0.058602601231279416	0.2088446983297912	-0.08838477215296925	0.054401846538761116	0.08840429095449916
-2.0420352248333655	-0.23509273278262438	-0.0022124637937775203	0.23510973295724796	-0.11545279833668455	0.05838303843232239	0.11547279175053869
-1.9896753472735358	-0.23268780085410148	-0.07298216312782749	0.23270580229098686	-0.14040283225214095	0.05823281541624578	0.14042360619648553
-1.9373154697137058	-0.19398189434228508	-0.14723864193918362	0.19400089434228504	-0.1627270132157079	0.05504578340653715	0.16274863723044464
-1.8849555921538759	-0.10956452859026766	-0.20671190353205326	0.10958352997430226	-0.18152015687314402	0.049860477455397394	0.1815427238477648
-1.8325957145940461	0.015568932820479373	-0.21332871694797756	-0.015547932899070901	-0.1970060587370792	0.043365377703118616	0.19702942051515543
-1.7802358370342162	0.13192960510138335	-0.12574595435230485	-0.13190860443425326	-0.20815297590686757	0.03500663574833365	0.20817708622834744
-1.7278759594743862	0.15186340253859681	0.03780577280240957	-0.15184140255001852	-0.21281123379699443	0.02712529900644723	0.21283637022267174
-1.6755160819145565	0.04429691080734284	0.17960467710098188	-0.04427391083739669	-0.21330428664759798	0.023749166018426828	0.21333054004469126
-1.6231562043547265	-0.11764804823639771	0.2304630026763722	0.11767104823639767	-0.21442308153064474	0.024150013231347696	0.21445065341741534
-1.5707963267948966	-0.253751	0.21156300000000003	0.25377500000000003	-0.21681763917682922	0.02508207790243788	0.21684672560975568
-1.5184364492350668	-0.34305701883832285	0.1709931210015357	0.3430810195176278	-0.21856872778512157	0.026641164529768818	0.21859919243632003
-1.4660765716752369	-0.39796574287792935	0.13064259653037566	0.39799074287792924	-0.22002722596300506	0.03178490540182321	0.22005875578911335
-1.413716694115407	-0.4315431138717208	0.0926592329418327	0.4315681138717208	-0.22514190475931262	0.042833592142073725	0.22517408307179965
-1.3613568165555772	-0.4511671537261018	0.05642816685403812	0.4511921537261019	-0.23986378197128372	0.05752337426046096	0.23989696941943114
-1.3089969389957472	-0.46137151212706995	0.02279825724844629	0.461397512054039	-0.26573589503341666	0.0681040012710449	0.2657696083001991
-1.2566370614359172	-0.4654170014205242	-0.007627275083304913	0.4654430020958644	-0.29644212348854665	0.06799046849954099	0.2964764018181143
-1.2042771838760875	-0.46543602524058747	-0.03545645213664281	0.4654620252415701	-0.3226431333559542	0.05751980047003871	0.3226778099820395
-1.1519173063162575	-0.4622882756012817	-0.0623665225196773	0.4623152755863317	-0.33930354674373625	0.04275683542371759	0.3393385650344086
-1.0995574287564276	-0.45526492766611637	-0.09108600668458355	0.45529092796601045	-0.3480912035080543	0.029205383068130166	0.3481265257836492
-1.0471975511965979	-0.44095038773652867	-0.12569791035049288	0.44097738773652867	-0.3530551412727694	0.01703767608517183	0.3530918114879245
-0.9948376736367681	-0.4107122126067779	-0.17060334640934416	0.41073921260677826	-0.3542694038964001	0.003443904702425431	0.3543052898535809
-0.9424777960769379	-0.34958994755419054	-0.22636770881212828	0.3496179475615974	-0.34841967848236854	-0.010635972238352148	0.3484558710659176
-0.8901179185171082	-0.2343366628233291	-0.2809969031048007	0.23436666284705265	-0.3354420130659682	-0.019218333033804286	0.3354787193706732
-0.8377580409572785	-0.051939721511653984	-0.27730111178488637	0.05197372170614264	-0.3224030406737153	-0.01728618222188738	0.3224403516571454
-0.7853981633974483	0.11603990321443014	-0.1337734500569414	-0.11599990319823028	-0.3186522329165402	-0.008373766168681025	0.31869036908695897
-0.7330382858376185	0.11326230820411665	0.09582741584878202	-0.1132153080352789	-0.32519816591127304	-0.0025851874130956437	0.3252370241001418
-0.6806784082777888	-0.05606701891736823	0.2314410445755808	0.05612101888346866	-0.33349936010530895	-0.005136601494028745	0.33353849323391893
-0.6283185307179586	-0.23641087450336207	0.2236473299632845	0.2364698744896953	-0.3359952558164266	-0.012054793783559503	0.3360349671961329
-0.5759586531581289	-0.34473656842582534	0.1512367456635622	0.3447995684152497	-0.33254893482534637	-0.01755610602881289	0.33258981795603254
-0.5235987755982991	-0.3888193747989189	0.0735433226717569	0.3888843747993004	-0.32621604875257487	-0.02018408370039506	0.32625879088581256
-0.47123889803846897	-0.3917135655140498	0.006541197230473813	0.3917795660633498	-0.31830552164189413	-0.02091470708255171	0.3183510359712015
-0.41887902047863923	-0.3653773425404688	-0.04941345930445096	0.36544534255862604	-0.308600521260148	-0.019212682018561623	0.30864820236468243
-0.3665191429188095	-0.3133112613121869	-0.09319850851110269	0.3133812613067821	-0.2993469589230188	-0.012572263731060606	0.29939522238634964
-0.3141592653589793	-0.23741651501916466	-0.11785099009181448	0.23748651501916468	-0.29536011979480975	-0.001185751489557135	0.2954090727776414
-0.2617993877991496	-0.14602554890996447	-0.10920772458182043	0.1460955487986744	-0.29962475072337613	0.011716530337575321	0.29967523861142326
-0.20943951023931984	-0.06346145880402838	-0.05328767370448376	0.06353045746976846	-0.31218866898825903	0.02191068679344406	0.3122410761903486
-0.15707963267948966	-0.02652612195431989	0.04310380365057482	0.02659212196390063	-0.32952125590460746	0.025856808382069284	0.32957455813698655
-0.10471975511965992	-0.056229375215638866	0.14317840757991096	0.056291375209645125	-0.3466656354073985	0.023109720248639228	0.3467196603952001
-0.05235987755983018	-0.13492665382145883	0.2077395557477271	0.1349846531406781	-0.3600466087683603	0.015128390568318027	0.3601002118319531
0.	-0.2256780000000002	0.22647600000000018	0.2257320000000002	-0.36734436178861724	0.0037490030903455126	0.3673983313008132
0.05235987755982974	-0.3025005150317356	0.21317444187053264	0.3025515143531683	-0.36734161886034866	-0.008795206374157087	0.3673975125721378
0.10471975511965947	-0.3574503558360954	0.18560687523520947	0.3574983558481113	-0.36023422886128426	-0.019486664589661917	0.3602892730992695
0.15707963267948966	-0.39283026096342016	0.15575684766351794	0.392877260937993	-0.34891314008988916	-0.025362924552781226	0.3489689246602501
0.2094395102393194	-0.41473824826512345	0.12883141603123363	0.4147832476063662	-0.3376765138895306	-0.026693759403832017	0.33773465171692657
0.26179938779914913	-0.42937747465227366	0.10432380442659908	0.4294214746522737	-0.32793377617030023	-0.025712302068816528	0.3279886777802429
0.3141592653589793	-0.44067949515739924	0.0786933763134388	0.44072349515739917	-0.31945598001650777	-0.022244667266311514	0.3195087122470035
0.36651914291880905	-0.44948228517299016	0.049072395466701405	0.4495262851675565	-0.31470314145055117	-0.015591194659774385	0.3147541671658486
0.4188790204786388	-0.4546920709592847	0.015383407959333106	0.4547360709552832	-0.3162394452747445	-0.009558850626167426	0.31628842502409676
0.47123889803846897	-0.4549170584448006	-0.020677312583381735	0.4549610587446947	-0.3207653937650107	-0.009729751514563616	0.32081234580251444
0.5235987755982987	-0.44897260914859444	-0.05812637746115623	0.4490176091434661	-0.3206990440032038	-0.017397653609734474	0.32074444822914133
0.5759586531581284	-0.4349899642960314	-0.09899813110590765	0.4350359643013192	-0.30914326899974504	-0.027798740261579087	0.30918750787206983
0.6283185307179586	-0.40751814071663994	-0.1487726586408992	0.40756514072087635	-0.2854818024544084	-0.030027315109448362	0.2855252358875773
0.6806784082777884	-0.35365644387875406	-0.2109556431688159	0.3537044438858839	-0.261673383354956	-0.014026333627979375	0.26171638233787087
0.7330382858376181	-0.2548728597453762	-0.27254314757623804	0.2549218596832391	-0.2562246275420662	0.01603703987037327	0.2562673353458094
0.7853981633974483	-0.10803373753112792	-0.28976226429574764	0.10808273728874816	-0.2755092796607469	0.04257250776850763	0.27555133556253764
0.837758040957278	0.03466329786281519	-0.2082898369916144	-0.03461729785353829	-0.3085226064037638	0.05204443090147749	0.30856408203024915
0.8901179185171078	0.07158054447830703	-0.04623389525940547	-0.07153754446502758	-0.3398258134290715	0.04416976281468236	0.3398670146508408
0.9424777960769379	-0.024207899214649563	0.0827240686768018	0.024246899230915667	-0.3602959061022733	0.026382812669893355	0.360336939640555
0.9948376736367672	-0.15793800053565418	0.11275556284736896	0.15797400054574837	-0.3686747297499968	0.006094981234756408	0.3687158033203296
1.0471975511965974	-0.2509915505716775	0.08581942234497662	0.25102555057167747	-0.36727964759154164	-0.013317627486717103	0.3673206313831195
1.0995574287564276	-0.29967292334075446	0.050021932848536524	0.2997069233407546	-0.35786225013901996	-0.030323499285139662	0.35790307793277615
1.1519173063162569	-0.32179892405846683	0.017920047315628455	0.32183292404344077	-0.34288206792959314	-0.042646428043646094	0.34292270878278613
1.204277183876087	-0.327024150584457	-0.010089138297631705	0.3270581505844569	-0.3270565976441507	-0.04986432148946125	0.3270970000331844
1.2566370614359172	-0.3204658260498255	-0.031026321627127873	0.3205008247046464	-0.31320349194170166	-0.055790997316610934	0.313243416933084
1.3089969389957465	-0.30836411820365983	-0.04133130633312439	0.3083981182036599	-0.2984644782427891	-0.06334628464580769	0.298503807170337
1.3613568165555767	-0.2978209773417664	-0.04025891408212172	0.2978559760158792	-0.2800426641313161	-0.06901613009511098	0.2800812511243968
1.413716694115407	-0.294789605665244	-0.030172812065899304	0.29482360566524396	-0.261797731747764	-0.0688395793986822	0.2618351137698248
1.4660765716752362	-0.3026500378185543	-0.01581944374357061	0.30268403777648495	-0.2484044154119864	-0.06579060054584662	0.2484406155755427
1.5184364492350664	-0.3210421556323528	-0.003582552951455855	0.32107515563235284	-0.2378031019711648	-0.06476777350357024	0.2378381529963695
1.5707963267948966	-0.34552999999999995	0.0002665169999998173	0.34556200000000004	-0.22557759806910546	-0.06547128671610764	0.22561154268292655
1.6231562043547259	-0.36932835865775226	-0.007892706757755764	0.3693603579784473	-0.21079972565782046	-0.06522610700963488	0.2108326334712696
1.675516081914556	-0.3864018919143363	-0.02794065830563453	0.38643289188428254	-0.1943472410481448	-0.0624576909179385	0.19437921802056235
1.7278759594743862	-0.3931963085022061	-0.05736524576257388	0.3932263084851483	-0.1776676710772657	-0.054612209759778256	0.17769874612146555
1.7802358370342155	-0.38798840166711984	-0.09315739258119178	0.38801740100836263	-0.16672609336000016	-0.039899098944001586	0.1667562059969957
1.8325957145940457	-0.369369994178944	-0.13288773993014014	0.3693979941003522	-0.16787899111098348	-0.02443248466161199	0.1679079926906819
1.8849555921538759	-0.33490536315954755	-0.17460248300466383	0.3349333605993496	-0.17794852522258842	-0.018003048635927277	0.1779762959794152
1.9373154697137052	-0.28061303406151855	-0.21551015765129108	0.2806390340615185	-0.18704120721581385	-0.023320488571182154	0.1870676030852866
1.9896753472735353	-0.20181271408652185	-0.24885767300642297	0.2018387127733317	-0.18799962711623355	-0.036156321567058905	0.18802472036749235
2.0420352248333655	-0.0983961287942032	-0.25984417004505056	0.09842012896882665	-0.178281426868571	-0.05050182476009188	0.17830558438475505
2.094395102393195	0.014303442375607748	-0.2273442814272944	-0.014279442380583712	-0.1591743169650925	-0.06000265356646922	0.15919763251767782
2.146754979953025	0.09844732059660596	-0.1422294861989445	-0.09842532023539655	-0.13662995778533318	-0.05989274622389231	0.13665254876234528
2.199114857512855	0.11619607969944647	-0.03138976491844675	-0.11617507557521525	-0.11901536803184551	-0.05092230575056851	0.11903725440536927
2.2514747350726845	0.0688528547634802	0.056888679373574995	-0.06883185477519396	-0.11096294776841772	-0.03959520249963968	0.11098420081364974
2.3038346126325147	-0.006097684909967397	0.0970560872883285	0.006117684889901756	-0.10992914921125245	-0.032422428111269996	0.10994981383852011
2.356194490192345	-0.0741075463011684	0.09713580917508328	0.07412754277141988	-0.1099961601655377	-0.030419986470532817	0.11001623544754659
2.408554367752174	-0.12151023910543188	0.07601609975557348	0.12153023901315611	-0.10771608123147841	-0.03013242371439226	0.10773569045447888
2.4609142453120043	-0.14813277192541835	0.04816276316328623	0.14815277192541837	-0.10361832855370728	-0.027843677255633272	0.10363759853285362
2.5132741228718345	-0.1586025581689932	0.02201827980999733	0.15862156478733733	-0.10029353124166998	-0.022189742075261688	0.10031256904311703
2.565634000431664	-0.15831083782674765	0.002079625087353778	0.1583298378569759	-0.09999007202311648	-0.014229463109594593	0.10000905982928385
2.617993877991494	-0.15261857813395013	-0.009829433982108109	0.15263758394087723	-0.10337069943140499	-0.006172887894238432	0.10338982314999245
2.670353755551324	-0.14619857365534605	-0.014303134587708058	0.1462185732031198	-0.10951400387449177	0.00012130642581266449	0.10953338099239485
2.7227136331111534	-0.14214016961870798	-0.013675719151741799	0.14215916961870806	-0.11685784928094042	0.003909640088439985	0.11687756446256577
2.7750735106709836	-0.141447388795594	-0.010868400541717437	0.14146638878839346	-0.12409493567057091	0.00547662366121362	0.1241150388227747
2.827433388230814	-0.1435286862866198	-0.0081327206327339	0.14354768628661982	-0.1305743121372966	0.005497908490744715	0.13059476160025815
2.879793265790643	-0.14713910756948603	-0.006560009740249793	0.1471571191666969	-0.1361723925052576	0.004573476013736476	0.1361930790198814
2.9321531433504733	-0.15120036242451165	-0.006326759501016471	0.15121836589806487	-0.14098404583186727	0.0030253980049163584	0.14100476516964902
2.9845130209103035	-0.15508036042347892	-0.007194728928883296	0.15509836042347888	-0.1451045012487769	0.00096753227082567	0.1451250910450814
3.0368728984701328	-0.15851426117160572	-0.008874789587827853	0.1585312613544369	-0.14856119064944323	-0.0015726870321915753	0.14858149197281084
3.089232776029963	-0.1614321704996845	-0.011182408357495092	0.16144917059036526	-0.15132124361278032	-0.004583961684916608	0.1513411861914909
3.141592653589793	-0.1638329999999999	-0.014051300000003267	0.16384999999999994	-0.15332942327235732	-0.00804371831308661	0.15334901626016179

==> Figures/xx-alpha=0.625-coarse.dat <==
4.63513e-08  3.1678e-06
-2.58903e-06  7.83098e-05
-3.28797e-06  8.74238e-05
-3.37346e-06  8.84643e-05
-3.37655e-06  8.85853e-05
-3.36758e-06  8.85998e-05
-3.35481e-06  8.86019e-05
-3.33862e-06  8.86027e-05
-3.31831e-06  8.86035e-05
-3.29286e-06  8.86045e-05
-3.26098e-06  8.86057e-05
-3.22103e-06  8.86071e-05
-3.17097e-06  8.86089e-05
-3.10825e-06  8.86112e-05
-3.02965e-06  8.86139e-05
-2.93116e-06  8.86173e-05
-2.80774e-06  8.86213e-05
-2.65306e-06  8.86262e-05
-2.45925e-06  8.86319e-05
-2.2161e-06  8.86387e-05
-1.91052e-06  8.86473e-05
-1.52803e-06  8.86563e-05
-1.04965e-06  8.86646e-05
1.09092e-05  8.80798e-05
8.99699e-05  2.62157e-05
-9.57157e-05  -7.8829e-05
9.08728e-05  0.000132293
-6.1301e-05  -0.000201924
3.57522e-06  0.000278904
9.26422e-05  -0.000358295
-0.000240059  0.000427013
0.000452613  -0.000460917
-0.000734735  0.000434054
0.00108542  -0.00030381
-0.00148845  1.84055e-05
0.00190548  0.00048267
-0.0022674  -0.00126409
0.00246269  0.0023888
-0.0023298  -0.0038862
0.00164881  0.0057503
-0.00014738  -0.00789622
-0.00249971  0.0101251
0.00663943  -0.0120653
-0.0125858  0.0131241
0.0205371  -0.0124261
-0.0304383  0.00877438
0.0417838  -0.000622916
-0.0533087  -0.0138831
0.0625249  0.0367433
-0.0650208  -0.0696252
0.0534328  0.112643
-0.016349  -0.161324
-0.0609178  0.199705
0.18617  -0.188237
-0.323252  0.0583257
0.324866  0.226915
0.0207373  -0.462567
-0.503881  0.143823
0.201514  0.539935
0.605626  -0.129266
0.0878649  -0.647718
-0.542933  -0.410849
-0.676867  0.187489
-0.343956  0.631835
0.150723  0.717309
0.549881  0.500986
0.740209  0.136549
0.722308  -0.235979
0.553055  -0.529636
0.301923  -0.708989
0.0281176  -0.774094
-0.227166  -0.744025
-0.440247  -0.644734
-0.601145  -0.501745
-0.709123  -0.336621
-0.768926  -0.165792
-0.78797  -0.000714062
-0.774476  0.151354
-0.736359  0.286427
-0.680639  0.402866
-0.613216  0.500642
-0.538832  0.580751
-0.461167  0.644773
-0.382976  0.694557
-0.306236  0.732033
-0.232333  0.759052
-0.162174  0.777335
-0.0962874  0.788434
-0.034933  0.793711
0.0218409  0.794338
0.0740908  0.791312
0.121987  0.785472
0.165755  0.777514
0.205652  0.768012
0.241957  0.757432
0.274951  0.746153
0.304906  0.734476
0.332088  0.722641
0.356744  0.710834
0.379108  0.699198
0.399394  0.687843
0.417798  0.676848
0.434501  0.666272
0.449666  0.656153
0.46344  0.646515
0.475959  0.63737
0.487342  0.628722
0.4977  0.620565
0.507131  0.612892
0.515722  0.605688
0.523555  0.598938
0.530699  0.592623
0.537221  0.586722
0.543177  0.581217
0.54862  0.576086
0.553597  0.571308
0.55815  0.566863
0.562318  0.562731
0.566135  0.558893
0.569632  0.555331
0.572837  0.552025
0.575777  0.54896
0.578473  0.546119
0.580947  0.543487
0.583218  0.54105
0.585304  0.538794
0.58722  0.536706
0.58898  0.534774
0.590598  0.532987
0.592085  0.531335
0.593453  0.529808
0.59471  0.528396
0.595867  0.527091
0.596932  0.525886
0.597911  0.524772
0.598813  0.523743
0.599642  0.522793
0.600406  0.521915
0.60111  0.521105
0.601758  0.520357
0.602354  0.519666
0.602904  0.519029
0.60341  0.51844
0.603877  0.517897
0.604306  0.517395
0.604702  0.516933
0.605067  0.516506
0.605403  0.516111
0.605713  0.515748
0.605999  0.515412
0.606262  0.515103
0.606505  0.514817
0.606728  0.514553
0.606934  0.51431
0.607124  0.514086
0.6073  0.513879
0.607461  0.513688
0.60761  0.513512
0.607747  0.513349
0.607874  0.513199
0.607991  0.513061
0.608098  0.512934
0.608197  0.512816
0.608289  0.512707
0.608373  0.512607
0.608451  0.512515
0.608523  0.51243
0.608589  0.512351
0.60865  0.512279
0.608706  0.512212
0.608758  0.51215
0.608806  0.512094
0.60885  0.512041
0.608891  0.511993
0.608928  0.511948
0.608963  0.511907
0.608995  0.511869
0.609024  0.511834
0.609051  0.511802
0.609076  0.511772
0.609099  0.511745
0.60912  0.511719
0.60914  0.511696
0.609158  0.511674
0.609175  0.511654
0.60919  0.511636
0.609204  0.511619
0.609217  0.511604
0.60923  0.511589
0.609241  0.511576
0.609251  0.511564
0.60926  0.511553
0.609269  0.511542
0.609277  0.511533
0.609285  0.511524
0.609291  0.511516
0.609298  0.511508
0.609304  0.511501
0.609309  0.511495
0.609314  0.511489
0.609319  0.511483
0.609323  0.511478
0.609327  0.511474
0.60933  0.511469
0.609333  0.511465
0.609337  0.511462
0.609339  0.511459
0.609342  0.511455
0.609344  0.511453
0.609347  0.51145
0.609349  0.511448
0.60935  0.511445
0.609352  0.511443
0.609354  0.511441
0.609355  0.51144
0.609357  0.511438
0.609358  0.511436
0.609359  0.511435
0.60936  0.511434
0.609361  0.511433
0.609362  0.511432
0.609363  0.511431
0.609364  0.51143
0.609364  0.511429
0.609365  0.511428
0.609366  0.511427
0.609366  0.511427


==> Figures/xx-alpha=0.625-fine.dat <==
-0.0000001387 0.0000285497
-0.0000008730 0.0000491215
-0.0000015946 0.0000629392
-0.0000021554 0.0000719838
-0.0000025563 0.0000778500
-0.0000028327 0.0000816434
-0.0000030198 0.0000840953
-0.0000031452 0.0000856808
-0.0000032286 0.0000867069
-0.0000032836 0.0000873716
-0.0000033197 0.0000878025
-0.0000033431 0.0000880821
-0.0000033581 0.0000882636
-0.0000033674 0.0000883816
-0.0000033730 0.0000884583
-0.0000033762 0.0000885081
-0.0000033777 0.0000885406
-0.0000033780 0.0000885618
-0.0000033776 0.0000885756
-0.0000033767 0.0000885846
-0.0000033753 0.0000885905
-0.0000033738 0.0000885943
-0.0000033719 0.0000885969
-0.0000033700 0.0000885986
-0.0000033678 0.0000885997
-0.0000033655 0.0000886005
-0.0000033631 0.0000886010
-0.0000033606 0.0000886014
-0.0000033579 0.0000886017
-0.0000033551 0.0000886019
-0.0000033522 0.0000886021
-0.0000033491 0.0000886023
-0.0000033459 0.0000886024
-0.0000033425 0.0000886026
-0.0000033390 0.0000886027
-0.0000033353 0.0000886029
-0.0000033314 0.0000886030
-0.0000033274 0.0000886032
-0.0000033232 0.0000886033
-0.0000033188 0.0000886035
-0.0000033141 0.0000886037
-0.0000033093 0.0000886039
-0.0000033043 0.0000886040
-0.0000032990 0.0000886042
-0.0000032934 0.0000886045
-0.0000032876 0.0000886047
-0.0000032816 0.0000886049
-0.0000032752 0.0000886051
-0.0000032686 0.0000886054
-0.0000032617 0.0000886056
-0.0000032544 0.0000886059
-0.0000032468 0.0000886062
-0.0000032389 0.0000886065
-0.0000032306 0.0000886068
-0.0000032219 0.0000886071
-0.0000032128 0.0000886074
-0.0000032033 0.0000886078
-0.0000031934 0.0000886081
-0.0000031830 0.0000886085
-0.0000031721 0.0000886089
-0.0000031607 0.0000886093
-0.0000031488 0.0000886097
-0.0000031363 0.0000886102
-0.0000031233 0.0000886106
-0.0000031096 0.0000886111
-0.0000030954 0.0000886116
-0.0000030804 0.0000886122
-0.0000030648 0.0000886127
-0.0000030485 0.0000886133
-0.0000030314 0.0000886139
-0.0000030135 0.0000886145
-0.0000029948 0.0000886151
-0.0000029752 0.0000886158
-0.0000029548 0.0000886165
-0.0000029334 0.0000886172
-0.0000029109 0.0000886179
-0.0000028875 0.0000886187
-0.0000028630 0.0000886195
-0.0000028373 0.0000886204
-0.0000028105 0.0000886212
-0.0000027824 0.0000886221
-0.0000027530 0.0000886231
-0.0000027223 0.0000886240
-0.0000026901 0.0000886250
-0.0000026565 0.0000886261
-0.0000026213 0.0000886271
-0.0000025845 0.0000886282
-0.0000025460 0.0000886294
-0.0000025057 0.0000886306
-0.0000024636 0.0000886317
-0.0000024196 0.0000886329
-0.0000023734 0.0000886342
-0.0000023250 0.0000886356
-0.0000022744 0.0000886371
-0.0000022215 0.0000886385
-0.0000021661 0.0000886402
-0.0000021080 0.0000886418
-0.0000020473 0.0000886435
-0.0000019837 0.0000886454
-0.0000019173 0.0000886471
-0.0000018480 0.0000886488
-0.0000017752 0.0000886507
-0.0000016993 0.0000886524
-0.0000016197 0.0000886543
-0.0000015365 0.0000886561
-0.0000014497 0.0000886579
-0.0000013588 0.0000886595
-0.0000012637 0.0000886613
-0.0000011643 0.0000886629
-0.0000010603 0.0000886644
-0.0000009516 0.0000886659
-0.0000008378 0.0000886673
-0.0000007189 0.0000886686
-0.0000005944 0.0000886698
-0.0000004642 0.0000886709
-0.0000003280 0.0000886719
-0.0000001855 0.0000886727
-0.0000000365 0.0000886732
0.0000001194 0.0000886736
0.0000002825 0.0000886737
0.0000004531 0.0000886736
0.0000006316 0.0000886730
0.0000008183 0.0000886722
0.0000010136 0.0000886708
0.0000012179 0.0000886690
0.0000014316 0.0000886667
0.0000016551 0.0000886637
0.0000018889 0.0000886600
0.0000021335 0.0000886555
0.0000023893 0.0000886502
0.0000026569 0.0000886439
0.0000029368 0.0000886365
0.0000032295 0.0000886279
0.0000035356 0.0000886179
0.0000038558 0.0000886064
0.0000041907 0.0000885932
0.0000045409 0.0000885782
0.0000049071 0.0000885611
0.0000052901 0.0000885418
0.0000056906 0.0000885199
0.0000061093 0.0000884952
0.0000065472 0.0000884674
0.0000070049 0.0000884361
0.0000074835 0.0000884011
0.0000079838 0.0000883619
0.0000085067 0.0000883182
0.0000090533 0.0000882693
0.0000096246 0.0000882149
0.0000102216 0.0000881543
0.0000108454 0.0000880869
0.0000114971 0.0000880121
0.0000121779 0.0000879291
0.0000128890 0.0000878372
0.0000136315 0.0000877353
0.0000144069 0.0000876227
0.0000152163 0.0000874981
0.0000160611 0.0000873605
0.0000169426 0.0000872087
0.0000178622 0.0000870412
0.0000188212 0.0000868566
0.0000198211 0.0000866533
0.0000208632 0.0000864295
0.0000219490 0.0000861834
0.0000230797 0.0000859129
0.0000242568 0.0000856158
0.0000254816 0.0000852897
0.0000267553 0.0000849321
0.0000280791 0.0000845401
0.0000294542 0.0000841108
0.0000308815 0.0000836409
0.0000323620 0.0000831270
0.0000338964 0.0000825655
0.0000354852 0.0000819525
0.0000371288 0.0000812837
0.0000388273 0.0000805548
0.0000405805 0.0000797611
0.0000423880 0.0000788977
0.0000442489 0.0000779595
0.0000461620 0.0000769410
0.0000481255 0.0000758368
0.0000501373 0.0000746409
0.0000521947 0.0000733475
0.0000542943 0.0000719506
0.0000564323 0.0000704438
0.0000586039 0.0000688211
0.0000608038 0.0000670763
0.0000630259 0.0000652033
0.0000652635 0.0000631962
0.0000675086 0.0000610493
0.0000697529 0.0000587572
0.0000719869 0.0000563149
0.0000742005 0.0000537182
0.0000763828 0.0000509631
0.0000785219 0.0000480467
0.0000805250 0.0000448043
0.0000825946 0.0000414663
0.0000846062 0.0000379877
0.0000864857 0.0000343508
0.0000882245 0.0000305590
0.0000898187 0.0000266177
0.0000912615 0.0000225314
0.0000925428 0.0000183047
0.0000936507 0.0000139428
0.0000945986 0.0000094465
0.0000953954 0.0000047836
0.0000959590 0.0000000151
0.0000962723 -0.0000048487
0.0000963294 -0.0000097928
0.0000961266 -0.0000148017
0.0000956591 -0.0000198603
0.0000949211 -0.0000249536
0.0000939067 -0.0000300656
0.0000926105 -0.0000351796
0.0000913106 -0.0000400240
0.0000898701 -0.0000446300
0.0000878798 -0.0000494588
0.0000855356 -0.0000543270
0.0000828797 -0.0000591597
0.0000799236 -0.0000639141
0.0000766734 -0.0000685587
0.0000731207 -0.0000731037
0.0000691697 -0.0000778744
0.0000650659 -0.0000822747
0.0000606993 -0.0000863890
0.0000560573 -0.0000902359
0.0000511584 -0.0000938120
0.0000460234 -0.0000971097
0.0000406709 -0.0001001195
0.0000351180 -0.0001028316
0.0000293816 -0.0001052354
0.0000234787 -0.0001073205
0.0000174271 -0.0001090765
0.0000112451 -0.0001104935
0.0000049518 -0.0001115625
-0.0000014329 -0.0001122752
-0.0000078887 -0.0001126246
-0.0000143944 -0.0001126046
-0.0000209288 -0.0001122104
-0.0000275825 -0.0001115648
-0.0000346656 -0.0001111209
-0.0000413463 -0.0001098985
-0.0000478957 -0.0001081324
-0.0000543511 -0.0001059042
-0.0000606972 -0.0001032499
-0.0000669107 -0.0001001911
-0.0000729683 -0.0000967438
-0.0000788481 -0.0000929218
-0.0000845286 -0.0000887376
-0.0000899887 -0.0000842039
-0.0000952080 -0.0000793336
-0.0001001663 -0.0000741402
-0.0001048441 -0.0000686380
-0.0001092224 -0.0000628426
-0.0001132831 -0.0000567703
-0.0001170088 -0.0000504384
-0.0001203831 -0.0000438656
-0.0001233907 -0.0000370712
-0.0001260171 -0.0000300756
-0.0001280135 -0.0000226947
-0.0001290483 -0.0000145742
-0.0001294544 -0.0000060869
-0.0001295360 0.0000023977
-0.0001296286 0.0000104083
-0.0001293938 0.0000182309
-0.0001287583 0.0000259549
-0.0001277028 0.0000336076
-0.0001262199 0.0000411911
-0.0001243056 0.0000486955
-0.0001219582 0.0000561046
-0.0001191782 0.0000633985
-0.0001159684 0.0000705548
-0.0001123337 0.0000775502
-0.0001082808 0.0000843607
-0.0001038184 0.0000909620
-0.0000989565 0.0000973301
-0.0000939428 0.0001032356
-0.0000888745 0.0001084839
-0.0000833382 0.0001135744
-0.0000779362 0.0001178977
-0.0000723961 0.0001217128
-0.0000666698 0.0001251101
-0.0000605201 0.0001283312
-0.0000536371 0.0001317669
-0.0000463786 0.0001350694
-0.0000388382 0.0001380963
-0.0000310572 0.0001407731
-0.0000230671 0.0001430538
-0.0000148979 0.0001449074
-0.0000065791 0.0001463112
0.0000018600 0.0001472485
0.0000103902 0.0001477068
0.0000189825 0.0001476764
0.0000276079 0.0001471506
0.0000362371 0.0001461246
0.0000450771 0.0001448014
0.0000544182 0.0001435574
0.0000636508 0.0001418370
0.0000725834 0.0001393308
0.0000815911 0.0001364961
0.0000900455 0.0001327112
0.0000981983 0.0001282393
0.0001060787 0.0001231841
0.0001136723 0.0001176002
0.0001209558 0.0001115238
0.0001279050 0.0001049833
0.0001344953 0.0000980036
0.0001407026 0.0000906081
0.0001465032 0.0000828200
0.0001518737 0.0000746631
0.0001567919 0.0000661617
0.0001612365 0.0000573413
0.0001651874 0.0000482285
0.0001686259 0.0000388510
0.0001715347 0.0000292375
0.0001738980 0.0000194178
0.0001757019 0.0000094229
0.0001769341 -0.0000007156
0.0001775839 -0.0000109651
0.0001776427 -0.0000212923
0.0001771036 -0.0000316632
0.0001759618 -0.0000420434
0.0001742145 -0.0000523981
0.0001718606 -0.0000626920
0.0001689014 -0.0000728898
0.0001653400 -0.0000829561
0.0001611818 -0.0000928555
0.0001564341 -0.0001025527
0.0001511062 -0.0001120128
0.0001452096 -0.0001212014
0.0001389937 -0.0001298787
0.0001325579 -0.0001378403
0.0001254918 -0.0001455755
0.0001184008 -0.0001524653
0.0001110164 -0.0001587591
0.0001032950 -0.0001645381
0.0000952407 -0.0001698289
0.0000866328 -0.0001748420
0.0000771709 -0.0001799493
0.0000672219 -0.0001847896
0.0000568882 -0.0001892097
0.0000462202 -0.0001931267
0.0000352587 -0.0001964872
0.0000240431 -0.0001992538
0.0000126128 -0.0002013985
0.0000010069 -0.0002028999
-0.0000107352 -0.0002037412
-0.0000225743 -0.0002039096
-0.0000347066 -0.0002036011
-0.0000474124 -0.0002031862
-0.0000600710 -0.0002021037
-0.0000724801 -0.0002000399
-0.0000850035 -0.0001974481
-0.0000970015 -0.0001937036
-0.0001087140 -0.0001890670
-0.0001201585 -0.0001836404
-0.0001313085 -0.0001774772
-0.0001421288 -0.0001706134
-0.0001525829 -0.0001630775
-0.0001626342 -0.0001548954
-0.0001722464 -0.0001460925
-0.0001813835 -0.0001366944
-0.0001900104 -0.0001267278
-0.0001980930 -0.0001162212
-0.0002055981 -0.0001052045
-0.0002124942 -0.0000937096
-0.0002187515 -0.0000817700
-0.0002243417 -0.0000694212
-0.0002292385 -0.0000567003
-0.0002334178 -0.0000436461
-0.0002368574 -0.0000302988
-0.0002395375 -0.0000167001
-0.0002414405 -0.0000028931
-0.0002425513 0.0000110781
-0.0002428574 0.0000251681
-0.0002423487 0.0000393310
-0.0002410177 0.0000535197
-0.0002388599 0.0000676867
-0.0002358732 0.0000817842
-0.0002320585 0.0000957637
-0.0002274192 0.0001095769
-0.0002219618 0.0001231755
-0.0002156956 0.0001365111
-0.0002086326 0.0001495359
-0.0002007878 0.0001622025
-0.0001921787 0.0001744643
-0.0001828259 0.0001862755
-0.0001727525 0.0001975911
-0.0001619845 0.0002083676
-0.0001507861 0.0002183570
-0.0001395082 0.0002271417
-0.0001278405 0.0002350329
-0.0001157408 0.0002421337
-0.0001029876 0.0002486840
-0.0000892888 0.0002550678
-0.0000750214 0.0002609280
-0.0000602995 0.0002661124
-0.0000451857 0.0002705365
-0.0000297341 0.0002741451
-0.0000139980 0.0002768985
0.0000019690 0.0002787669
0.0000183489 0.0002799332
0.0000354074 0.0002807572
0.0000525094 0.0002806691
0.0000692017 0.0002791419
0.0000857497 0.0002764516
0.0001021629 0.0002726968
0.0001183995 0.0002679239
0.0001344077 0.0002621610
0.0001501340 0.0002554299
0.0001655247 0.0002477506
0.0001805262 0.0002391431
0.0001950849 0.0002296290
0.0002091478 0.0002192321
0.0002226624 0.0002079786
0.0002355776 0.0001958975
0.0002478433 0.0001830208
0.0002594110 0.0001693830
0.0002702340 0.0001550218
0.0002802675 0.0001399776
0.0002894690 0.0001242935
0.0002977981 0.0001080153
0.0003052171 0.0000911910
0.0003116907 0.0000738714
0.0003171865 0.0000561091
0.0003216752 0.0000379593
0.0003251303 0.0000194785
0.0003275286 0.0000007255
0.0003288502 -0.0000182397
0.0003290787 -0.0000373555
0.0003282011 -0.0000565592
0.0003262079 -0.0000757871
0.0003230933 -0.0000949747
0.0003188554 -0.0001140569
0.0003134959 -0.0001329682
0.0003070202 -0.0001516429
0.0002994377 -0.0001700157
0.0002907615 -0.0001880211
0.0002810088 -0.0002055943
0.0002702002 -0.0002226714
0.0002583605 -0.0002391893
0.0002455178 -0.0002550861
0.0002317044 -0.0002703012
0.0002169559 -0.0002847758
0.0002013115 -0.0002984528
0.0001848140 -0.0003112772
0.0001677450 -0.0003229909
0.0001504736 -0.0003331667
0.0001327083 -0.0003421075
0.0001141906 -0.0003501144
0.0000946347 -0.0003575926
0.0000744332 -0.0003641927
0.0000537174 -0.0003697645
0.0000325682 -0.0003742233
0.0000110583 -0.0003775130
-0.0000109756 -0.0003797987
-0.0000335440 -0.0003812214
-0.0000559082 -0.0003810298
-0.0000782599 -0.0003794183
-0.0001005781 -0.0003764467
-0.0001227982 -0.0003721389
-0.0001448471 -0.0003665091
-0.0001666501 -0.0003595694
-0.0001881321 -0.0003513333
-0.0002092182 -0.0003418169
-0.0002298338 -0.0003310397
-0.0002499047 -0.0003190250
-0.0002693576 -0.0003058001
-0.0002881202 -0.0002913964
-0.0003061217 -0.0002758496
-0.0003232930 -0.0002591993
-0.0003395671 -0.0002414893
-0.0003548791 -0.0002227677
-0.0003691667 -0.0002030861
-0.0003823702 -0.0001825001
-0.0003944332 -0.0001610691
-0.0004053022 -0.0001388558
-0.0004149271 -0.0001159262
-0.0004232618 -0.0000923497
-0.0004302637 -0.0000681983
-0.0004358942 -0.0000435471
-0.0004401192 -0.0000184736
-0.0004429086 0.0000069426
-0.0004442369 0.0000326197
-0.0004440834 0.0000584739
-0.0004424321 0.0000844203
-0.0004392716 0.0001103724
-0.0004345959 0.0001362429
-0.0004284037 0.0001619437
-0.0004206989 0.0001873862
-0.0004114906 0.0002124820
-0.0004007929 0.0002371425
-0.0003886253 0.0002612799
-0.0003750124 0.0002848069
-0.0003599837 0.0003076374
-0.0003435741 0.0003296868
-0.0003258235 0.0003508720
-0.0003067767 0.0003711120
-0.0002864833 0.0003903281
-0.0002649978 0.0004084440
-0.0002423792 0.0004253864
-0.0002186911 0.0004410850
-0.0001942369 0.0004552678
-0.0001694084 0.0004674949
-0.0001437018 0.0004782629
-0.0001167989 0.0004880340
-0.0000891031 0.0004964766
-0.0000607662 0.0005034444
-0.0000316555 0.0005090578
-0.0000017831 0.0005134287
0.0000280892 0.0005157839
0.0000581295 0.0005163005
0.0000882922 0.0005150237
0.0001184873 0.0005119654
0.0001486157 0.0005071295
0.0001785763 0.0005005196
0.0002082673 0.0004921428
0.0002375867 0.0004820099
0.0002664320 0.0004701373
0.0002947014 0.0004565464
0.0003222935 0.0004412644
0.0003491081 0.0004243242
0.0003750461 0.0004057647
0.0004000104 0.0003856303
0.0004239062 0.0003639714
0.0004466410 0.0003408440
0.0004681252 0.0003163096
0.0004882725 0.0002904351
0.0005070000 0.0002632927
0.0005242287 0.0002349597
0.0005398840 0.0002055183
0.0005538954 0.0001750552
0.0005661973 0.0001436617
0.0005767292 0.0001114331
0.0005854358 0.0000784687
0.0005922674 0.0000448713
0.0005971799 0.0000107470
0.0006001355 -0.0000237952
0.0006011021 -0.0000586434
0.0006000544 -0.0000936837
0.0005969733 -0.0001288003
0.0005918466 -0.0001638756
0.0005846684 -0.0001987911
0.0005754402 -0.0002334273
0.0005641701 -0.0002676643
0.0005508733 -0.0003013824
0.0005355717 -0.0003344622
0.0005182947 -0.0003667851
0.0004990783 -0.0003982338
0.0004779655 -0.0004286924
0.0004550064 -0.0004580473
0.0004302575 -0.0004861873
0.0004037823 -0.0005130040
0.0003756506 -0.0005383922
0.0003459387 -0.0005622504
0.0003147291 -0.0005844812
0.0002821101 -0.0006049914
0.0002481759 -0.0006236927
0.0002132616 -0.0006402965
0.0001775560 -0.0006545540
0.0001405055 -0.0006671199
0.0001024903 -0.0006777181
0.0000634468 -0.0006864246
0.0000234249 -0.0006933283
-0.0000167818 -0.0006976392
-0.0000573094 -0.0006995208
-0.0000980791 -0.0006990072
-0.0001389668 -0.0006961009
-0.0001798385 -0.0006907982
-0.0002205575 -0.0006830978
-0.0002609859 -0.0006730030
-0.0003009851 -0.0006605237
-0.0003404162 -0.0006456770
-0.0003791405 -0.0006284873
-0.0004170200 -0.0006089870
-0.0004539178 -0.0005872163
-0.0004896987 -0.0005632234
-0.0005242298 -0.0005370644
-0.0005573808 -0.0005088034
-0.0005890246 -0.0004785120
-0.0006190378 -0.0004462697
-0.0006473009 -0.0004121632
-0.0006736993 -0.0003762867
-0.0006981231 -0.0003387413
-0.0007204679 -0.0002996347
-0.0007406353 -0.0002590814
-0.0007585330 -0.0002172016
-0.0007740752 -0.0001741218
-0.0007871832 -0.0001299735
-0.0007977858 -0.0000848937
-0.0008058191 -0.0000390237
-0.0008112273 0.0000074907
-0.0008139629 0.0000545000
-0.0008139868 0.0001018514
-0.0008112685 0.0001493891
-0.0008057866 0.0001969552
-0.0007975287 0.0002443896
-0.0007864914 0.0002915311
-0.0007726809 0.0003382176
-0.0007561128 0.0003842867
-0.0007368120 0.0004295762
-0.0007148129 0.0004739250
-0.0006901596 0.0005171730
-0.0006629053 0.0005591622
-0.0006331129 0.0005997372
-0.0006008543 0.0006387453
-0.0005662107 0.0006760376
-0.0005292720 0.0007114693
-0.0004901370 0.0007449003
-0.0004489131 0.0007761955
-0.0004057158 0.0008052256
-0.0003606685 0.0008318674
-0.0003139023 0.0008560046
-0.0002657910 0.0008773225
-0.0002165638 0.0008955485
-0.0001657090 0.0009113151
-0.0001134139 0.0009245333
-0.0000598117 0.0009352277
-0.0000057471 0.0009425716
0.0000488710 0.0009467034
0.0001039186 0.0009476372
0.0001592254 0.0009453599
0.0002146100 0.0009398553
0.0002698875 0.0009311127
0.0003248714 0.0009191291
0.0003793737 0.0009039110
0.0004332062 0.0008854751
0.0004861804 0.0008638484
0.0005381085 0.0008390685
0.0005888040 0.0008111841
0.0006380825 0.0007802546
0.0006857622 0.0007463502
0.0007316645 0.0007095521
0.0007756151 0.0006699518
0.0008174440 0.0006276515
0.0008569866 0.0005827635
0.0008940841 0.0005354102
0.0009285841 0.0004857234
0.0009603415 0.0004338446
0.0009892184 0.0003799239
0.0010150855 0.0003241203
0.0010378220 0.0002666006
0.0010573161 0.0002075395
0.0010734661 0.0001471187
0.0010861800 0.0000855266
0.0010953767 0.0000229576
0.0011009858 -0.0000403884
0.0011029483 -0.0001043068
0.0011012168 -0.0001685885
0.0010957558 -0.0002330211
0.0010865421 -0.0002973892
0.0010735646 -0.0003614751
0.0010568251 -0.0004250599
0.0010363379 -0.0004879236
0.0010121301 -0.0005498465
0.0009842415 -0.0006106094
0.0009527252 -0.0006699946
0.0009176465 -0.0007277866
0.0008790840 -0.0007837729
0.0008371285 -0.0008377447
0.0007918835 -0.0008894976
0.0007434646 -0.0009388325
0.0006919994 -0.0009855561
0.0006376273 -0.0010294817
0.0005804989 -0.0010704302
0.0005207760 -0.0011082302
0.0004586306 -0.0011427192
0.0003942451 -0.0011737440
0.0003280466 -0.0012009564
0.0002603199 -0.0012240526
0.0001903751 -0.0012438433
0.0001186109 -0.0012601804
0.0000459714 -0.0012721656
-0.0000275683 -0.0012798954
-0.0001018227 -0.0012833532
-0.0001765595 -0.0012825020
-0.0002515340 -0.0012773066
-0.0003264969 -0.0012677414
-0.0004011961 -0.0012537930
-0.0004753775 -0.0012354614
-0.0005487857 -0.0012127604
-0.0006211653 -0.0011857185
-0.0006922611 -0.0011543786
-0.0007618192 -0.0011187986
-0.0008295884 -0.0010790511
-0.0008953204 -0.0010352235
-0.0009587709 -0.0009874179
-0.0010197006 -0.0009357509
-0.0010778762 -0.0008803535
-0.0011330708 -0.0008213706
-0.0011850652 -0.0007589608
-0.0012336484 -0.0006932961
-0.0012786186 -0.0006245613
-0.0013197839 -0.0005529536
-0.0013569630 -0.0004786822
-0.0013899861 -0.0004019676
-0.0014186956 -0.0003230408
-0.0014429463 -0.0002421431
-0.0014626068 -0.0001595249
-0.0014775596 -0.0000754454
-0.0014877015 0.0000098286
-0.0014929446 0.0000960230
-0.0014932165 0.0001828578
-0.0014884607 0.0002700476
-0.0014786369 0.0003573026
-0.0014637217 0.0004443296
-0.0014437082 0.0005308328
-0.0014186070 0.0006165149
-0.0013884457 0.0007010781
-0.0013532693 0.0007842250
-0.0013131402 0.0008656595
-0.0012681384 0.0009450883
-0.0012183609 0.0010222212
-0.0011639219 0.0010967727
-0.0011049528 0.0011684629
-0.0010416017 0.0012370180
-0.0009740328 0.0013021723
-0.0009024268 0.0013636680
-0.0008269797 0.0014212571
-0.0007479027 0.0014747019
-0.0006654216 0.0015237760
-0.0005797764 0.0015682651
-0.0004912201 0.0016079682
-0.0004000185 0.0016426979
-0.0003064493 0.0016722817
-0.0002108013 0.0016965622
-0.0001133736 0.0017153984
-0.0000144743 0.0017286660
0.0000855797 0.0017362580
0.0001864643 0.0017380852
0.0002878488 0.0017340772
0.0003893973 0.0017241822
0.0004907695 0.0017083676
0.0005916219 0.0016866205
0.0006916088 0.0016589480
0.0007903839 0.0016253768
0.0008876007 0.0015859543
0.0009829142 0.0015407477
0.0010759821 0.0014898447
0.0011664657 0.0014333531
0.0012540313 0.0013714007
0.0013383512 0.0013041352
0.0014191050 0.0012317237
0.0014959809 0.0011543528
0.0015686764 0.0010722275
0.0016368998 0.0009855714
0.0017003714 0.0008946258
0.0017588241 0.0007996492
0.0018120048 0.0007009164
0.0018596756 0.0005987180
0.0019016140 0.0004933597
0.0019376148 0.0003851610
0.0019674903 0.0002744548
0.0019910713 0.0001615858
0.0020082079 0.0000469103
0.0020187704 -0.0000692056
0.0020226497 -0.0001863869
0.0020197579 -0.0003042506
0.0020100291 -0.0004224073
0.0019934196 -0.0005404623
0.0019699085 -0.0006580165
0.0019394977 -0.0007746685
0.0019022125 -0.0008900150
0.0018581018 -0.0010036530
0.0018072377 -0.0011151803
0.0017497161 -0.0012241978
0.0016856564 -0.0013303099
0.0016152013 -0.0014331268
0.0015385166 -0.0015322652
0.0014557911 -0.0016273500
0.0013672358 -0.0017180154
0.0012730839 -0.0018039067
0.0011735901 -0.0018846810
0.0010690297 -0.0019600090
0.0009596985 -0.0020295760
0.0008459115 -0.0020930832
0.0007280020 -0.0021502489
0.0006063213 -0.0022008096
0.0004812372 -0.0022445210
0.0003531330 -0.0022811594
0.0002224065 -0.0023105222
0.0000894689 -0.0023324291
-0.0000452568 -0.0023467229
-0.0001813366 -0.0023532703
-0.0003183272 -0.0023519627
-0.0004557772 -0.0023427166
-0.0005932288 -0.0023254744
-0.0007302189 -0.0023002047
-0.0008662807 -0.0022669030
-0.0010009456 -0.0022255916
-0.0011337441 -0.0021763202
-0.0012642080 -0.0021191656
-0.0013918717 -0.0020542324
-0.0015162738 -0.0019816522
-0.0016369586 -0.0019015842
-0.0017534781 -0.0018142143
-0.0018653930 -0.0017197552
-0.0019722748 -0.0016184458
-0.0020737072 -0.0015105510
-0.0021692875 -0.0013963606
-0.0022587419 -0.0012763166
-0.0023420357 -0.0011512170
-0.0024179987 -0.0010204317
-0.0024865941 -0.0008845807
-0.0025475696 -0.0007441484
-0.0026006421 -0.0005995914
-0.0026455440 -0.0004513688
-0.0026820319 -0.0002999498
-0.0027098891 -0.0001458156
-0.0027289259 0.0000105406
-0.0027389800 0.0001686141
-0.0027399178 0.0003278897
-0.0027316344 0.0004878432
-0.0027140550 0.0006479427
-0.0026871350 0.0008076500
-0.0026508607 0.0009664225
-0.0026052499 0.0011237147
-0.0025503517 0.0012789799
-0.0024863602 0.0014315455
-0.0024137225 0.0015804106
-0.0023317700 0.0017260216
-0.0022409739 0.0018676104
-0.0021416025 0.0020045718
-0.0020339027 0.0021363579
-0.0019181437 0.0022624488
-0.0017946251 0.0023823452
-0.0016636765 0.0024955672
-0.0015256566 0.0026016544
-0.0013809520 0.0027001670
-0.0012299759 0.0027906866
-0.0010731672 0.0028728179
-0.0009109893 0.0029461897
-0.0007441629 0.0030102528
-0.0005730427 0.0030647257
-0.0003974124 0.0031102128
-0.0002187514 0.0031455114
-0.0000374101 0.0031705337
0.0001460737 0.0031851226
0.0003311140 0.0031891277
0.0005171061 0.0031824241
0.0007034342 0.0031649181
0.0008894745 0.0031365501
0.0010745972 0.0030972955
0.0012581688 0.0030471656
0.0014395537 0.0029862082
0.0016181164 0.0029145079
0.0017932239 0.0028321864
0.0019642478 0.0027394024
0.0021306803 0.0026364799
0.0022922457 0.0025241123
0.0024475223 0.0024015749
0.0025962190 0.0022694105
0.0027378222 0.0021280403
0.0028717832 0.0019778724
0.0029975644 0.0018193325
0.0031146499 0.0016528721
0.0032225483 0.0014789701
0.0033207941 0.0012981336
0.0034089488 0.0011108973
0.0034866033 0.0009178219
0.0035533788 0.0007194939
0.0036089292 0.0005165233
0.0036529418 0.0003095424
0.0036851396 0.0000992039
0.0037052820 -0.0001138209
0.0037131663 -0.0003288443
0.0037086292 -0.0005451642
0.0036915469 -0.0007620664
0.0036618367 -0.0009788265
0.0036194576 -0.0011947127
0.0035644106 -0.0014089879
0.0034967397 -0.0016209123
0.0034165317 -0.0018297456
0.0033239165 -0.0020347497
0.0032190675 -0.0022351911
0.0031022012 -0.0024303435
0.0029735768 -0.0026194904
0.0028334963 -0.0028019273
0.0026823034 -0.0029769647
0.0025203833 -0.0031439301
0.0023481616 -0.0033021707
0.0021661032 -0.0034510559
0.0019747116 -0.0035899796
0.0017745271 -0.0037183622
0.0015661259 -0.0038356535
0.0013501181 -0.0039413343
0.0011271464 -0.0040349186
0.0008978842 -0.0041159561
0.0006630334 -0.0041840333
0.0004233228 -0.0042387761
0.0001795056 -0.0042798508
-0.0000676427 -0.0043069664
-0.0003173268 -0.0043198753
-0.0005687338 -0.0043183752
-0.0008210360 -0.0043023101
-0.0010733935 -0.0042715713
-0.0013249566 -0.0042260982
-0.0015748691 -0.0041658792
-0.0018222705 -0.0040909524
-0.0020662993 -0.0040014057
-0.0023060957 -0.0038973773
-0.0025408044 -0.0037790558
-0.0027695780 -0.0036466800
-0.0029915792 -0.0035005387
-0.0032059845 -0.0033409703
-0.0034119867 -0.0031683622
-0.0036087978 -0.0029831501
-0.0037956519 -0.0027858171
-0.0039718083 -0.0025768924
-0.0041365539 -0.0023569504
-0.0042892061 -0.0021266086
-0.0044291155 -0.0018865269
-0.0045556681 -0.0016374052
-0.0046682884 -0.0013799816
-0.0047664411 -0.0011150306
-0.0048496338 -0.0008433605
-0.0049174189 -0.0005658115
-0.0049693959 -0.0002832528
-0.0050052129 0.0000034196
-0.0050245686 0.0002932860
-0.0050272136 0.0005854055
-0.0050129522 0.0008788194
-0.0049816435 0.0011725535
-0.0049332023 0.0014656219
-0.0048676002 0.0017570299
-0.0047848664 0.0020457772
-0.0046850881 0.0023308612
-0.0045684108 0.0026112807
-0.0044350385 0.0028860387
-0.0042852341 0.0031541464
-0.0041193184 0.0034146263
-0.0039376702 0.0036665154
-0.0037407256 0.0039088692
-0.0035289770 0.0041407647
-0.0033029722 0.0043613036
-0.0030633133 0.0045696161
-0.0028107666 0.0047647378
-0.0025463696 0.0049454103
-0.0022700691 0.0051118452
-0.0019829596 0.0052630841
-0.0016859490 0.0053983644
-0.0013799355 0.0055170174
-0.0010658492 0.0056184394
-0.0007446576 0.0057020854
-0.0004173638 0.0057674682
-0.0000850026 0.0058141591
0.0002513622 0.0058417893
0.0005906417 0.0058500509
0.0009317253 0.0058386985
0.0012734838 0.0058075505
0.0016147733 0.0057564902
0.0019544389 0.0056854669
0.0022913181 0.0055944964
0.0026242448 0.0054836621
0.0029520533 0.0053531154
0.0032735821 0.0052030757
0.0035876780 0.0050338304
0.0038931996 0.0048457350
0.0041890219 0.0046392124
0.0044740400 0.0044147524
0.0047471729 0.0041729106
0.0050073677 0.0039143073
0.0052536032 0.0036396263
0.0054848938 0.0033496132
0.0057002934 0.0030450736
0.0058988987 0.0027268710
0.0060798529 0.0023959246
0.0062423491 0.0020532068
0.0063854875 0.0016992589
0.0065088481 0.0013358374
0.0066116651 0.0009639546
0.0066933311 0.0005847220
0.0067533422 0.0001993175
0.0067912638 -0.0001910404
0.0068067269 -0.0005851002
0.0067994311 -0.0009815818
0.0067691478 -0.0013791809
0.0067157226 -0.0017765735
0.0066390768 -0.0021724207
0.0065392091 -0.0025653730
0.0064161962 -0.0029540750
0.0062701939 -0.0033371706
0.0061014370 -0.0037133067
0.0059102395 -0.0040811387
0.0056969949 -0.0044393350
0.0054621749 -0.0047865811
0.0052063295 -0.0051215851
0.0049300855 -0.0054430816
0.0046341454 -0.0057498367
0.0043192861 -0.0060406524
0.0039863566 -0.0063143708
0.0036362765 -0.0065698788
0.0032700333 -0.0068061121
0.0028886802 -0.0070220596
0.0024933327 -0.0072167671
0.0020851663 -0.0073893413
0.0016656445 -0.0075387524
0.0012361352 -0.0076640705
0.0007973163 -0.0077653209
0.0003508276 -0.0078416831
-0.0001018572 -0.0078925500
-0.0005592699 -0.0079174348
-0.0010199189 -0.0079159480
-0.0014822868 -0.0078877917
-0.0019448337 -0.0078327576
-0.0024060025 -0.0077507278
-0.0028642235 -0.0076416750
-0.0033179197 -0.0075056637
-0.0037655118 -0.0073428499
-0.0042054238 -0.0071534821
-0.0046360879 -0.0069379013
-0.0050559500 -0.0066965404
-0.0054634750 -0.0064299244
-0.0058571525 -0.0061386689
-0.0062355014 -0.0058234796
-0.0065970761 -0.0054851507
-0.0069404711 -0.0051245632
-0.0072643267 -0.0047426830
-0.0075673334 -0.0043405583
-0.0078482378 -0.0039193175
-0.0081058466 -0.0034801657
-0.0083390316 -0.0030243821
-0.0085467346 -0.0025533159
-0.0087279710 -0.0020683831
-0.0088818346 -0.0015710621
-0.0090075012 -0.0010628897
-0.0091042324 -0.0005454562
-0.0091713790 -0.0000204010
-0.0092083841 0.0005105924
-0.0092147863 0.0010458020
-0.0091902219 0.0015834721
-0.0091344277 0.0021218192
-0.0090472425 0.0026590375
-0.0089286091 0.0031933050
-0.0087785758 0.0037227890
-0.0085972969 0.0042456527
-0.0083850338 0.0047600610
-0.0081421551 0.0052641867
-0.0078691370 0.0057562169
-0.0075665620 0.0062343592
-0.0072351190 0.0066968478
-0.0068756018 0.0071419502
-0.0064889075 0.0075679727
-0.0060760349 0.0079732673
-0.0056380820 0.0083562373
-0.0051760834 0.0087158303
-0.0046916222 0.0090498740
-0.0041859449 0.0093570671
-0.0036604873 0.0096361211
-0.0031168070 0.0098857992
-0.0025565419 0.0101049430
-0.0019813996 0.0102924816
-0.0013931543 0.0104474363
-0.0007936419 0.0105689256
-0.0001847562 0.0106561697
0.0004315567 0.0107084940
0.0010533042 0.0107253337
0.0016784529 0.0107062364
0.0023049355 0.0106508656
0.0029306569 0.0105590027
0.0035535012 0.0104305498
0.0041713387 0.0102655308
0.0047820325 0.0100640931
0.0053834461 0.0098265083
0.0059734502 0.0095531728
0.0065499305 0.0092446077
0.0071107942 0.0089014588
0.0076539779 0.0085244953
0.0081774548 0.0081146090
0.0086792418 0.0076728126
0.0091575955 0.0072004054
0.0096105146 0.0066985534
0.0100359821 0.0061683739
0.0104323709 0.0056114311
0.0107980445 0.0050293348
0.0111314339 0.0044237784
0.0114310572 0.0037965464
0.0116955292 0.0031495131
0.0119235675 0.0024846385
0.0121139977 0.0018039638
0.0122657587 0.0011096057
0.0123779079 0.0004037501
0.0124496252 -0.0003113539
0.0124802177 -0.0010334013
0.0124691231 -0.0017600379
0.0124159130 -0.0024888680
0.0123202963 -0.0032174615
0.0121821213 -0.0039433621
0.0120013780 -0.0046640953
0.0117781996 -0.0053771763
0.0115128636 -0.0060801182
0.0112057927 -0.0067704405
0.0108575549 -0.0074456778
0.0104688629 -0.0081033875
0.0100405739 -0.0087411592
0.0095736878 -0.0093566225
0.0090693459 -0.0099474556
0.0085288280 -0.0105113940
0.0079535503 -0.0110462382
0.0073450617 -0.0115498622
0.0067050403 -0.0120202216
0.0060352892 -0.0124553608
0.0053377316 -0.0128534214
0.0046142393 -0.0132131383
0.0038672619 -0.0135321676
0.0030989164 -0.0138090914
0.0023115213 -0.0140425532
0.0015075246 -0.0142312990
0.0006894588 -0.0143742048
-0.0001400723 -0.0144702858
-0.0009784006 -0.0145187020
-0.0018228002 -0.0145187628
-0.0026704953 -0.0144699312
-0.0035186683 -0.0143718280
-0.0043644689 -0.0142242348
-0.0052050228 -0.0140270969
-0.0060374413 -0.0137805255
-0.0068588311 -0.0134847994
-0.0076663034 -0.0131403658
-0.0084569841 -0.0127478408
-0.0092280238 -0.0123080091
-0.0099766071 -0.0118218237
-0.0106999629 -0.0112904040
-0.0113953744 -0.0107150343
-0.0120601882 -0.0100971612
-0.0126918244 -0.0094383905
-0.0132877862 -0.0087404837
-0.0138456688 -0.0080053534
-0.0143631690 -0.0072350594
-0.0148380938 -0.0064318022
-0.0152683690 -0.0055979185
-0.0156520477 -0.0047358736
-0.0159873180 -0.0038482554
-0.0162725109 -0.0029377668
-0.0165061074 -0.0020072177
-0.0166867451 -0.0010595169
-0.0168132249 -0.0000976634
-0.0168845165 0.0008752625
-0.0168997640 0.0018561093
-0.0168582906 0.0028416634
-0.0167596028 0.0038286594
-0.0166033944 0.0048137910
-0.0163895494 0.0057937211
-0.0161181442 0.0067650927
-0.0157894504 0.0077245406
-0.0154039349 0.0086687019
-0.0149622616 0.0095942278
-0.0144652905 0.0104977949
-0.0139140774 0.0113761165
-0.0133098726 0.0122259546
-0.0126541186 0.0130441305
-0.0119484475 0.0138275371
-0.0111946777 0.0145731494
-0.0103948097 0.0152780360
-0.0095510216 0.0159393700
-0.0086656634 0.0165544395
-0.0077412514 0.0171206581
-0.0067804614 0.0176355750
-0.0057861214 0.0180968848
-0.0047612038 0.0185024369
-0.0037088172 0.0188502443
-0.0026321970 0.0191384922
-0.0015346967 0.0193655461
-0.0004197770 0.0195299594
0.0007090040 0.0196304800
0.0018480020 0.0196660570
0.0029934975 0.0196358462
0.0041417080 0.0195392158
0.0052887995 0.0193757501
0.0064308991 0.0191452539
0.0075641076 0.0188477555
0.0086845123 0.0184835087
0.0097881999 0.0180529951
0.0108712700 0.0175569246
0.0119298479 0.0169962355
0.0129600982 0.0163720941
0.0139582383 0.0156858932
0.0149205514 0.0149392500
0.0158433998 0.0141340032
0.0167232383 0.0132722088
0.0175566269 0.0123561365
0.0183402434 0.0113882636
0.0190708964 0.0103712694
0.0197455370 0.0093080282
0.0203612709 0.0082016020
0.0209153698 0.0070552323
0.0214052824 0.0058723310
0.0218286450 0.0046564708
0.0221832914 0.0034113751
0.0224672628 0.0021409073
0.0226788161 0.0008490589
0.0228164325 -0.0004600620
0.0228788253 -0.0017822437
0.0228649463 -0.0031131836
0.0227739923 -0.0044485016
0.0226054107 -0.0057837544
0.0223589036 -0.0071144494
0.0220344321 -0.0084360593
0.0216322193 -0.0097440370
0.0211527520 -0.0110338307
0.0205967827 -0.0123008993
0.0199653292 -0.0135407274
0.0192596749 -0.0147488411
0.0184813670 -0.0159208235
0.0176322141 -0.0170523301
0.0167142835 -0.0181391043
0.0157298966 -0.0191769924
0.0146816244 -0.0201619594
0.0135722811 -0.0210901030
0.0124049179 -0.0219576689
0.0111828149 -0.0227610649
0.0099094726 -0.0234968744
0.0085886031 -0.0241618705
0.0072241194 -0.0247530283
0.0058201246 -0.0252675380
0.0043809006 -0.0257028159
0.0029108949 -0.0260565164
0.0014147084 -0.0263265422
-0.0001029193 -0.0265110538
-0.0016371234 -0.0266084793
-0.0031829297 -0.0266175218
-0.0047352694 -0.0265371674
-0.0062889958 -0.0263666915
-0.0078389000 -0.0261056646
-0.0093796146 -0.0257534894
-0.0109060967 -0.0253110004
-0.0124129379 -0.0247785814
-0.0138948207 -0.0241569756
-0.0153464903 -0.0234472628
-0.0167627383 -0.0226508384
-0.0181384142 -0.0217694081
-0.0194684447 -0.0208049840
-0.0207478523 -0.0197598816
-0.0219717737 -0.0186367145
-0.0231354781 -0.0174383884
-0.0242343844 -0.0161680948
-0.0252640787 -0.0148293029
-0.0262203308 -0.0134257507
-0.0270991104 -0.0119614357
-0.0278966029 -0.0104406041
-0.0286092248 -0.0088677389
-0.0292336379 -0.0072475481
-0.0297667637 -0.0055849508
-0.0302057963 -0.0038850631
-0.0305482149 -0.0021531832
-0.0307917953 -0.0003947756
-0.0309346213 0.0013845455
-0.0309750934 0.0031790336
-0.0309119390 0.0049828272
-0.0307442192 0.0067899691
-0.0304713361 0.0085944243
-0.0300930389 0.0103901003
-0.0296094278 0.0121708667
-0.0290209582 0.0139305751
-0.0283284429 0.0156630798
-0.0275330531 0.0173622587
-0.0266363189 0.0190220336
-0.0256401276 0.0206363915
-0.0245467215 0.0221994056
-0.0233586944 0.0237052558
-0.0220789867 0.0251482496
-0.0207108793 0.0265228429
-0.0192579864 0.0278236599
-0.0177242467 0.0290455132
-0.0161139144 0.0301834232
-0.0144315477 0.0312326372
-0.0126819975 0.0321886480
-0.0108703936 0.0330472113
-0.0090021312 0.0338043636
-0.0070828553 0.0344564378
-0.0051184445 0.0350000794
-0.0031149942 0.0354322608
-0.0010786512 0.0357502225
0.0009839360 0.0359516853
0.0030661252 0.0360347087
0.0051611485 0.0359977015
0.0072621269 0.0358394587
0.0093620827 0.0355591670
0.0114539609 0.0351564127
0.0135306535 0.0346311889
0.0155850234 0.0339838999
0.0176099293 0.0332153650
0.0195982493 0.0323268200
0.0215429060 0.0313199172
0.0234368901 0.0301967249
0.0252732852 0.0289597247
0.0270452919 0.0276118074
0.0287462520 0.0261562680
0.0303696722 0.0245967991
0.0319092479 0.0229374828
0.0333588865 0.0211827812
0.0347127299 0.0193375256
0.0359651769 0.0174069042
0.0371109048 0.0153964491
0.0381448905 0.0133120209
0.0390624303 0.0111597929
0.0398591595 0.0089462339
0.0405310703 0.0066780896
0.0410745300 0.0043623630
0.0414862964 0.0020062937
0.0417635334 -0.0003826636
0.0419038250 -0.0027968621
0.0419051879 -0.0052284862
0.0417660829 -0.0076695759
0.0414854248 -0.0101120519
0.0410625913 -0.0125477417
0.0404974300 -0.0149684055
0.0397902637 -0.0173657635
0.0389418954 -0.0197315232
0.0379536097 -0.0220574067
0.0368271748 -0.0243351791
0.0355648412 -0.0265566763
0.0341693398 -0.0287138334
0.0326438774 -0.0307987125
0.0309921321 -0.0328035310
0.0292182451 -0.0347206890
0.0273268126 -0.0365427973
0.0253226208 -0.0382627482
0.0232114649 -0.0398735339
0.0209992309 -0.0413686105
0.0186921947 -0.0427417127
0.0162970208 -0.0439869060
0.0138207480 -0.0450986132
0.0112707688 -0.0460716406
0.0086548064 -0.0469012014
0.0059808912 -0.0475829372
0.0032573366 -0.0481129373
0.0004924966 -0.0484882620
-0.0023044658 -0.0487052170
-0.0051246937 -0.0487614554
-0.0079590303 -0.0486550664
-0.0107981315 -0.0483846344
-0.0136325356 -0.0479492719
-0.0164526988 -0.0473486321
-0.0192490248 -0.0465829153
-0.0220118946 -0.0456528753
-0.0247316971 -0.0445598220
-0.0273988612 -0.0433056243
-0.0300038878 -0.0418927099
-0.0325373822 -0.0403240633
-0.0349900866 -0.0386032222
-0.0373529124 -0.0367342717
-0.0396169730 -0.0347218367
-0.0417736152 -0.0325710722
-0.0438144509 -0.0302876521
-0.0457313878 -0.0278777552
-0.0475166602 -0.0253480509
-0.0491628581 -0.0227056814
-0.0506629557 -0.0199582433
-0.0520103396 -0.0171137670
-0.0531988347 -0.0141806946
-0.0542227304 -0.0111678559
-0.0550768037 -0.0080844433
-0.0557563430 -0.0049399848
-0.0562571683 -0.0017443157
-0.0565756519 0.0014924509
-0.0567087357 0.0047599548
-0.0566539479 0.0080476208
-0.0564094175 0.0113446920
-0.0559738873 0.0146402633
-0.0553467132 0.0179233189
-0.0545277818 0.0211827280
-0.0535178953 0.0244073829
-0.0523183330 0.0275861525
-0.0509310195 0.0307079295
-0.0493585238 0.0337616757
-0.0476040641 0.0367364591
-0.0456715042 0.0396214927
-0.0435653462 0.0424061727
-0.0412907212 0.0450801162
-0.0388533787 0.0476331987
-0.0362596728 0.0500555897
-0.0335165482 0.0523377894
-0.0306315226 0.0544706635
-0.0276126681 0.0564454771
-0.0244685899 0.0582539288
-0.0212084031 0.0598881826
-0.0178417082 0.0613408989
-0.0143785638 0.0626052644
-0.0108294580 0.0636750204
-0.0072052784 0.0645444896
-0.0035172792 0.0652086012
0.0002229518 0.0656629142
0.0040035284 0.0659036389
0.0078123027 0.0659276564
0.0116369026 0.0657325365
0.0154647708 0.0653165523
0.0192832048 0.0646786942
0.0230793974 0.0638186805
0.0268404785 0.0627369659
0.0305535575 0.0614347481
0.0342057656 0.0599139713
0.0377842991 0.0581773280
0.0412764629 0.0562282574
0.0446697138 0.0540709422
0.0479517039 0.0517103027
0.0511103236 0.0491519874
0.0541337447 0.0464023626
0.0570104626 0.0434684985
0.0597293380 0.0403581528
0.0622796378 0.0370797525
0.0646510750 0.0336423727
0.0668338480 0.0300557129
0.0688186777 0.0263300720
0.0705968442 0.0224763195
0.0721602215 0.0185058658
0.0735013109 0.0144306296
0.0746132723 0.0102630041
0.0754899541 0.0060158200
0.0761259202 0.0017023080
0.0765164763 -0.0026639413
0.0766576926 -0.0070690186
0.0765464252 -0.0114987391
0.0761803343 -0.0159386866
0.0755579010 -0.0203742588
0.0746784400 -0.0247907144
0.0735421111 -0.0291732198
0.0721499272 -0.0335068984
0.0705037599 -0.0377768785
0.0686063421 -0.0419683435
0.0664612675 -0.0460665812
0.0640729882 -0.0500570340
0.0614468081 -0.0539253485
0.0585888747 -0.0576574253
0.0555061669 -0.0612394685
0.0522064805 -0.0646580343
0.0486984110 -0.0679000796
0.0449913331 -0.0709530088
0.0410953776 -0.0738047204
0.0370214057 -0.0764436525
0.0327809803 -0.0788588259
0.0283863351 -0.0810398870
0.0238503408 -0.0829771480
0.0191864689 -0.0846616263
0.0144087535 -0.0860850809
0.0095317502 -0.0872400477
0.0045704936 -0.0881198715
-0.0004595478 -0.0887187368
-0.0055425183 -0.0890316951
-0.0106622236 -0.0890546905
-0.0158021806 -0.0887845816
-0.0209454784 -0.0882189800
-0.0260752080 -0.0873566919
-0.0311747458 -0.0861977809
-0.0362268623 -0.0847427803
-0.0412143810 -0.0829933002
-0.0461201872 -0.0809519737
-0.0509272705 -0.0786224372
-0.0556187764 -0.0760093193
-0.0601780616 -0.0731182320
-0.0645887491 -0.0699557600
-0.0688347849 -0.0665294485
-0.0729004929 -0.0628477876
-0.0767706306 -0.0589201933
-0.0804304430 -0.0547569864
-0.0838656123 -0.0503692860
-0.0870626310 -0.0457692064
-0.0900085734 -0.0409696906
-0.0926911114 -0.0359843639
-0.0950986915 -0.0308276214
-0.0972205534 -0.0255145737
-0.0990467671 -0.0200609994
-0.1005682729 -0.0144832987
-0.1017769194 -0.0087984447
-0.1026654987 -0.0030239334
-0.1032277794 0.0028222690
-0.1034585370 0.0087217804
-0.1033535802 0.0146558595
-0.1029097318 0.0206054944
-0.1021248036 0.0265514405
-0.1009980849 0.0324741033
-0.0995296946 0.0383539371
-0.0977208831 0.0441713152
-0.0955740297 0.0499066113
-0.0930926475 0.0555402674
-0.0902813819 0.0610528613
-0.0871460045 0.0664251728
-0.0836934037 0.0716382495
-0.0799315723 0.0766734712
-0.0758695915 0.0815126144
-0.0715176114 0.0861379152
-0.0668871301 0.0905318591
-0.0619899888 0.0946780805
-0.0568389895 0.0985610608
-0.0514489312 0.1021648426
-0.0458347262 0.1054749673
-0.0400123121 0.1084777066
-0.0339984807 0.1111601856
-0.0278108111 0.1135104441
-0.0214676169 0.1155174862
-0.0149878945 0.1171713248
-0.0083912671 0.1184630229
-0.0016979277 0.1193847326
0.0050714215 0.1199297309
0.0118956317 0.1200924517
0.0187531719 0.1198685148
0.0256221957 0.1192547513
0.0324806091 0.1182492247
0.0393061402 0.1168512488
0.0460764100 0.1150614015
0.0527690040 0.1128815345
0.0593615448 0.1103147786
0.0658317650 0.1073655456
0.0721575805 0.1040395255
0.0783171635 0.1003436797
0.0842890162 0.0962862295
0.0900520429 0.0918766417
0.0955856222 0.0871256083
0.1008696782 0.0820450234
0.1058847499 0.0766479553
0.1106120602 0.0709486147
0.1150335823 0.0649623187
0.1191321049 0.0587054518
0.1228912950 0.0521954217
0.1262957584 0.0454506124
0.1293310974 0.0384903334
0.1319839667 0.0313347659
0.1342421250 0.0240049045
0.1360944844 0.0165224977
0.1375311560 0.0089099836
0.1385434926 0.0011904236
0.1391241269 -0.0066125657
0.1392670063 -0.0144748844
0.1389674239 -0.0223720225
0.1382223508 -0.0302791502
0.1370295614 -0.0381713308
0.1353883177 -0.0460231781
0.1332996019 -0.0538092371
0.1307657911 -0.0615040780
0.1277906853 -0.0690823526
0.1243795145 -0.0765188642
0.1205389389 -0.0837886445
0.1162769893 -0.0908670713
0.1116023500 -0.0977303470
0.1065270500 -0.1043538574
0.1010632383 -0.1107145020
0.0952244471 -0.1167897280
0.0890255446 -0.1225576489
0.0824826901 -0.1279971394
0.0756132858 -0.1330879209
0.0684359277 -0.1378106381
0.0609703526 -0.1421469308
0.0532376286 -0.1460794059
0.0452592566 -0.1495921399
0.0370580033 -0.1526700812
0.0286576546 -0.1552994103
0.0200827948 -0.1574676559
0.0113587533 -0.1591637143
0.0025115363 -0.1603778823
-0.0064322462 -0.1611018942
-0.0154454579 -0.1613289560
-0.0245005166 -0.1610537779
-0.0335694768 -0.1602726025
-0.0426241150 -0.1589832281
-0.0516357407 -0.1571846687
-0.0605758885 -0.1548779850
-0.0694165896 -0.1520664256
-0.0781291826 -0.1487538687
-0.0866853009 -0.1449459760
-0.0950568735 -0.1406500685
-0.1032161915 -0.1358750769
-0.1111359902 -0.1306315092
-0.1187895344 -0.1249314238
-0.1261507040 -0.1187883994
-0.1331940790 -0.1122175025
-0.1398950237 -0.1052352514
-0.1462297688 -0.0978595739
-0.1521754917 -0.0901097621
-0.1577103946 -0.0820064217
-0.1628137794 -0.0735714169
-0.1674661205 -0.0648278114
-0.1716491170 -0.0557997930
-0.1753456795 -0.0465125296
-0.1785404326 -0.0369924565
-0.1812191113 -0.0272667242
-0.1833689972 -0.0173633521
-0.1849789152 -0.0073111310
-0.1860392683 0.0028604671
-0.1865420761 0.0131213776
-0.1864810094 0.0234410332
-0.1858514207 0.0337884547
-0.1846503695 0.0441323448
-0.1828766430 0.0544411820
-0.1805307702 0.0646833172
-0.1776150320 0.0748270697
-0.1741334657 0.0848408252
-0.1700918627 0.0946931333
-0.1654977630 0.1043528051
-0.1603604420 0.1137890111
-0.1546908933 0.1229713776
-0.1485018055 0.1318700826
-0.1418075338 0.1404559512
-0.1346240660 0.1487005479
-0.1269689835 0.1565762686
-0.1188614173 0.1640564297
-0.1103219985 0.1711153550
-0.1013728046 0.1777284598
-0.0920373004 0.1838723318
-0.0823402749 0.1895248100
-0.0723077734 0.1946650580
-0.0619670254 0.1992736358
-0.0513463691 0.2033325658
-0.0404751714 0.2068253958
-0.0293837452 0.2097372572
-0.0181032622 0.2120549183
-0.0066656641 0.2137668331
0.0048964297 0.2148631857
0.0165498170 0.2153359281
0.0282608093 0.2151788145
0.0399953308 0.2143874289
0.0517190185 0.2129592080
0.0633973238 0.2108934582
0.0749956150 0.2081913671
0.0864792803 0.2048560091
0.0978138316 0.2008923457
0.1089650078 0.1963072199
0.1198988779 0.1911093445
0.1305819436 0.1853092852
0.1409812410 0.1789194380
0.1510644407 0.1719540006
0.1607999466 0.1644289386
0.1701569929 0.1563619463
0.1791057384 0.1477724018
0.1876173590 0.1386813172
0.1956641369 0.1291112841
0.2032195471 0.1190864132
0.2102583401 0.1086322698
0.2167566216 0.0977758052
0.2226919279 0.0865452829
0.2280432976 0.0749702009
0.2327913385 0.0630812109
0.2369182909 0.0509100325
0.2404080848 0.0384893653
0.2432463936 0.0258527971
0.2454206821 0.0130347096
0.2469202491 0.0000701812
0.2477362652 -0.0130051119
0.2478618047 -0.0261549973
0.2472907078 -0.0393444745
0.2460213845 -0.0525346229
0.2440527073 -0.0656885309
0.2413854578 -0.0787692478
0.2380224484 -0.0917397668
0.2339684975 -0.1045631721
0.2292304101 -0.1172027677
0.2238169561 -0.1296221948
0.2177388474 -0.1417855417
0.2110087098 -0.1536574508
0.2036410509 -0.1652032214
0.1956522227 -0.1763889108
0.1870603798 -0.1871814322
0.1778852278 -0.1975488357
0.1681486763 -0.2074598087
0.1578739188 -0.2168843824
0.1470857661 -0.2257938518
0.1358105807 -0.2341607944
0.1240761739 -0.2419591705
0.1119117283 -0.2491644015
0.0993477188 -0.2557534415
0.0864158307 -0.2617048442
0.0731488734 -0.2669988259
0.0595806919 -0.2716173232
0.0457460739 -0.2755440463
0.0316806553 -0.2787645268
0.0174208229 -0.2812661607
0.0030036151 -0.2830382459
-0.0115333796 -0.2840720143
-0.0261521247 -0.2843606583
-0.0408142402 -0.2838993522
-0.0554811070 -0.2826852672
-0.0701139724 -0.2807175816
-0.0846740692 -0.2779974724
-0.0991228067 -0.2745281175
-0.1134215603 -0.2703147544
-0.1275321032 -0.2653645654
-0.1414165755 -0.2596867017
-0.1550376132 -0.2532922713
-0.1683584528 -0.2461943069
-0.1813430291 -0.2384077279
-0.1939560705 -0.2299492995
-0.2061631925 -0.2208375875
-0.2179309890 -0.2110929084
-0.2292271209 -0.2007372756
-0.2400204022 -0.1897943409
-0.2502808821 -0.1782893314
-0.2599799247 -0.1662489824
-0.2690902837 -0.1537014667
-0.2775861741 -0.1406763193
-0.2854433393 -0.1272043596
-0.2926391141 -0.1133176092
-0.2991524828 -0.0990492077
-0.3049641332 -0.0844333252
-0.3100565057 -0.0695050722
-0.3144138068 -0.0543000618
-0.3180222099 -0.0388553897
-0.3208695735 -0.0232084123
-0.3229457224 -0.0073970577
-0.3242424234 0.0085402760
-0.3247533862 0.0245648293
-0.3244742746 0.0406375809
-0.3234027145 0.0567193471
-0.3215382977 0.0727708822
-0.3188825792 0.0887529775
-0.3154390698 0.1046265613
-0.3112132242 0.1203527976
-0.3062124226 0.1358931832
-0.3004459486 0.1512096449
-0.2939249620 0.1662646335
-0.2866624660 0.1810212175
-0.2786732711 0.1954431733
-0.2699739532 0.2094950745
-0.2605828085 0.2231423777
-0.2505198033 0.2363515058
-0.2398065200 0.2490899289
-0.2284660997 0.2613262412
-0.2165231807 0.2730302351
-0.2040038333 0.2841729723
-0.1909354918 0.2947268500
-0.1773468836 0.3046656645
-0.1632679545 0.3139646703
-0.1487297921 0.3226006353
-0.1337645469 0.3305518918
-0.1184053507 0.3377983833
-0.1026862338 0.3443217067
-0.0866420391 0.3501051508
-0.0703083366 0.3551337291
-0.0537213352 0.3593942096
-0.0369177942 0.3628751386
-0.0199348947 0.3655668703
-0.0028100432 0.3674615430
0.0144186163 0.3685531241
0.0317130446 0.3688374413
0.0490350830 0.3683121423
0.0663465599 0.3669767030
0.0836093809 0.3648324211
0.1007856172 0.3618824043
0.1178375924 0.3581315548
0.1347297032 0.3535865797
0.1514229490 0.3482555536
0.1678809203 0.3421487720
0.1840679115 0.3352781701
0.1999488296 0.3276572836
0.2154892937 0.3193012353
0.2306557222 0.3102267072
0.2454154102 0.3004519013
0.2597366024 0.2899964930
0.2735889357 0.2788819516
0.2869423924 0.2671301048
0.2997683668 0.2547647534
0.3120395983 0.2418110580
0.3237300126 0.2282952644
0.3348148319 0.2142447160
0.3452706301 0.1996878011
0.3550753746 0.1846538872
0.3642084635 0.1691732516
0.3726507597 0.1532770099
0.3803846219 0.1369970439
0.3873939321 0.1203659276
0.3936641191 0.1034168526
0.3991821793 0.0861835533
0.4039366927 0.0687002305
0.4079178362 0.0510014758
0.4111173926 0.0331221953
0.4135287557 0.0150975336
0.4151469325 -0.0030372021
0.4159685415 -0.0212466170
0.4159918070 -0.0394953033
0.4152165505 -0.0577479144
0.4136441783 -0.0759692373
0.4112776664 -0.0941242647
0.4081215411 -0.1121782650
0.4041818576 -0.1300968516
0.3994661747 -0.1478460501
0.3939835270 -0.1653923643
0.3877443939 -0.1827028398
0.3807606663 -0.1997451262
0.3730456106 -0.2164875371
0.3646138297 -0.2328991074
0.3554812225 -0.2489496489
0.3456649406 -0.2646098040
0.3351833428 -0.2798510956
0.3240559481 -0.2946459763
0.3123033868 -0.3089678728
0.2999473495 -0.3227912302
0.2870105353 -0.3360915514
0.2735165978 -0.3488454350
0.2594900901 -0.3610306104
0.2449564092 -0.3726259695
0.2299417390 -0.3836115963
0.2144729923 -0.3939687927
0.1985777525 -0.4036801028
0.1822842147 -0.4127293330
0.1656211259 -0.4211015704
0.1486176532 -0.4287831766
0.1313035099 -0.4357618698
0.1137087498 -0.4420266758
0.0958637397 -0.4475679100
0.0777991004 -0.4523772203
0.0595456441 -0.4564475894
0.0411343171 -0.4597733313
0.0225961426 -0.4623500856
0.0039621639 -0.4641748107
-0.0147365929 -0.4652457633
-0.0334692372 -0.4655625216
-0.0522050046 -0.4651259398
-0.0709132926 -0.4639381165
-0.0895638245 -0.4620024408
-0.1081267637 -0.4593234794
-0.1265722426 -0.4559070317
-0.1448709798 -0.4517601062
-0.1629941759 -0.4468907161
-0.1809137089 -0.4413077394
-0.1986016564 -0.4350224397
-0.2160307204 -0.4280459996
-0.2331742803 -0.4203908339
-0.2500063809 -0.4120704094
-0.2665017616 -0.4030991768
-0.2826358902 -0.3934925254
-0.2983849942 -0.3832667415
-0.3137260907 -0.3724389686
-0.3286370149 -0.3610271677
-0.3430964463 -0.3490500768
-0.3570839518 -0.3365271332
-0.3705800794 -0.3234783493
-0.3835660509 -0.3099247649
-0.3960241510 -0.2958877956
-0.4079376044 -0.2813894367
-0.4192906000 -0.2664522116
-0.4300683056 -0.2510991280
-0.4402568781 -0.2353536331
-0.4498434720 -0.2192395701
-0.4588162462 -0.2027811342
-0.4671643690 -0.1860028299
-0.4748780218 -0.1689294283
-0.4819484007 -0.1515859244
-0.4883677165 -0.1339974956
-0.4941291932 -0.1161894598
-0.4992270646 -0.0981872347
-0.5036565694 -0.0800162970
-0.5074139447 -0.0617021429
-0.5104964180 -0.0432702488
-0.5129021978 -0.0247460332
-0.5146304624 -0.0061548189
-0.5156813479 0.0124782036
-0.5160559342 0.0311280117
-0.5157562306 0.0497697860
-0.5147851590 0.0683789436
-0.5131465372 0.0869311713
-0.5108450602 0.1054024573
-0.5078862808 0.1237691219
-0.5042765894 0.1420078469
-0.5000231922 0.1600957043
-0.4951340894 0.1780101836
-0.4896180519 0.1957292176
-0.4834845978 0.2132312077
-0.4767439676 0.2304950473
-0.4694070994 0.2475001442
-0.4614855125 0.2642265698
-0.4529915578 0.2806546836
-0.4439381111 0.2967655578
-0.4343386340 0.3125408636
-0.4242071556 0.3279628759
-0.4135582428 0.3430144923
-0.4024069715 0.3576792479
-0.3907688988 0.3719413278
-0.3786600341 0.3857855782
-0.3660968110 0.3991975172
-0.3530960585 0.4121633428
-0.3396749725 0.4246699417
-0.3258510879 0.4367048952
-0.3116422498 0.4482564850
-0.2970665854 0.4593136976
-0.2821424765 0.4698662274
-0.2668885312 0.4799044792
-0.2513235565 0.4894195691
-0.2354665313 0.4984033250
-0.2193365795 0.5068482852
-0.2029529433 0.5147476972
-0.1863349570 0.5220955142
-0.1695020218 0.5288863922
-0.1524735797 0.5351156848
-0.1352690895 0.5407794381
-0.1179080019 0.5458743845
-0.1004097363 0.5503979352
-0.0827936570 0.5543481730
-0.0650790513 0.5577238430
-0.0472851068 0.5605243440
-0.0294308900 0.5627497181
-0.0115353258 0.5644006403
0.0063828230 0.5654784073
0.0243049751 0.5659849260
0.0422127497 0.5659227008
0.0600879849 0.5652948210
0.0779127545 0.5641049475
0.0956693859 0.5623572992
0.1133404754 0.5600566385
0.1309089041 0.5572082571
0.1483578528 0.5538179610
0.1656708156 0.5498920553
0.1828318788 0.5454373217
0.1998252071 0.5404608826
0.2166350700 0.5349705217
0.2332463368 0.5289744163
0.2496442242 0.5224811446
0.2658143483 0.5154996670
0.2817427249 0.5080393368
0.2974157790 0.5001098742
0.3128203864 0.4917213088
0.3279437611 0.4828841160
0.3427735738 0.4736090199
0.3572979227 0.4639070525
0.3715053438 0.4537895320
0.3853848129 0.4432680447
0.3989257492 0.4323544284
0.4121180177 0.4210607553
0.4249519325 0.4093993156
0.4374182585 0.3973826012
0.4495082132 0.3850232891
0.4612134680 0.3723342256
0.4725261482 0.3593284098
0.4834388336 0.3460189784
0.4939445577 0.3324191898
0.5040368070 0.3185424087
0.5137095192 0.3044020913
0.5229570816 0.2900117702
0.5317743285 0.2753850398
0.5401565386 0.2605355419
0.5480994313 0.2454769517
0.5555991639 0.2302229639
0.5626523266 0.2147872791
0.5692559391 0.1991835906
0.5754074451 0.1834255717
0.5811047076 0.1675268629
0.5863460038 0.1515010597
0.5911300186 0.1353617007
0.5954558394 0.1191222561
0.5993229492 0.1027961162
0.6027312204 0.0863965810
0.6056809076 0.0699368491
0.6081726409 0.0534300076
0.6102074233 0.0368890352
0.6117866154 0.0203267584
0.6129119165 0.0037558523
0.6135853870 -0.0128111276
0.6138094219 -0.0293617897
0.6135867447 -0.0458839094
0.6129203996 -0.0623654360
0.6118137428 -0.0787944998
0.6102704348 -0.0951594186
0.6082944309 -0.1114487050
0.6058899728 -0.1276510720
0.6030615800 -0.1437554396
0.5998140409 -0.1597509403
0.5961524035 -0.1756269244
0.5920819670 -0.1913729652
0.5876084313 -0.2069790758
0.5827372523 -0.2224355223
0.5774744381 -0.2377320925
0.5718263002 -0.2528592920
0.5657992799 -0.2678078683
0.5594000051 -0.2825688176
0.5526352873 -0.2971333873
0.5455121154 -0.3114930772
0.5380376477 -0.3256396416
0.5302192035 -0.3395650909
0.5220642549 -0.3532616928
0.5135804179 -0.3667219743
0.5047754441 -0.3799387222
0.4956572125 -0.3929049845
0.4862337206 -0.4056140708
0.4765130765 -0.4180595526
0.4665034906 -0.4302352638
0.4562132675 -0.4421353002
0.4456507980 -0.4537540192
0.4348245509 -0.4650860398
0.4237430657 -0.4761262412
0.4124149446 -0.4868697623
0.4008488449 -0.4973120005
0.3890534717 -0.5074486107
0.3770375707 -0.5172755036
0.3648099209 -0.5267888439
0.3523793279 -0.5359850491
0.3397546167 -0.5448607867
0.3269446257 -0.5534129725
0.3139581995 -0.5616387682
0.3008041828 -0.5695355787
0.2874914142 -0.5771010495
0.2740287200 -0.5843330641
0.2604249081 -0.5912297410
0.2466887623 -0.5977894307
0.2328290366 -0.6040107129
0.2188544497 -0.6098923930
0.2047736794 -0.6154334992
0.1905953579 -0.6206332788
0.1763280663 -0.6254911952
0.1619803303 -0.6300069237
0.1475606394 -0.6341803345
0.1330773521 -0.6380115401
0.1185388106 -0.6415008232
0.1039532803 -0.6446486584
0.0893289230 -0.6474557466
0.0746738457 -0.6499229508
0.0599960760 -0.6520513176
0.0453035280 -0.6538420860
0.0306040352 -0.6552966692
0.0159053376 -0.6564166505
0.0012150257 -0.6572037712
-0.0134594023 -0.6576601118
-0.0281107007 -0.6577875306
-0.0427312931 -0.6575882721
-0.0573139502 -0.6570647707
-0.0718515574 -0.6562195579
-0.0863371229 -0.6550553105
-0.1007637867 -0.6535748540
-0.1151247928 -0.6517811417
-0.1294135105 -0.6496772589
-0.1436234332 -0.6472664176
-0.1577481798 -0.6445519517
-0.1717816318 -0.6415372969
-0.1857175863 -0.6382260097
-0.1995499599 -0.6346217828
-0.2132728945 -0.6307284003
-0.2268806585 -0.6265497456
-0.2403676505 -0.6220897990
-0.2537284016 -0.6173526333
-0.2669575759 -0.6123424107
-0.2800499716 -0.6070633787
-0.2930005215 -0.6015198660
-0.3058042718 -0.5957162732
-0.3184564675 -0.5896570838
-0.3309524357 -0.5833468491
-0.3432876784 -0.5767901706
-0.3554579163 -0.5699916595
-0.3674587509 -0.5629561057
-0.3792860632 -0.5556883181
-0.3909358678 -0.5481931378
-0.4024043163 -0.5404754523
-0.4136876970 -0.5325401938
-0.4247824340 -0.5243923357
-0.4356850857 -0.5160368884
-0.4463923448 -0.5074788964
-0.4569010369 -0.4987234350
-0.4672081196 -0.4897756065
-0.4773106821 -0.4806405377
-0.4872059438 -0.4713233763
-0.4968912539 -0.4618292881
-0.5063640898 -0.4521634538
-0.5156220568 -0.4423310659
-0.5246628897 -0.4323373521
-0.5334844810 -0.4221874859
-0.5420847754 -0.4118866423
-0.5504618676 -0.4014400152
-0.5586140342 -0.3908528633
-0.5665395802 -0.3801303730
-0.5742370295 -0.3692777564
-0.5817049206 -0.3583001988
-0.5889419721 -0.3472028668
-0.5959469747 -0.3359909503
-0.6027188496 -0.3246696147
-0.6092566406 -0.3132439931
-0.6155595015 -0.3017191974
-0.6216266948 -0.2901003167
-0.6274575903 -0.2783924151
-0.6330516634 -0.2666005299
-0.6384084940 -0.2547296698
-0.6435277642 -0.2427848127
-0.6484092574 -0.2307709044
-0.6530528627 -0.2186927890
-0.6574585662 -0.2065553283
-0.6616264343 -0.1943634662
-0.6655566340 -0.1821219950
-0.6692494266 -0.1698356682
-0.6727051651 -0.1575092006
-0.6759242917 -0.1451472653
-0.6789073361 -0.1327544923
-0.6816549130 -0.1203354662
-0.6841677213 -0.1078947262
-0.6864465434 -0.0954367695
-0.6884922346 -0.0829660227
-0.6903057337 -0.0704868821
-0.6918880548 -0.0580036889
-0.6932402867 -0.0455207311
-0.6943635907 -0.0330422431
-0.6952591992 -0.0205724047
-0.6959284141 -0.0081153406
-0.6963726074 0.0043248738
-0.6965932117 0.0167442372
-0.6965917267 0.0291387923
-0.6963697139 0.0415046447
-0.6959287957 0.0538379560
-0.6952706543 0.0661349460
-0.6943970285 0.0783918947
-0.6933097129 0.0906051424
-0.6920105555 0.1027710898
-0.6905014561 0.1148861983
-0.6887843651 0.1269469908
-0.6868612811 0.1389500515
-0.6847342500 0.1508920266
-0.6824053627 0.1627696248
-0.6798767539 0.1745796171
-0.6771506005 0.1863188376
-0.6742291198 0.1979841835
-0.6711145682 0.2095726151
-0.6678092399 0.2210811563
-0.6643154649 0.2325068944
-0.6606356074 0.2438469960
-0.6567720417 0.2550987715
-0.6527272061 0.2662593857
-0.6485035678 0.2773261763
-0.6441036177 0.2882965452
-0.6395298807 0.2991679461
-0.6347848862 0.3099379275
-0.6298712019 0.3206040771
-0.6247914183 0.3311640460
-0.6195481460 0.3416155495
-0.6141440160 0.3519563650
-0.6085816776 0.3621843321
-0.6028637728 0.3722974259
-0.5969929591 0.3822936180
-0.5909719207 0.3921709225
-0.5848034361 0.4019273339
-0.5784902292 0.4115610012
-0.5720349739 0.4210702117
-0.5654404818 0.4304531460
-0.5587095102 0.4397081287
-0.5518448207 0.4488335477
-0.5448491833 0.4578278478
-0.5377253418 0.4666895709
-0.5304759543 0.4754174709
-0.5231039446 0.4840099263
-0.5156119916 0.4924657489
-0.5080029129 0.5007836407
-0.5002795827 0.5089622512
-0.4924448036 0.5170004132
-0.4845013563 0.5248970315
-0.4764520501 0.5326510376
-0.4682996704 0.5402614337
-0.4600470008 0.5477272726
-0.4516968198 0.5550476596
-0.4432519000 0.5622217520
-0.4347150070 0.5692487588
-0.4260888991 0.5761279400
-0.4173763265 0.5828586055
-0.4085800304 0.5894401154
-0.3997027426 0.5958718781
-0.3907471849 0.6021533509
-0.3817160679 0.6082840385
-0.3726120912 0.6142634923
-0.3634379422 0.6200913103
-0.3541962956 0.6257671358
-0.3448898128 0.6312906571
-0.3355211414 0.6366616064
-0.3260929144 0.6418797596
-0.3166077496 0.6469449352
-0.3070682493 0.6518569941
-0.2974769993 0.6566158386
-0.2878365685 0.6612214119
-0.2781493796 0.6656737488
-0.2684179590 0.6699728914
-0.2586449500 0.6741188326
-0.2488328523 0.6781116651
-0.2389840886 0.6819515218
-0.2291007275 0.6856387390
-0.2191856368 0.6891734077
-0.2092412377 0.6925557374
-0.1992699358 0.6957860011
-0.1892741126 0.6988645118
-0.1792561193 0.7017916267
-0.1692182885 0.7045677336
-0.1591629322 0.7071932512
-0.1490923381 0.7096686311
-0.1390087707 0.7119943565
-0.1289144712 0.7141709411
-0.1188112585 0.7161990187
-0.1087015889 0.7180790789
-0.0985877692 0.7198117114
-0.0884719535 0.7213975354
-0.0783562674 0.7228372053
-0.0682428102 0.7241314045
-0.0581336553 0.7252808430
-0.0480308510 0.7262862569
-0.0379364202 0.7271484070
-0.0278523608 0.7278680782
-0.0177806462 0.7284460786
-0.0077232166 0.7288832426
0.0023180060 0.7291804245
0.0123411269 0.7293385011
0.0223442776 0.7293583708
0.0323256159 0.7292409532
0.0422833635 0.7289872169
0.0522157151 0.7285980623
0.0621208938 0.7280745148
0.0719971914 0.7274175409
0.0818428598 0.7266281623
0.0916562076 0.7257074182
0.1014356014 0.7246563554
0.1111793906 0.7234760399
0.1208859504 0.7221675566
0.1305536994 0.7207320027
0.1401810789 0.7191704896
0.1497665646 0.7174841447
0.1593086505 0.7156741076
0.1688058582 0.7137415311
0.1782567360 0.7116875810
0.1876598586 0.7095134352
0.1970138268 0.7072202833
0.2063172677 0.7048093266
0.2155688348 0.7022817768
0.2247672074 0.6996388563
0.2339110910 0.6968817975
0.2429992168 0.6940118423
0.2520303419 0.6910302417
0.2610032490 0.6879382556
0.2699167460 0.6847371519
0.2787696591 0.6814282052
0.2875608608 0.6780126995
0.2962892411 0.6744919309
0.3049537235 0.6708671730
0.3135532219 0.6671397363
0.3220866847 0.6633109391
0.3305530915 0.6593820952
0.3389514468 0.6553545234
0.3472807792 0.6512295471
0.3555401421 0.6470084939
0.3637286122 0.6426926948
0.3718452905 0.6382834845
0.3798893013 0.6337822004
0.3878597926 0.6291901824
0.3957559944 0.6245087471
0.4035772142 0.6197391885
0.4113224680 0.6148829187
0.4189910487 0.6099412704
0.4265822014 0.6049155996
0.4340952437 0.5998072495
0.4415295799 0.5946175141
0.4488843967 0.5893477958
0.4561590224 0.5839994699
0.4633529671 0.5785738208
0.4704655651 0.5730722101
0.4774961638 0.5674960273
0.4844442125 0.5618466261
0.4913091755 0.5561253515
0.4980905356 0.5503335452
0.5047877879 0.5444725466
0.5114004889 0.5385436793
0.5179282158 0.5325482480
0.5243704534 0.5264876329
0.5307267891 0.5203631643
0.5369968251 0.5141761691
0.5431801816 0.5079279704
0.5492764969 0.5016198878
0.5552854317 0.4952532339
0.5612067320 0.4888292612
0.5670400015 0.4823493378
0.5727849592 0.4758147670
0.5784413311 0.4692268431
0.5840088864 0.4625868551
0.5894873830 0.4558960934
0.5948766025 0.4491558393
0.6001763454 0.4423673683
0.6053864297 0.4355319502
0.6105066904 0.4286508484
0.6155369794 0.4217253205
0.6204771647 0.4147566178
0.6253271699 0.4077458934
0.6300868802 0.4006944407
0.6347561935 0.3936035346
0.6393350318 0.3864744036
0.6438233419 0.3793082616
0.6482210859 0.3721063179
0.6525282403 0.3648697760
0.6567447964 0.3575998323
0.6608707595 0.3502976765
0.6649061493 0.3429644899
0.6688510080 0.3356014323
0.6727053717 0.3282096865
0.6764693007 0.3207904116
0.6801428686 0.3133447588
0.6837261925 0.3058737546
0.6872194325 0.2983785574
0.6906226762 0.2908601917
0.6939359389 0.2833200078
0.6971593819 0.2757591009
0.7002933076 0.2681783770
0.7033376689 0.2605791197
0.7062926803 0.2529624057
0.7091585515 0.2453292747
0.7119354700 0.2376808249
0.7146236406 0.2300181012
0.7172232848 0.2223421500
0.7197346342 0.2146540121
0.7221579270 0.2069547175
0.7244934134 0.1992452858
0.7267413545 0.1915267274
0.7289020212 0.1838000432
0.7309756942 0.1760662250
0.7329626639 0.1683262553
0.7348632300 0.1605811075
0.7366777015 0.1528317455
0.7384063962 0.1450791240
0.7400496407 0.1373241886
0.7416077732 0.1295678058
0.7430811378 0.1218109530
0.7444700835 0.1140545773
0.7457749688 0.1062995827
0.7469961604 0.0985468652
0.7481340332 0.0907973122
0.7491889699 0.0830518021
0.7501613603 0.0753112041
0.7510516017 0.0675763776
0.7518600982 0.0598481726
0.7525872633 0.0521274193
0.7532335124 0.0444149559
0.7537992697 0.0367116044
0.7542849665 0.0290181760
0.7546910401 0.0213354722
0.7550179358 0.0136642820
0.7552661017 0.0060053802
0.7554359921 -0.0016404540
0.7555280686 -0.0092724586
0.7555427982 -0.0168898808
0.7554806530 -0.0244919780
0.7553421106 -0.0320780172
0.7551276546 -0.0396472856
0.7548377709 -0.0471990595
0.7544729854 -0.0547327100
0.7540337399 -0.0622475419
0.7535205408 -0.0697427907
0.7529339054 -0.0772177834
0.7522743459 -0.0846718528
0.7515423773 -0.0921043409
0.7507385182 -0.0995146198
0.7498632873 -0.1069020490
0.7489172103 -0.1142659796
0.7479008170 -0.1216057905
0.7468146401 -0.1289208698
0.7456592147 -0.1362106148
0.7444350674 -0.1434744795
0.7431427359 -0.1507118948
0.7417827783 -0.1579222340
0.7403557443 -0.1651049127
0.7388621826 -0.1722593753
0.7373026319 -0.1793851143
0.7356776522 -0.1864815742
0.7339878081 -0.1935481988
0.7322336569 -0.2005844696
0.7304157587 -0.2075898770
0.7285346643 -0.2145639500
0.7265909399 -0.2215061916
0.7245851635 -0.2284160849
0.7225178925 -0.2352931796
0.7203896926 -0.2421370182
0.7182011508 -0.2489471028
0.7159528366 -0.2557229889
0.7136453145 -0.2624642552
0.7112791509 -0.2691704885
0.7088549402 -0.2758412222
0.7063732529 -0.2824760530
0.7038346522 -0.2890746042
0.7012397379 -0.2956364305
0.6985890851 -0.3021611479
0.6958832537 -0.3086484125
0.6931228482 -0.3150978005
0.6903084485 -0.3215089444
0.6874406347 -0.3278814860
0.6845199876 -0.3342150737
0.6815470632 -0.3405094093
0.6785224694 -0.3467641076
0.6754467874 -0.3529788387
0.6723205981 -0.3591532811
0.6691444823 -0.3652871207
0.6659190204 -0.3713800508
0.6626447925 -0.3774317722
0.6593223787 -0.3834419927
0.6559523581 -0.3894104274
0.6525353095 -0.3953367987
0.6490718111 -0.4012208365
0.6455624402 -0.4070622774
0.6420077733 -0.4128608658
0.6384083862 -0.4186163529
0.6347648534 -0.4243284970
0.6310777488 -0.4299970639
0.6273476449 -0.4356218258
0.6235751134 -0.4412025624
0.6197607245 -0.4467390600
0.6159050364 -0.4522311262
0.6120086229 -0.4576785532
0.6080720573 -0.4630811385
0.6040959041 -0.4684386964
0.6000807207 -0.4737510543
0.5960270637 -0.4790180454
0.5919355074 -0.4842394855
0.5878066100 -0.4894152148
0.5836409209 -0.4945450879
0.5794389840 -0.4996289696
0.5752013759 -0.5046666912
0.5709286481 -0.5096581172
0.5666213505 -0.5146031175
0.5622800319 -0.5195015671
0.5579052397 -0.5243533463
0.5534974359 -0.5291584510
0.5490570953 -0.5339168282
0.5445848935 -0.5386282123
0.5400813760 -0.5432925024
0.5355470641 -0.5479096273
0.5309824260 -0.5524795718
0.5263880722 -0.5570021631
0.5217645432 -0.5614773172
0.5171123710 -0.5659049609
0.5124320803 -0.5702850302
0.5077241997 -0.5746174609
0.5029892467 -0.5789022016
0.4982277414 -0.5831392012
0.4934402009 -0.5873284142
0.4886271395 -0.5914698003
0.4837890686 -0.5955633244
0.4789264968 -0.5996089565
0.4740399301 -0.6036066714
0.4691298719 -0.6075564488
0.4641968229 -0.6114582732
0.4592412808 -0.6153121336
0.4542637409 -0.6191180240
0.4492646957 -0.6228759427
0.4442446348 -0.6265858926
0.4392040248 -0.6302478904
0.4341432575 -0.6338620267
0.4290629197 -0.6374282338
0.4239634928 -0.6409465274
0.4188454545 -0.6444169301
0.4137092790 -0.6478394697
0.4085554374 -0.6512141784
0.4033843977 -0.6545410928
0.3981966247 -0.6578202532
0.3929925804 -0.6610517039
0.3877727238 -0.6642354931
0.3825375111 -0.6673716727
0.3772873955 -0.6704602980
0.3720228275 -0.6735014282
0.3667442544 -0.6764951259
0.3614521208 -0.6794414569
0.3561468684 -0.6823404909
0.3508289325 -0.6851923023
0.3454986319 -0.6879970451
0.3401562780 -0.6907548272
0.3348025356 -0.6934656233
0.3294378360 -0.6961295134
0.3240626048 -0.6987465840
0.3186772639 -0.7013169266
0.3132822312 -0.7038406361
0.3078779216 -0.7063178107
0.3024647465 -0.7087485518
0.2970431141 -0.7111329636
0.2916133822 -0.7134711831
0.2861759655 -0.7157632949
0.2807312944 -0.7180094082
0.2752797653 -0.7202096372
0.2698217713 -0.7223640997
0.2643577021 -0.7244729166
0.2588878260 -0.7265362778
0.2534126070 -0.7285542340
0.2479324582 -0.7305269246
0.2424477566 -0.7324544790
0.2369588756 -0.7343370313
0.2314661869 -0.7361747171
0.2259700599 -0.7379676744
0.2204708551 -0.7397160465
0.2149689342 -0.7414199767
0.2094646552 -0.7430796108
0.2039583726 -0.7446950971
0.1984504376 -0.7462665861
0.1929411983 -0.7477942303
0.1874309998 -0.7492781846
0.1819201840 -0.7507186057
0.1764090068 -0.7521156627
0.1708978784 -0.7534695147
0.1653871363 -0.7547803173
0.1598771115 -0.7560482330
0.1543681322 -0.7572734266
0.1488605230 -0.7584560658
0.1433546053 -0.7595963198
0.1378506976 -0.7606943596
0.1323491144 -0.7617503574
0.1268501661 -0.7627644892
0.1213541624 -0.7637369305
0.1158614096 -0.7646678586
0.1103722109 -0.7655574523
0.1048868664 -0.7664058919
0.0994056731 -0.7672133591
0.0939289249 -0.7679800371
0.0884569128 -0.7687061104
0.0829899248 -0.7693917648
0.0775282458 -0.7700371874
0.0720721576 -0.7706425665
0.0666219393 -0.7712080919
0.0611778680 -0.7717339538
0.0557402143 -0.7722203449
0.0503092484 -0.7726674584
0.0448852377 -0.7730754884
0.0394684463 -0.7734446301
0.0340590376 -0.7737750615
0.0286573352 -0.7740670172
0.0232636245 -0.7743206812
0.0178781580 -0.7745362494
0.0125011538 -0.7747139241
0.0071328518 -0.7748539055
0.0017735360 -0.7749563906
-0.0035765881 -0.7750215865
-0.0089173030 -0.7750497005
-0.0142483663 -0.7750409268
-0.0195695307 -0.7749954758
-0.0248805650 -0.7749135530
-0.0301812416 -0.7747953648
-0.0354713099 -0.7746411171
-0.0407505361 -0.7744510191
-0.0460187097 -0.7742252812
-0.0512756238 -0.7739641223
-0.0565210830 -0.7736677352
-0.0617548571 -0.7733363400
-0.0669767402 -0.7729701488
-0.0721865297 -0.7725693732
-0.0773840223 -0.7721342257
-0.0825690156 -0.7716649196
-0.0877413134 -0.7711616683
-0.0929007216 -0.7706246855
-0.0980470528 -0.7700541849
-0.1031801129 -0.7694503830
-0.1082997229 -0.7688134928
-0.1134056944 -0.7681437264
-0.1184978446 -0.7674413021
-0.1235759935 -0.7667064361
-0.1286399638 -0.7659393437
-0.1336895807 -0.7651402410
-0.1387246722 -0.7643093441
-0.1437450687 -0.7634468693
-0.1487506032 -0.7625530330
-0.1537411112 -0.7616280519
-0.1587164305 -0.7606721426
-0.1636764053 -0.7596855213
-0.1686208762 -0.7586684047
-0.1735496862 -0.7576210103
-0.1784626885 -0.7565435529
-0.1833597524 -0.7554362431
-0.1882407300 -0.7542992992
-0.1931054756 -0.7531329385
-0.1979538459 -0.7519373777
-0.2027857004 -0.7507128332
-0.2076008877 -0.7494595269
-0.2123992605 -0.7481776772
-0.2171806852 -0.7468674995
-0.2219450365 -0.7455292086
-0.2266921792 -0.7441630218
-0.2314219854 -0.7427691549
-0.2361343340 -0.7413478240
-0.2408291027 -0.7398992454
-0.2455061707 -0.7384236346
-0.2501654202 -0.7369212072
-0.2548067354 -0.7353921782
-0.2594300015 -0.7338367624
-0.2640351105 -0.7322551748
-0.2686219524 -0.7306476292
-0.2731904205 -0.7290143406
-0.2777404095 -0.7273555228
-0.2822718162 -0.7256713895
-0.2867845396 -0.7239621539
-0.2912784916 -0.7222280252
-0.2957535661 -0.7204692185
-0.3002096668 -0.7186859476
-0.3046467004 -0.7168784243
-0.3090645759 -0.7150468602
-0.3134632040 -0.7131914664
-0.3178424973 -0.7113124536
-0.3222023704 -0.7094100322
-0.3265427397 -0.7074844121
-0.3308635252 -0.7055358015
-0.3351646454 -0.7035644104
-0.3394460226 -0.7015704475
-0.3437075800 -0.6995541209
-0.3479492427 -0.6975156383
-0.3521709383 -0.6954552061
-0.3563725969 -0.6933730303
-0.3605541541 -0.6912693151
-0.3647155376 -0.6891442670
-0.3688566895 -0.6869980851
-0.3729775391 -0.6848309799
-0.3770780306 -0.6826431493
-0.3811580922 -0.6804348053
-0.3852176639 -0.6782061497
-0.3892566882 -0.6759573841
-0.3932751090 -0.6736887097
-0.3972728722 -0.6714003273
-0.4012499272 -0.6690924350
-0.4052062293 -0.6667652283
-0.4091417204 -0.6644189134
-0.4130563560 -0.6620536847
-0.4169500939 -0.6596697376
-0.4208228822 -0.6572672748
-0.4246746822 -0.6548464881
-0.4285054542 -0.6524075727
-0.4323151525 -0.6499507279
-0.4361037439 -0.6474761430
-0.4398711911 -0.6449840127
-0.4436174545 -0.6424745334
-0.4473425006 -0.6399478964
-0.4510463025 -0.6374042881
-0.4547288274 -0.6348439020
-0.4583900428 -0.6322669305
-0.4620299210 -0.6296735624
-0.4656484416 -0.6270639804
-0.4692455758 -0.6244383767
-0.4728212979 -0.6217969398
-0.4763756150 -0.6191398209
-0.4799084797 -0.6164672448
-0.4834199029 -0.6137793539
-0.4869099217 -0.6110762684
-0.4903784529 -0.6083582724
-0.4938254767 -0.6056255413
-0.4972509529 -0.6028782823
-0.5006548805 -0.6001166523
-0.5040372596 -0.5973408194
-0.5073980581 -0.5945509901
-0.5107372830 -0.5917473169
-0.5140549248 -0.5889299850
-0.5173509794 -0.5860991642
-0.5206254540 -0.5832550166
-0.5238783196 -0.5803977533
-0.5271095656 -0.5775275522
-0.5303191907 -0.5746445827
-0.5335071938 -0.5717490156
-0.5366735768 -0.5688410210
-0.5398183395 -0.5659207722
-0.5429414852 -0.5629884385
-0.5460430173 -0.5600441883
-0.5491229402 -0.5570881931
-0.5521812561 -0.5541206220
-0.5552179716 -0.5511416414
-0.5582330949 -0.5481514185
-0.5612266327 -0.5451501174
-0.5641985964 -0.5421379045
-0.5671489923 -0.5391149446
-0.5700778347 -0.5360814007
-0.5729851354 -0.5330374334
-0.5758709057 -0.5299832068
-0.5787351584 -0.5269188824
-0.5815779080 -0.5238446203
-0.5843991701 -0.5207605797
-0.5871989627 -0.5176669169
-0.5899773032 -0.5145637900
-0.5927342089 -0.5114513569
-0.5954696988 -0.5083297734
-0.5981837930 -0.5051991944
-0.6008765138 -0.5020597724
-0.6035478838 -0.4989116597
-0.6061979245 -0.4957550107
-0.6088266600 -0.4925899756
-0.6114341162 -0.4894167035
-0.6140203185 -0.4862353446
-0.6165852923 -0.4830460478
-0.6191290658 -0.4798489592
-0.6216516665 -0.4766442277
-0.6241531223 -0.4734319993
-0.6266334641 -0.4702124168
-0.6290927202 -0.4669856284
-0.6315309235 -0.4637517738
-0.6339481097 -0.4605109897
-0.6363443081 -0.4572634250
-0.6387195496 -0.4540092224
-0.6410738695 -0.4507485206
-0.6434073032 -0.4474814568
-0.6457198883 -0.4442081665
-0.6480116574 -0.4409287924
-0.6502826463 -0.4376434728
-0.6525328925 -0.4343523433
-0.6547624356 -0.4310555360
-0.6569713143 -0.4277531854
-0.6591595664 -0.4244454269
-0.6613272330 -0.4211323924
-0.6634743554 -0.4178142115
-0.6656009753 -0.4144910144
-0.6677071329 -0.4111629338
-0.6697928709 -0.4078300984
-0.6718582328 -0.4044926347
-0.6739032629 -0.4011506685
-0.6759280047 -0.3978043293
-0.6779325028 -0.3944537419
-0.6799168040 -0.3910990276
-0.6818809535 -0.3877403120
-0.6838249959 -0.3843777212
-0.6857489798 -0.3810113735
-0.6876529520 -0.3776413915
-0.6895369584 -0.3742678997
-0.6914010471 -0.3708910175
-0.6932452686 -0.3675108601
-0.6950696700 -0.3641275503
-0.6968743007 -0.3607412053
-0.6986592124 -0.3573519377
-0.7004244539 -0.3539598680
-0.7021700773 -0.3505651072
-0.7038961340 -0.3471677692
-0.7056026741 -0.3437679714
-0.7072897495 -0.3403658273
-0.7089574125 -0.3369614475
-0.7106057158 -0.3335549435
-0.7122347128 -0.3301464255
-0.7138444569 -0.3267360032
-0.7154350023 -0.3233237850
-0.7170064031 -0.3199098790
-0.7185587142 -0.3164943921
-0.7200919906 -0.3130774305
-0.7216062879 -0.3096590998
-0.7231016617 -0.3062395044
-0.7245781683 -0.3028187483
-0.7260358642 -0.2993969344
-0.7274748062 -0.2959741649
-0.7288950516 -0.2925505413
-0.7302966578 -0.2891261640
-0.7316796828 -0.2857011330
-0.7330441846 -0.2822755472
-0.7343902218 -0.2788495048
-0.7357178531 -0.2754231032
-0.7370271377 -0.2719964391
-0.7383181345 -0.2685696079
-0.7395909045 -0.2651427043
-0.7408455069 -0.2617158231
-0.7420820019 -0.2582890579
-0.7433004496 -0.2548625009
-0.7445009121 -0.2514362446
-0.7456834499 -0.2480103802
-0.7468481242 -0.2445849973
-0.7479949964 -0.2411601852
-0.7491241283 -0.2377360335
-0.7502355821 -0.2343126314
-0.7513294199 -0.2308900644
-0.7524057039 -0.2274684198
-0.7534644973 -0.2240477828
-0.7545058633 -0.2206282391
-0.7555298645 -0.2172098736
-0.7565365642 -0.2137927698
-0.7575260256 -0.2103770109
-0.7584983133 -0.2069626780
-0.7594534907 -0.2035498535
-0.7603916219 -0.2001386184
-0.7613127708 -0.1967290529
-0.7622170019 -0.1933212365
-0.7631043796 -0.1899152478
-0.7639749690 -0.1865111634
-0.7648288346 -0.1831090615
-0.7656660415 -0.1797090183
-0.7664866563 -0.1763111022
-0.7672907432 -0.1729153951
-0.7680783665 -0.1695219730
-0.7688495934 -0.1661309018
-0.7696044879 -0.1627422633
-0.7703431151 -0.1593561301
-0.7710655410 -0.1559725728
-0.7717718313 -0.1525916636
-0.7724620536 -0.1492134657
-0.7731362724 -0.1458380554
-0.7737945531 -0.1424655028
-0.7744369636 -0.1390958704
-0.7750635688 -0.1357292313
-0.7756744356 -0.1323656504
-0.7762696290 -0.1290051995
-0.7768492150 -0.1256479452
-0.7774132600 -0.1222939534
-0.7779618305 -0.1189432894
-0.7784949930 -0.1155960178
-0.7790128140 -0.1122522024
-0.7795153602 -0.1089119064
-0.7800026983 -0.1055751924
-0.7804748945 -0.1022421219
-0.7809320155 -0.0989127562
-0.7813741280 -0.0955871561
-0.7818012974 -0.0922653822
-0.7822135930 -0.0889474863
-0.7826110815 -0.0856335325
-0.7829938283 -0.0823235808
-0.7833619002 -0.0790176893
-0.7837153640 -0.0757159150
-0.7840542864 -0.0724183146
-0.7843787342 -0.0691249439
-0.7846887742 -0.0658358582
-0.7849844724 -0.0625511112
-0.7852658972 -0.0592707446
-0.7855331161 -0.0559948227
-0.7857861925 -0.0527233974
-0.7860251974 -0.0494565117
-0.7862501953 -0.0461942282
-0.7864612524 -0.0429365991
-0.7866584355 -0.0396836757
-0.7868418095 -0.0364354980
-0.7870114459 -0.0331921177
-0.7871674079 -0.0299535901
-0.7873097622 -0.0267199644
-0.7874385754 -0.0234912884
-0.7875539143 -0.0202676094
-0.7876558452 -0.0170489741
-0.7877444347 -0.0138354286
-0.7878197492 -0.0106270183
-0.7878818550 -0.0074237882
-0.7879308185 -0.0042257826
-0.7879667060 -0.0010330453
-0.7879895836 0.0021543803
-0.7879995178 0.0053364529
-0.7879965746 0.0085131306
-0.7879808200 0.0116843716
-0.7879523199 0.0148501350
-0.7879111401 0.0180103794
-0.7878573464 0.0211650639
-0.7877910047 0.0243141487
-0.7877121806 0.0274575946
-0.7876209399 0.0305953630
-0.7875173481 0.0337274173
-0.7874014707 0.0368537198
-0.7872733730 0.0399742334
-0.7871331200 0.0430889199
-0.7869807770 0.0461977432
-0.7868164093 0.0493006671
-0.7866400819 0.0523976566
-0.7864518595 0.0554886769
-0.7862518071 0.0585736936
-0.7860399892 0.0616526729
-0.7858164705 0.0647255816
-0.7855813155 0.0677923863
-0.7853345884 0.0708530547
-0.7850763537 0.0739075548
-0.7848066753 0.0769558549
-0.7845256173 0.0799979237
-0.7842332437 0.0830337303
-0.7839296182 0.0860632444
-0.7836148046 0.0890864359
-0.7832888663 0.0921032755
-0.7829518668 0.0951137339
-0.7826038694 0.0981177825
-0.7822449372 0.1011153930
-0.7818751332 0.1041065376
-0.7814945205 0.1070911888
-0.7811031616 0.1100693196
-0.7807011192 0.1130409034
-0.7802884559 0.1160059137
-0.7798652326 0.1189643361
-0.7794315110 0.1219161492
-0.7789873532 0.1248613265
-0.7785328202 0.1277998334
-0.7780679765 0.1307316469
-0.7775928830 0.1336567386
-0.7771076016 0.1365750844
-0.7766122063 0.1394867310
-0.7761067298 0.1423916467
-0.7755912321 0.1452898358
-0.7750657751 0.1481811860
-0.7745304309 0.1510656795
-0.7739852620 0.1539432944
-0.7734303296 0.1568140093
-0.7728656941 0.1596778033
-0.7722914157 0.1625346563
-0.7717075545 0.1653845481
-0.7711141702 0.1682274593
-0.7705113225 0.1710633705
-0.7698990712 0.1738922626
-0.7692774755 0.1767141174
-0.7686465946 0.1795289167
-0.7680064877 0.1823366430
-0.7673572136 0.1851372790
-0.7666988310 0.1879308077
-0.7660313985 0.1907172128
-0.7653549743 0.1934964780
-0.7646696168 0.1962685874
-0.7639753841 0.1990335256
-0.7632723338 0.2017912776
-0.7625605239 0.2045418283
-0.7618400052 0.2072851771
-0.7611108414 0.2100213044
-0.7603730857 0.2127502071
-0.7596267905 0.2154718743
-0.7588720186 0.2181862925
-0.7581088257 0.2208934423
-0.7573372706 0.2235932985
-0.7565574102 0.2262858480
-0.7557692985 0.2289710937
-0.7549729917 0.2316490116
-0.7541685473 0.2343195875
-0.7533560215 0.2369828103
-0.7525354699 0.2396386692
-0.7517069477 0.2422871539
-0.7508705083 0.2449282656
-0.7500262029 0.2475620040
-0.7491740882 0.2501883450
-0.7483142214 0.2528072738
-0.7474466575 0.2554187816
-0.7465714508 0.2580228598
-0.7456886554 0.2606195003
-0.7447983252 0.2632086950
-0.7439005139 0.2657904361
-0.7429952750 0.2683647165
-0.7420826619 0.2709315288
-0.7411627274 0.2734908668
-0.7402355247 0.2760427236
-0.7393011066 0.2785870927
-0.7383595257 0.2811239681
-0.7374108344 0.2836533439
-0.7364550850 0.2861752146
-0.7354923295 0.2886895750
-0.7345226197 0.2911964200
-0.7335460074 0.2936957449
-0.7325625440 0.2961875453
-0.7315722807 0.2986718167
-0.7305752688 0.3011485553
-0.7295715562 0.3036177610
-0.7285611951 0.3060794344
-0.7275442370 0.3085335646
-0.7265207251 0.3109801648
-0.7254907162 0.3134192205
-0.7244542508 0.3158507479
-0.7234113815 0.3182747416
-0.7223621588 0.3206911912
-0.7213066369 0.3231000833
-0.7202448657 0.3255014154
-0.7191768948 0.3278951855
-0.7181027731 0.3302813921
-0.7170225493 0.3326600340
-0.7159362720 0.3350311101
-0.7148439896 0.3373946195
-0.7137457502 0.3397505617
-0.7126415911 0.3420989960
-0.7115315380 0.3444399019
-0.7104156632 0.3467732528
-0.7092940190 0.3490990380
-0.7081666537 0.3514172569
-0.7070336149 0.3537279098
-0.7058949498 0.3560309969
-0.7047507051 0.3583265191
-0.7036009273 0.3606144774
-0.7024456626 0.3628948732
-0.7012849571 0.3651677080
-0.7001188567 0.3674329835
-0.6989474070 0.3696907018
-0.6977706536 0.3719408649
-0.6965886416 0.3741834752
-0.6954014162 0.3764185351
-0.6942090223 0.3786460473
-0.6930115045 0.3808660147
-0.6918089074 0.3830784404
-0.6906012752 0.3852833275
-0.6893886523 0.3874806793
-0.6881710824 0.3896704995
-0.6869486093 0.3918527918
-0.6857212766 0.3940275600
-0.6844891260 0.3961948104
-0.6832521945 0.3983545585
-0.6820105112 0.4005068375
-0.6807641370 0.4026516141
-0.6795131162 0.4047888897
-0.6782574922 0.4069186687
-0.6769973075 0.4090409556
-0.6757326044 0.4111557553
-0.6744634249 0.4132630732
-0.6731898108 0.4153629145
-0.6719118034 0.4174552850
-0.6706294443 0.4195401904
-0.6693427744 0.4216176366
-0.6680518348 0.4236876298
-0.6667566662 0.4257501763
-0.6654573092 0.4278052824
-0.6641538041 0.4298529548
-0.6628461910 0.4318932002
-0.6615345101 0.4339260255
-0.6602188011 0.4359514376
-0.6588991035 0.4379694437
-0.6575754570 0.4399800512
-0.6562479006 0.4419832675
-0.6549164736 0.4439791001
-0.6535812146 0.4459675567
-0.6522421626 0.4479486453
-0.6508993558 0.4499223738
-0.6495528328 0.4518887503
-0.6482026316 0.4538477831
-0.6468487902 0.4557994805
-0.6454913463 0.4577438510
-0.6441303376 0.4596809034
-0.6427658014 0.4616106463
-0.6413977750 0.4635330886
-0.6400262955 0.4654482393
-0.6386513997 0.4673561076
-0.6372731242 0.4692567026
-0.6358915057 0.4711500338
-0.6345065804 0.4730361106
-0.6331183844 0.4749149425
-0.6317269515 0.4767865424
-0.6303323166 0.4786509209
-0.6289345138 0.4805080900
-0.6275335774 0.4823580609
-0.6261295416 0.4842008451
-0.6247224426 0.4860364514
-0.6233123153 0.4878648901
-0.6218991944 0.4896861713
-0.6204831152 0.4915003047
-0.6190641113 0.4933073018
-0.6176422179 0.4951071718
-0.6162174679 0.4968999271
-0.6147898967 0.4986855764
-0.6133595360 0.5004641330
-0.6119264216 0.5022356054
-0.6104905843 0.5040000074
-0.6090520599 0.5057573473
-0.6076108787 0.5075076394
-0.6061670763 0.5092508919
-0.6047206855 0.5109871160
-0.6032717383 0.5127163238
-0.6018202700 0.5144385236
-0.6003663125 0.5161537273
-0.5989099003 0.5178619439
-0.5974510653 0.5195631852
-0.5959898387 0.5212574637
-0.5945262518 0.5229447918
-0.5930603356 0.5246251819
-0.5915921212 0.5262986463
-0.5901216395 0.5279651973
-0.5886489214 0.5296248475
-0.5871739960 0.5312776108
-0.5856968925 0.5329235012
-0.5842176411 0.5345625314
-0.5827362730 0.5361947128
-0.5812528182 0.5378200581
-0.5797673058 0.5394385809
-0.5782797654 0.5410502942
-0.5767902262 0.5426552109
-0.5752987176 0.5442533442
-0.5738052688 0.5458447069
-0.5723099084 0.5474293124
-0.5708126648 0.5490071744
-0.5693135665 0.5505783063
-0.5678126436 0.5521427198
-0.5663099244 0.5537004280
-0.5648054388 0.5552514427
-0.5632992146 0.5567957775
-0.5617912795 0.5583334462
-0.5602816608 0.5598644626
-0.5587703864 0.5613888401
-0.5572574837 0.5629065921
-0.5557429809 0.5644177318
-0.5542269051 0.5659222725
-0.5527092838 0.5674202277
-0.5511901443 0.5689116106
-0.5496695135 0.5703964350
-0.5481474175 0.5718747151
-0.5466238829 0.5733464648
-0.5450989363 0.5748116975
-0.5435726044 0.5762704269
-0.5420449133 0.5777226668
-0.5405158889 0.5791684312
-0.5389855570 0.5806077341
-0.5374539433 0.5820405896
-0.5359210733 0.5834670119
-0.5343869721 0.5848870152
-0.5328516649 0.5863006138
-0.5313151767 0.5877078219
-0.5297775324 0.5891086539
-0.5282387566 0.5905031242
-0.5266988739 0.5918912471
-0.5251579087 0.5932730372
-0.5236158852 0.5946485090
-0.5220728276 0.5960176769
-0.5205287597 0.5973805555
-0.5189837055 0.5987371594
-0.5174376886 0.6000875033
-0.5158907183 0.6014316146
-0.5143428301 0.6027694966
-0.5127940487 0.6041011631
-0.5112443975 0.6054266286
-0.5096938996 0.6067459077
-0.5081425779 0.6080590151
-0.5065904443 0.6093659757
-0.5050375078 0.6106668142
-0.5034838002 0.6119615381
-0.5019293418 0.6132501636
-0.5003741563 0.6145327041
-0.4988182717 0.6158091694
-0.4972617208 0.6170795656
-0.4957045271 0.6183439062
-0.4941467115 0.6196022069
-0.4925882856 0.6208544917
-0.4910292489 0.6221007915
-0.4894696507 0.6233410998
-0.4879095122 0.6245754314
-0.4863488546 0.6258038010
-0.4847876988 0.6270262238
-0.4832260657 0.6282427149
-0.4816639758 0.6294532896
-0.4801014495 0.6306579630
-0.4785385071 0.6318567505
-0.4769751687 0.6330496674
-0.4754114543 0.6342367290
-0.4738473838 0.6354179507
-0.4722829769 0.6365933478
-0.4707182532 0.6377629357
-0.4691532013 0.6389267527
-0.4675878682 0.6400847937
-0.4660222751 0.6412370726
-0.4644564416 0.6423836042
-0.4628903870 0.6435244039
-0.4613241301 0.6446594870
-0.4597576900 0.6457888687
-0.4581910851 0.6469125647
-0.4566243341 0.6480305904
-0.4550574554 0.6491429612
-0.4534904671 0.6502496927
-0.4519233874 0.6513508003
-0.4503562343 0.6524462997
-0.4487890256 0.6535362064
-0.4472217791 0.6546205359
-0.4456545123 0.6556993038
-0.4440872430 0.6567725256
-0.4425199883 0.6578402169
-0.4409527655 0.6589023933
-0.4393855841 0.6599590753
-0.4378184501 0.6610102859
-0.4362513935 0.6620560323
-0.4346844358 0.6630963268
-0.4331175940 0.6641311846
-0.4315508850 0.6651606209
-0.4299843253 0.6661846513
-0.4284179313 0.6672032913
-0.4268517195 0.6682165564
-0.4252857059 0.6692244623
-0.4237199066 0.6702270244
-0.4221543220 0.6712242674
-0.4205889643 0.6722162098
-0.4190238492 0.6732028671
-0.4174589921 0.6741842549
-0.4158944214 0.6751603811
-0.4143301487 0.6761312639
-0.4127661965 0.6770969123
-0.4112025819 0.6780573417
-0.4096393131 0.6790125720
-0.4080764094 0.6799626150
-0.4065138883 0.6809074853
-0.4049517650 0.6818471980
-0.4033900541 0.6827817687
-0.4018287702 0.6837112127
-0.4002679280 0.6846355456
-0.3987075416 0.6855547828
-0.3971476254 0.6864689397
-0.3955881935 0.6873780319
-0.3940292599 0.6882820747
-0.3924708386 0.6891810837
-0.3909129433 0.6900750743
-0.3893555878 0.6909640619
-0.3877987856 0.6918480619
-0.3862425504 0.6927270897
-0.3846868955 0.6936011608
-0.3831318343 0.6944702904
-0.3815773777 0.6953344954
-0.3800235384 0.6961937912
-0.3784703272 0.6970481944
-0.3769177446 0.6978977283
-0.3753658075 0.6987424034
-0.3738145341 0.6995822335
-0.3722639355 0.7004172344
-0.3707140242 0.7012474214
-0.3691648111 0.7020728104
-0.3676163083 0.7028934167
-0.3660685256 0.7037092568
-0.3645214742 0.7045203463
-0.3629751655 0.7053267006
-0.3614296107 0.7061283352
-0.3598848209 0.7069252656
-0.3583407825 0.7077175169
-0.3567975018 0.7085051087
-0.3552549893 0.7092880575
-0.3537132594 0.7100663763
-0.3521723436 0.7108400721
-0.3506322662 0.7116091516
-0.3490930395 0.7123736285
-0.3475546773 0.7131335163
-0.3460171915 0.7138888294
-0.3444805951 0.7146395819
-0.3429448996 0.7153857883
-0.3414101186 0.7161274623
-0.3398762639 0.7168646181
-0.3383433471 0.7175972705
-0.3368113795 0.7183254339
-0.3352803690 0.7190491247
-0.3337503274 0.7197683563
-0.3322212692 0.7204831421
-0.3306932050 0.7211934969
-0.3291661447 0.7218994355
-0.3276400980 0.7226009729
-0.3261150747 0.7232981240
-0.3245910847 0.7239909037
-0.3230681377 0.7246793266
-0.3215462434 0.7253634076
-0.3200254115 0.7260431613
-0.3185056515 0.7267186023
-0.3169869733 0.7273897453
-0.3154693861 0.7280566049
-0.3139528848 0.7287192032
-0.3124374703 0.7293775566
-0.3109231527 0.7300316792
-0.3094099411 0.7306815860
-0.3078978573 0.7313272853
-0.3063869179 0.7319687894
-0.3048771321 0.7326061120
-0.3033685096 0.7332392673
-0.3018610592 0.7338682694
-0.3003547900 0.7344931327
-0.2988497107 0.7351138715
-0.2973458299 0.7357305001
-0.2958431561 0.7363430329
-0.2943416977 0.7369514841
-0.2928414628 0.7375558684
-0.2913424570 0.7381562009
-0.2898446881 0.7387524957
-0.2883481642 0.7393447673
-0.2868528954 0.7399330287
-0.2853588906 0.7405172939
-0.2838661578 0.7410975771
-0.2823747049 0.7416738922
-0.2808845396 0.7422462535
-0.2793956678 0.7428146760
-0.2779080925 0.7433791750
-0.2764218249 0.7439397627
-0.2749368748 0.7444964529
-0.2734532498 0.7450492592
-0.2719709572 0.7455981957
-0.2704900043 0.7461432761
-0.2690103984 0.7466845145
-0.2675321465 0.7472219245
-0.2660552557 0.7477555202
-0.2645797330 0.7482853152
-0.2631055853 0.7488113234
-0.2616328194 0.7493335586
-0.2601614421 0.7498520345
-0.2586914602 0.7503667647
-0.2572228803 0.7508777630
-0.2557557089 0.7513850430
-0.2542899524 0.7518886184
-0.2528256173 0.7523885028
-0.2513627098 0.7528847099
-0.2499012360 0.7533772532
-0.2484412025 0.7538661463
-0.2469826153 0.7543514026
-0.2455254804 0.7548330357
-0.2440698037 0.7553110591
-0.2426155913 0.7557854862
-0.2411628494 0.7562563303
-0.2397115838 0.7567236048
-0.2382618004 0.7571873228
-0.2368135050 0.7576474979
-0.2353667033 0.7581041432
-0.2339214009 0.7585572719
-0.2324776033 0.7590068974
-0.2310353161 0.7594530328
-0.2295945447 0.7598956913
-0.2281552946 0.7603348860
-0.2267175710 0.7607706301
-0.2252813764 0.7612029380
-0.2238467138 0.7616318229
-0.2224135884 0.7620572975
-0.2209820053 0.7624793749
-0.2195519723 0.7628980672
-0.2181234962 0.7633133869
-0.2166965821 0.7637253471
-0.2152712351 0.7641339604
-0.2138474599 0.7645392396
-0.2124252615 0.7649411977
-0.2110046445 0.7653398474
-0.2095856136 0.7657352014
-0.2081681735 0.7661272725
-0.2067523287 0.7665160734
-0.2053380837 0.7669016168
-0.2039254430 0.7672839153
-0.2025144109 0.7676629815
-0.2011049919 0.7680388279
-0.1996971821 0.7684114693
-0.1982909795 0.7687809200
-0.1968863911 0.7691471911
-0.1954834238 0.7695102952
-0.1940820772 0.7698702446
-0.1926823648 0.7702270503
-0.1912842937 0.7705807238
-0.1898878681 0.7709312771
-0.1884930921 0.7712787226
-0.1870999697 0.7716230722
-0.1857085048 0.7719643384
-0.1843187013 0.7723025332
-0.1829305628 0.7726376689
-0.1815440930 0.7729697576
-0.1801592956 0.7732988115
-0.1787761742 0.7736248427
-0.1773947322 0.7739478631
-0.1760149732 0.7742678849
-0.1746369006 0.7745849200
-0.1732605179 0.7748989805
-0.1718858282 0.7752100782
-0.1705128350 0.7755182250
-0.1691415415 0.7758234330
-0.1677719509 0.7761257138
-0.1664040664 0.7764250793
-0.1650378910 0.7767215412
-0.1636734252 0.7770151123
-0.1623106702 0.7773058043
-0.1609496285 0.7775936288
-0.1595903044 0.7778785969
-0.1582327019 0.7781607208
-0.1568768239 0.7784400115
-0.1555226751 0.7787164804
-0.1541702582 0.7789901390
-0.1528195763 0.7792609987
-0.1514706318 0.7795290711
-0.1501234276 0.7797943675
-0.1487779663 0.7800568995
-0.1474342505 0.7803166783
-0.1460922831 0.7805737153
-0.1447520666 0.7808280217
-0.1434136037 0.7810796088
-0.1420768968 0.7813284878
-0.1407419484 0.7815746699
-0.1394087606 0.7818181664
-0.1380773360 0.7820589883
-0.1367476768 0.7822971469
-0.1354197851 0.7825326532
-0.1340936634 0.7827655182
-0.1327693137 0.7829957530
-0.1314467382 0.7832233686
-0.1301259391 0.7834483759
-0.1288069183 0.7836707859
-0.1274896780 0.7838906095
-0.1261742201 0.7841078576
-0.1248605467 0.7843225409
-0.1235486595 0.7845346704
-0.1222385605 0.7847442568
-0.1209302516 0.7849513109
-0.1196237346 0.7851558433
-0.1183190112 0.7853578647
-0.1170160832 0.7855573859
-0.1157149524 0.7857544175
-0.1144156204 0.7859489700
-0.1131180889 0.7861410540
-0.1118223594 0.7863306800
-0.1105284336 0.7865178586
-0.1092363130 0.7867026002
-0.1079459991 0.7868849152
-0.1066574935 0.7870648142
-0.1053707975 0.7872423074
-0.1040859126 0.7874174052
-0.1028028402 0.7875901179
-0.1015215816 0.7877604559
-0.1002421381 0.7879284293
-0.0989645111 0.7880940484
-0.0976887018 0.7882573234
-0.0964147115 0.7884182645
-0.0951425413 0.7885768820
-0.0938721895 0.7887331867
-0.0926036563 0.7888871880
-0.0913369426 0.7890388962
-0.0900720498 0.7891883212
-0.0888089804 0.7893354725
-0.0875477373 0.7894803601
-0.0862883218 0.7896229942
-0.0850307348 0.7897633844
-0.0837749773 0.7899015406
-0.0825210502 0.7900374727
-0.0812689546 0.7901711905
-0.0800186911 0.7903027037
-0.0787702606 0.7904320221
-0.0775236639 0.7905591554
-0.0762789018 0.7906841134
-0.0750359751 0.7908069056
-0.0737948843 0.7909275417
-0.0725556302 0.7910460313
-0.0713182134 0.7911623840
-0.0700826346 0.7912766093
-0.0688488927 0.7913887170
-0.0676169856 0.7914987169
-0.0663869148 0.7916066180
-0.0651586798 0.7917124298
-0.0639322826 0.7918161616
-0.0627077238 0.7919178229
-0.0614850054 0.7920174226
-0.0602641287 0.7921149703
-0.0590450943 0.7922104750
-0.0578279024 0.7923039461
-0.0566125534 0.7923953927
-0.0553990477 0.7924848241
-0.0541873834 0.7925722493
-0.0529775578 0.7926576775
-0.0517695713 0.7927411182
-0.0505634252 0.7928225804
-0.0493591182 0.7929020730
-0.0481566505 0.7929796053
-0.0469560235 0.7930551862
-0.0457572404 0.7931288246
-0.0445603017 0.7932005293
-0.0433652073 0.7932703091
-0.0421719570 0.7933381727
-0.0409805508 0.7934041291
-0.0397909884 0.7934681870
-0.0386032698 0.7935303552
-0.0374173950 0.7935906426
-0.0362333637 0.7936490578
-0.0350511684 0.7937056079
-0.0338708000 0.7937603013
-0.0326922499 0.7938131468
-0.0315155096 0.7938641535
-0.0303405707 0.7939133302
-0.0291674360 0.7939606887
-0.0279961108 0.7940062374
-0.0268265950 0.7940499841
-0.0256588889 0.7940919368
-0.0244929894 0.7941321028
-0.0233288978 0.7941704920
-0.0221666219 0.7942071140
-0.0210061690 0.7942419768
-0.0198475470 0.7942750884
-0.0186907635 0.7943064568
-0.0175358198 0.7943360884
-0.0163827156 0.7943639911
-0.0152314510 0.7943901726
-0.0140820261 0.7944146415
-0.0129344405 0.7944374058
-0.0117886939 0.7944584736
-0.0106447856 0.7944778532
-0.0095027152 0.7944955527
-0.0083624820 0.7945115800
-0.0072240855 0.7945259434
-0.0060875251 0.7945386508
-0.0049528001 0.7945497101
-0.0038199099 0.7945591295
-0.0026888537 0.7945669167
-0.0015596309 0.7945730798
-0.0004322408 0.7945776267
0.0006933173 0.7945805651
0.0018170442 0.7945819029
0.0029389407 0.7945816480
0.0040590076 0.7945798080
0.0051772455 0.7945763909
0.0062936555 0.7945714042
0.0074082383 0.7945648557
0.0085209947 0.7945567532
0.0096319256 0.7945471041
0.0107410320 0.7945359162
0.0118483146 0.7945231970
0.0129537745 0.7945089542
0.0140574125 0.7944931952
0.0151592297 0.7944759276
0.0162592269 0.7944571588
0.0173574052 0.7944368964
0.0184537655 0.7944151478
0.0195483089 0.7943919204
0.0206410364 0.7943672215
0.0217319491 0.7943410586
0.0228210479 0.7943134390
0.0239083340 0.7942843700
0.0249938084 0.7942538588
0.0260774724 0.7942219128
0.0271593268 0.7941885392
0.0282393730 0.7941537451
0.0293176121 0.7941175378
0.0303940451 0.7940799245
0.0314686733 0.7940409122
0.0325414979 0.7940005080
0.0336125200 0.7939587192
0.0346817410 0.7939155526
0.0357491619 0.7938710153
0.0368147841 0.7938251144
0.0378786088 0.7937778568
0.0389406372 0.7937292495
0.0400008707 0.7936792995
0.0410593105 0.7936280135
0.0421159580 0.7935753985
0.0431708144 0.7935214615
0.0442238811 0.7934662091
0.0452751594 0.7934096482
0.0463246507 0.7933517856
0.0473723563 0.7932926280
0.0484182776 0.7932321822
0.0494624159 0.7931704549
0.0505047728 0.7931074527
0.0515453498 0.7930431824
0.0525841481 0.7929776505
0.0536211693 0.7929108637
0.0546564150 0.7928428287
0.0556898864 0.7927735518
0.0567215852 0.7927030398
0.0577515127 0.7926312991
0.0587796704 0.7925583362
0.0598060597 0.7924841576
0.0608306823 0.7924087697
0.0618535394 0.7923321790
0.0628746328 0.7922543918
0.0638939639 0.7921754145
0.0649115343 0.7920952535
0.0659273455 0.7920139151
0.0669413991 0.7919314056
0.0679536966 0.7918477312
0.0689642398 0.7917628984
0.0699730301 0.7916769132
0.0709800693 0.7915897819
0.0719853588 0.7915015107
0.0729889003 0.7914121057
0.0739906955 0.7913215731
0.0749907460 0.7912299191
0.0759890534 0.7911371496
0.0769856195 0.7910432709
0.0779804459 0.7909482889
0.0789735342 0.7908522096
0.0799648862 0.7907550392
0.0809545036 0.7906567835
0.0819423888 0.7905574484
0.0829285446 0.7904570398
0.0839129738 0.7903555634
0.0848956794 0.7902530248
0.0858766643 0.7901494298
0.0868559316 0.7900447840
0.0878334838 0.7899390931
0.0888093224 0.7898323631
0.0897834485 0.7897246001
0.0907558631 0.7896158099
0.0917265678 0.7895059982
0.0926955641 0.7893951705
0.0936628537 0.7892833325
0.0946284371 0.7891704904
0.0955923149 0.7890566498
0.0965544878 0.7889418167
0.0975149562 0.7888259967
0.0984737219 0.7887091953
0.0994307865 0.7885914181
0.1003861519 0.7884726705
0.1013398200 0.7883529580
0.1022917924 0.7882322863
0.1032420712 0.7881106607
0.1041906581 0.7879880868
0.1051375553 0.7878645699
0.1060827647 0.7877401155
0.1070262884 0.7876147289
0.1079681282 0.7874884156
0.1089082863 0.7873611809
0.1098467647 0.7872330301
0.1107835654 0.7871039685
0.1117186903 0.7869740014
0.1126521415 0.7868431340
0.1135839209 0.7867113716
0.1145140305 0.7865787194
0.1154424723 0.7864451826
0.1163692485 0.7863107663
0.1172943610 0.7861754758
0.1182178116 0.7860393163
0.1191396023 0.7859022928
0.1200597350 0.7857644105
0.1209782115 0.7856256746
0.1218950337 0.7854860900
0.1228102033 0.7853456620
0.1237237224 0.7852043955
0.1246355927 0.7850622956
0.1255458160 0.7849193674
0.1264543942 0.7847756157
0.1273613293 0.7846310456
0.1282666233 0.7844856620
0.1291702781 0.7843394698
0.1300722958 0.7841924739
0.1309726785 0.7840446792
0.1318714281 0.7838960906
0.1327685467 0.7837467129
0.1336640363 0.7835965509
0.1345578990 0.7834456094
0.1354501368 0.7832938933
0.1363407517 0.7831414072
0.1372297459 0.7829881560
0.1381171214 0.7828341443
0.1390028803 0.7826793769
0.1398870245 0.7825238584
0.1407695563 0.7823675936
0.1416504776 0.7822105870
0.1425297906 0.7820528434
0.1434074973 0.7818943673
0.1442835999 0.7817351634
0.1451581004 0.7815752362
0.1460310008 0.7814145902
0.1469023034 0.7812532301
0.1477720102 0.7810911603
0.1486401233 0.7809283854
0.1495066449 0.7807649098
0.1503715770 0.7806007381
0.1512349217 0.7804358746
0.1520966813 0.7802703238
0.1529568577 0.7801040902
0.1538154532 0.7799371781
0.1546724698 0.7797695919
0.1555279096 0.7796013359
0.1563817750 0.7794324146
0.1572340678 0.7792628322
0.1580847904 0.7790925931
0.1589339448 0.7789217016
0.1597815332 0.7787501619
0.1606275577 0.7785779783
0.1614720206 0.7784051550
0.1623149238 0.7782316963
0.1631562697 0.7780576063
0.1639960603 0.7778828893
0.1648342979 0.7777075495
0.1656709845 0.7775315910
0.1665061224 0.7773550178
0.1673397138 0.7771778343
0.1681717607 0.7770000444
0.1690022654 0.7768216523
0.1698312301 0.7766426620
0.1706586568 0.7764630775
0.1714845480 0.7762829030
0.1723089056 0.7761021425
0.1731317318 0.7759207999
0.1739530290 0.7757388793
0.1747727992 0.7755563845
0.1755910447 0.7753733197
0.1764077676 0.7751896886
0.1772229702 0.7750054954
0.1780366546 0.7748207437
0.1788488231 0.7746354376
0.1796594778 0.7744495810
0.1804686209 0.7742631776
0.1812762548 0.7740762313
0.1820823814 0.7738887460
0.1828870032 0.7737007255
0.1836901222 0.7735121735
0.1844917408 0.7733230939
0.1852918610 0.7731334903
0.1860904852 0.7729433667
0.1868876156 0.7727527266
0.1876832542 0.7725615739
0.1884774035 0.7723699121
0.1892700656 0.7721777451
0.1900612427 0.7719850765
0.1908509371 0.7717919098
0.1916391509 0.7715982489
0.1924258865 0.7714040973
0.1932111460 0.7712094585
0.1939949316 0.7710143363
0.1947772457 0.7708187342
0.1955580904 0.7706226557
0.1963374679 0.7704261044
0.1971153805 0.7702290838
0.1978918305 0.7700315976
0.1986668200 0.7698336490
0.1994403513 0.7696352418
0.2002124267 0.7694363793
0.2009830483 0.7692370649
0.2017522185 0.7690373022
0.2025199394 0.7688370946
0.2032862133 0.7686364455
0.2040510425 0.7684353582
0.2048144291 0.7682338363
0.2055763755 0.7680318830
0.2063368838 0.7678295017
0.2070959564 0.7676266958
0.2078535954 0.7674234685
0.2086098031 0.7672198233
0.2093645818 0.7670157634
0.2101179336 0.7668112920
0.2108698610 0.7666064126
0.2116203660 0.7664011283
0.2123694509 0.7661954423
0.2131171181 0.7659893580
0.2138633697 0.7657828785
0.2146082080 0.7655760071
0.2153516352 0.7653687468
0.2160936537 0.7651611011
0.2168342660 0.7649530728
0.2175734744 0.7647446653
0.2183112816 0.7645358815
0.2190476899 0.7643267244
0.2197827019 0.7641171971
0.2205163199 0.7639073026
0.2212485460 0.7636970441
0.2219793828 0.7634864245
0.2227088325 0.7632754468
0.2234368972 0.7630641141
0.2241635793 0.7628524295
0.2248888811 0.7626403958
0.2256128047 0.7624280162
0.2263353523 0.7622152936
0.2270565263 0.7620022310
0.2277763287 0.7617888312
0.2284947619 0.7615750974
0.2292118280 0.7613610324
0.2299275296 0.7611466391
0.2306418688 0.7609319205
0.2313548481 0.7607168792
0.2320664699 0.7605015183
0.2327767366 0.7602858406
0.2334856506 0.7600698488
0.2341932147 0.7598535458
0.2348994308 0.7596369341
0.2356043016 0.7594200168
0.2363078292 0.7592027965
0.2370100160 0.7589852760
0.2377108642 0.7587674581
0.2384103760 0.7585493455
0.2391085535 0.7583309411
0.2398053992 0.7581122475
0.2405009150 0.7578932675
0.2411951031 0.7576740038
0.2418879653 0.7574544593
0.2425795036 0.7572346366
0.2432697201 0.7570145386
0.2439586166 0.7567941680
0.2446461952 0.7565735276
0.2453324579 0.7563526199
0.2460174067 0.7561314479
0.2467010439 0.7559100142
0.2473833715 0.7556883214
0.2480643914 0.7554663722
0.2487441059 0.7552441693
0.2494225170 0.7550217153
0.2500996272 0.7547990127
0.2507754384 0.7545760641
0.2514499529 0.7543528721
0.2521231729 0.7541294391
0.2527951008 0.7539057677
0.2534657388 0.7536818604
0.2541350892 0.7534577196
0.2548031543 0.7532333478
0.2554699364 0.7530087474
0.2561354378 0.7527839209
0.2567996609 0.7525588706
0.2574626078 0.7523335991
0.2581242810 0.7521081087
0.2587846827 0.7518824018
0.2594438152 0.7516564809
0.2601016806 0.7514303482
0.2607582812 0.7512040063
0.2614136192 0.7509774575
0.2620676968 0.7507507042
0.2627205162 0.7505237486
0.2633720796 0.7502965932
0.2640223892 0.7500692402
0.2646714472 0.7498416920
0.2653192558 0.7496139509
0.2659658172 0.7493860192
0.2666111335 0.7491578992
0.2672552069 0.7489295932
0.2678980396 0.7487011033
0.2685396338 0.7484724320
0.2691799916 0.7482435815
0.2698191152 0.7480145539
0.2704570067 0.7477853517
0.2710936681 0.7475559769
0.2717291017 0.7473264318
0.2723633096 0.7470967186
0.2729962940 0.7468668396
0.2736280568 0.7466367969
0.2742586004 0.7464065927
0.2748879268 0.7461762291
0.2755160381 0.7459457084
0.2761429365 0.7457150326
0.2767686241 0.7454842040
0.2773931030 0.7452532246
0.2780163754 0.7450220966
0.2786384433 0.7447908221
0.2792593089 0.7445594031
0.2798789743 0.7443278418
0.2804974415 0.7440961403
0.2811147128 0.7438643007
0.2817307902 0.7436323249
0.2823456759 0.7434002150
0.2829593720 0.7431679731
0.2835718808 0.7429356011
0.2841832044 0.7427031011
0.2847933449 0.7424704751
0.2854023044 0.7422377250
0.2860100851 0.7420048529
0.2866166891 0.7417718607
0.2872221186 0.7415387503
0.2878263757 0.7413055237
0.2884294625 0.7410721829
0.2890313811 0.7408387298
0.2896321338 0.7406051663
0.2902317225 0.7403714944
0.2908301495 0.7401377158
0.2914274168 0.7399038326
0.2920235266 0.7396698466
0.2926184809 0.7394357597
0.2932122820 0.7392015738
0.2938049318 0.7389672907
0.2943964326 0.7387329122
0.2949867864 0.7384984403
0.2955759953 0.7382638767
0.2961640614 0.7380292232
0.2967509868 0.7377944818
0.2973367737 0.7375596541
0.2979214241 0.7373247420
0.2985049401 0.7370897473
0.2990873238 0.7368546718
0.2996685773 0.7366195171
0.3002487026 0.7363842852
0.3008277019 0.7361489777
0.3014055773 0.7359135964
0.3019823307 0.7356781430
0.3025579644 0.7354426192
0.3031324803 0.7352070268
0.3037058806 0.7349713675
0.3042781672 0.7347356430
0.3048493424 0.7344998550
0.3054194081 0.7342640051
0.3059883663 0.7340280951
0.3065562192 0.7337921265
0.3071229689 0.7335561012
0.3076886173 0.7333200207
0.3082531665 0.7330838866
0.3088166186 0.7328477007
0.3093789756 0.7326114644
0.3099402396 0.7323751796
0.3105004125 0.7321388477
0.3110594965 0.7319024704
0.3116174936 0.7316660492
0.3121744057 0.7314295858
0.3127302351 0.7311930818
0.3132849835 0.7309565386
0.3138386532 0.7307199580
0.3143912461 0.7304833413
0.3149427642 0.7302466903
0.3154932096 0.7300100063
0.3160425843 0.7297732910
0.3165908902 0.7295365459
0.3171381294 0.7292997725
0.3176843039 0.7290629724
0.3182294158 0.7288261469
0.3187734669 0.7285892976
0.3193164594 0.7283524260
0.3198583951 0.7281155336
0.3203992762 0.7278786219
0.3209391046 0.7276416923
0.3214778822 0.7274047462
0.3220156111 0.7271677852
0.3225522932 0.7269308106
0.3230879306 0.7266938239
0.3236225252 0.7264568266
0.3241560790 0.7262198200
0.3246885939 0.7259828056
0.3252200720 0.7257457847
0.3257505152 0.7255087588
0.3262799254 0.7252717293
0.3268083047 0.7250346975
0.3273356549 0.7247976649
0.3278619781 0.7245606327
0.3283872761 0.7243236024
0.3289115510 0.7240865753
0.3294348047 0.7238495528
0.3299570392 0.7236125362
0.3304782563 0.7233755268
0.3309984580 0.7231385260
0.3315176463 0.7229015351
0.3320358231 0.7226645554
0.3325529903 0.7224275883
0.3330691498 0.7221906349
0.3335843037 0.7219536967
0.3340984537 0.7217167748
0.3346116019 0.7214798707
0.3351237501 0.7212429855
0.3356349002 0.7210061205
0.3361450542 0.7207692770
0.3366542140 0.7205324563
0.3371623815 0.7202956595
0.3376695585 0.7200588880
0.3381757471 0.7198221429
0.3386809490 0.7195854256
0.3391851662 0.7193487371
0.3396884006 0.7191120788
0.3401906540 0.7188754518
0.3406919284 0.7186388573
0.3411922256 0.7184022966
0.3416915475 0.7181657708
0.3421898960 0.7179292811
0.3426872730 0.7176928287
0.3431836803 0.7174564148
0.3436791198 0.7172200405
0.3441735933 0.7169837069
0.3446671028 0.7167474153
0.3451596501 0.7165111667
0.3456512371 0.7162749623
0.3461418657 0.7160388032
0.3466315376 0.7158026906
0.3471202549 0.7155666255
0.3476080192 0.7153306092
0.3480948326 0.7150946426
0.3485806967 0.7148587269
0.3490656136 0.7146228632
0.3495495849 0.7143870526
0.3500326125 0.7141512961
0.3505146983 0.7139155950
0.3509958440 0.7136799501
0.3514760515 0.7134443627
0.3519553226 0.7132088338
0.3524336591 0.7129733644
0.3529110627 0.7127379556
0.3533875353 0.7125026084
0.3538630788 0.7122673239
0.3543376948 0.7120321031
0.3548113853 0.7117969470
0.3552841520 0.7115618567
0.3557559967 0.7113268331
0.3562269212 0.7110918774
0.3566969273 0.7108569904
0.3571660168 0.7106221732
0.3576341915 0.7103874268
0.3581014531 0.7101527521
0.3585678035 0.7099181502
0.3590332443 0.7096836220
0.3594977775 0.7094491685
0.3599614047 0.7092147907
0.3604241278 0.7089804895
0.3608859484 0.7087462659
0.3613468685 0.7085121208
0.3618068896 0.7082780552
0.3622660136 0.7080440700
0.3627242422 0.7078101661
0.3631815773 0.7075763445
0.3636380204 0.7073426061
0.3640935735 0.7071089519
0.3645482381 0.7068753826
0.3650020162 0.7066418993
0.3654549093 0.7064085029
0.3659069192 0.7061751941
0.3663580477 0.7059419741
0.3668082966 0.7057088435
0.3672576674 0.7054758033
0.3677061620 0.7052428544
0.3681537820 0.7050099976
0.3686005292 0.7047772339
0.3690464053 0.7045445640
0.3694914120 0.7043119889
0.3699355510 0.7040795093
0.3703788241 0.7038471262
0.3708212328 0.7036148403
0.3712627790 0.7033826526
0.3717034643 0.7031505638
0.3721432904 0.7029185747
0.3725822590 0.7026866863
0.3730203718 0.7024548992
0.3734576305 0.7022232144
0.3738940368 0.7019916326
0.3743295922 0.7017601547
0.3747642986 0.7015287814
0.3751981576 0.7012975134
0.3756311709 0.7010663518
0.3760633401 0.7008352971
0.3764946668 0.7006043501
0.3769251528 0.7003735118
0.3773547998 0.7001427827
0.3777836093 0.6999121638
0.3782115831 0.6996816557
0.3786387227 0.6994512592
0.3790650298 0.6992209750
0.3794905062 0.6989908040
0.3799151534 0.6987607467
0.3803389731 0.6985308040
0.3807619670 0.6983009766
0.3811841367 0.6980712652
0.3816054838 0.6978416705
0.3820260101 0.6976121932
0.3824457172 0.6973828340
0.3828646068 0.6971535936
0.3832826804 0.6969244727
0.3836999396 0.6966954720
0.3841163863 0.6964665922
0.3845320219 0.6962378339
0.3849468481 0.6960091979
0.3853608666 0.6957806848
0.3857740789 0.6955522953
0.3861864867 0.6953240301
0.3865980915 0.6950958898
0.3870088950 0.6948678751
0.3874188987 0.6946399866
0.3878281042 0.6944122251
0.3882365131 0.6941845912
0.3886441271 0.6939570855
0.3890509475 0.6937297088
0.3894569762 0.6935024615
0.3898622145 0.6932753444
0.3902666642 0.6930483582
0.3906703267 0.6928215033
0.3910732036 0.6925947806
0.3914752965 0.6923681905
0.3918766069 0.6921417338
0.3922771365 0.6919154109
0.3926768867 0.6916892226
0.3930758591 0.6914631695
0.3934740552 0.6912372521
0.3938714767 0.6910114711
0.3942681249 0.6907858270
0.3946640014 0.6905603206
0.3950591078 0.6903349523
0.3954534455 0.6901097227
0.3958470161 0.6898846326
0.3962398210 0.6896596824
0.3966318619 0.6894348727
0.3970231401 0.6892102042
0.3974136572 0.6889856773
0.3978034147 0.6887612928
0.3981924140 0.6885370510
0.3985806568 0.6883129527
0.3989681444 0.6880889983
0.3993548783 0.6878651885
0.3997408601 0.6876415237
0.4001260912 0.6874180046
0.4005105731 0.6871946316
0.4008943074 0.6869714053
0.4012772955 0.6867483262
0.4016595389 0.6865253949
0.4020410392 0.6863026118
0.4024217977 0.6860799774
0.4028018160 0.6858574924
0.4031810956 0.6856351572
0.4035596378 0.6854129723
0.4039374444 0.6851909382
0.4043145166 0.6849690554
0.4046908559 0.6847473244
0.4050664639 0.6845257457
0.4054413419 0.6843043199
0.4058154915 0.6840830473
0.4061889141 0.6838619284
0.4065616112 0.6836409638
0.4069335842 0.6834201539
0.4073048346 0.6831994992
0.4076753638 0.6829790002
0.4080451732 0.6827586573
0.4084142644 0.6825384710
0.4087826387 0.6823184417
0.4091502976 0.6820985699
0.4095172426 0.6818788561
0.4098834749 0.6816593007
0.4102489962 0.6814399042
0.4106138078 0.6812206669
0.4109779111 0.6810015894
0.4113413076 0.6807826720
0.4117039986 0.6805639153
0.4120659857 0.6803453196
0.4124272701 0.6801268853
0.4127878534 0.6799086129
0.4131477369 0.6796905029
0.4135069220 0.6794725555
0.4138654102 0.6792547713
0.4142232029 0.6790371506
0.4145803013 0.6788196939
0.4149367070 0.6786024016
0.4152924213 0.6783852740
0.4156474457 0.6781683116
0.4160017814 0.6779515148
0.4163554299 0.6777348839
0.4167083926 0.6775184193
0.4170606709 0.6773021215
0.4174122661 0.6770859908
0.4177631796 0.6768700275
0.4181134127 0.6766542322
0.4184629669 0.6764386051
0.4188118436 0.6762231466
0.4191600440 0.6760078571
0.4195075695 0.6757927369
0.4198544215 0.6755777865
0.4202006014 0.6753630062
0.4205461105 0.6751483962
0.4208909502 0.6749339571
0.4212351218 0.6747196891
0.4215786266 0.6745055926
0.4219214660 0.6742916680
0.4222636414 0.6740779155
0.4226051540 0.6738643356
0.4229460053 0.6736509285
0.4232861965 0.6734376946
0.4236257289 0.6732246342
0.4239646040 0.6730117477
0.4243028230 0.6727990354
0.4246403873 0.6725864975
0.4249772982 0.6723741346
0.4253135569 0.6721619467
0.4256491649 0.6719499343
0.4259841234 0.6717380977
0.4263184337 0.6715264372
0.4266520971 0.6713149531
0.4269851150 0.6711036457
0.4273174887 0.6708925153
0.4276492194 0.6706815621
0.4279803085 0.6704707866
0.4283107572 0.6702601890
0.4286405668 0.6700497696
0.4289697387 0.6698395287
0.4292982741 0.6696294665
0.4296261743 0.6694195834
0.4299534406 0.6692098796
0.4302800742 0.6690003554
0.4306060765 0.6687910112
0.4309314488 0.6685818470
0.4312561922 0.6683728634
0.4315803080 0.6681640604
0.4319037977 0.6679554384
0.4322266623 0.6677469976
0.4325489031 0.6675387384
0.4328705215 0.6673306609
0.4331915187 0.6671227654
0.4335118959 0.6669150522
0.4338316544 0.6667075216
0.4341507955 0.6665001737
0.4344693203 0.6662930088
0.4347872302 0.6660860273
0.4351045263 0.6658792292
0.4354212100 0.6656726149
0.4357372824 0.6654661845
0.4360527449 0.6652599385
0.4363675985 0.6650538768
0.4366818447 0.6648479999
0.4369954845 0.6646423079
0.4373085192 0.6644368011
0.4376209501 0.6642314796
0.4379327784 0.6640263437
0.4382440052 0.6638213937
0.4385546318 0.6636166297
0.4388646595 0.6634120519
0.4391740894 0.6632076606
0.4394829227 0.6630034560
0.4397911607 0.6627994383
0.4400988045 0.6625956077
0.4404058554 0.6623919644
0.4407123145 0.6621885086
0.4410181831 0.6619852405
0.4413234623 0.6617821603
0.4416281534 0.6615792682
0.4419322576 0.6613765644
0.4422357759 0.6611740490
0.4425387097 0.6609717224
0.4428410600 0.6607695846
0.4431428281 0.6605676359
0.4434440152 0.6603658764
0.4437446224 0.6601643063
0.4440446510 0.6599629258
0.4443441020 0.6597617351
0.4446429766 0.6595607343
0.4449412761 0.6593599237
0.4452390015 0.6591593033
0.4455361541 0.6589588734
0.4458327350 0.6587586342
0.4461287454 0.6585585857
0.4464241864 0.6583587282
0.4467190592 0.6581590618
0.4470133649 0.6579595867
0.4473071046 0.6577603030
0.4476002796 0.6575612109
0.4478928910 0.6573623106
0.4481849398 0.6571636022
0.4484764274 0.6569650858
0.4487673547 0.6567667616
0.4490577229 0.6565686297
0.4493475332 0.6563706904
0.4496367866 0.6561729436
0.4499254844 0.6559753897
0.4502136277 0.6557780286
0.4505012175 0.6555808606
0.4507882549 0.6553838857
0.4510747412 0.6551871042
0.4513606775 0.6549905161
0.4516460647 0.6547941216
0.4519309041 0.6545979208
0.4522151968 0.6544019139
0.4524989439 0.6542061008
0.4527821464 0.6540104819
0.4530648055 0.6538150571
0.4533469223 0.6536198267
0.4536284979 0.6534247906
0.4539095334 0.6532299492
0.4541900299 0.6530353023
0.4544699884 0.6528408503
0.4547494101 0.6526465931
0.4550282960 0.6524525309
0.4553066473 0.6522586639
0.4555844650 0.6520649920
0.4558617502 0.6518715154
0.4561385039 0.6516782342
0.4564147274 0.6514851485
0.4566904216 0.6512922584
0.4569655875 0.6510995640
0.4572402264 0.6509070655
0.4575143392 0.6507147628
0.4577879270 0.6505226560
0.4580609910 0.6503307454
0.4583335320 0.6501390309
0.4586055513 0.6499475126
0.4588770498 0.6497561907
0.4591480286 0.6495650652
0.4594184888 0.6493741361
0.4596884315 0.6491834037
0.4599578576 0.6489928679
0.4602267682 0.6488025288
0.4604951644 0.6486123866
0.4607630472 0.6484224412
0.4610304176 0.6482326928
0.4612972767 0.6480431413
0.4615636256 0.6478537870
0.4618294652 0.6476646299
0.4620947966 0.6474756700
0.4623596209 0.6472869073
0.4626239390 0.6470983421
0.4628877519 0.6469099742
0.4631510608 0.6467218038
0.4634138666 0.6465338310
0.4636761703 0.6463460557
0.4639379730 0.6461584781
0.4641992757 0.6459710983
0.4644600793 0.6457839161
0.4647203850 0.6455969318
0.4649801937 0.6454101454
0.4652395064 0.6452235568
0.4654983241 0.6450371663
0.4657566479 0.6448509737
0.4660144787 0.6446649792
0.4662718175 0.6444791827
0.4665286653 0.6442935845
0.4667850232 0.6441081843
0.4670408921 0.6439229824
0.4672962730 0.6437379788
0.4675511669 0.6435531734
0.4678055748 0.6433685664
0.4680594976 0.6431841577
0.4683129364 0.6429999474
0.4685658921 0.6428159356
0.4688183658 0.6426321222
0.4690703583 0.6424485073
0.4693218707 0.6422650909
0.4695729039 0.6420818730
0.4698234589 0.6418988537
0.4700735367 0.6417160329
0.4703231383 0.6415334108
0.4705722646 0.6413509873
0.4708209165 0.6411687624
0.4710690951 0.6409867362
0.4713168012 0.6408049087
0.4715640359 0.6406232799
0.4718108001 0.6404418498
0.4720570948 0.6402606184
0.4723029209 0.6400795858
0.4725482793 0.6398987519
0.4727931710 0.6397181167
0.4730375970 0.6395376804
0.4732815582 0.6393574428
0.4735250555 0.6391774039
0.4737680899 0.6389975639
0.4740106623 0.6388179226
0.4742527736 0.6386384802
0.4744944249 0.6384592365
0.4747356169 0.6382801916
0.4749763507 0.6381013456
0.4752166271 0.6379226983
0.4754564472 0.6377442497
0.4756958117 0.6375660000
0.4759347217 0.6373879491
0.4761731781 0.6372100969
0.4764111817 0.6370324434
0.4766487336 0.6368549888
0.4768858345 0.6366777328
0.4771224855 0.6365006756
0.4773586874 0.6363238171
0.4775944411 0.6361471574
0.4778297476 0.6359706963
0.4780646078 0.6357944339
0.4782990225 0.6356183701
0.4785329926 0.6354425050
0.4787665192 0.6352668385
0.4789996029 0.6350913706
0.4792322449 0.6349161013
0.4794644458 0.6347410306
0.4796962067 0.6345661584
0.4799275285 0.6343914847
0.4801584119 0.6342170094
0.4803888580 0.6340427327
0.4806188675 0.6338686544
0.4808484414 0.6336947745
0.4810775805 0.6335210929
0.4813062858 0.6333476097
0.4815345581 0.6331743249
0.4817623983 0.6330012383
0.4819898072 0.6328283500
0.4822167857 0.6326556598
0.4824433348 0.6324831679
0.4826694551 0.6323108741
0.4828951478 0.6321387784
0.4831204135 0.6319668808
0.4833452532 0.6317951813
0.4835696677 0.6316236797
0.4837936578 0.6314523761
0.4840172245 0.6312812703
0.4842403686 0.6311103625
0.4844630910 0.6309396525
0.4846853924 0.6307691402
0.4849072737 0.6305988257
0.4851287359 0.6304287089
0.4853497797 0.6302587897
0.4855704060 0.6300890681
0.4857906156 0.6299195440
0.4860104094 0.6297502175
0.4862297882 0.6295810884
0.4864487528 0.6294121566
0.4866673041 0.6292434223
0.4868854429 0.6290748852
0.4871031701 0.6289065453
0.4873204864 0.6287384026
0.4875373928 0.6285704570
0.4877538900 0.6284027085
0.4879699788 0.6282351570
0.4881856601 0.6280678024
0.4884009348 0.6279006448
0.4886158035 0.6277336839
0.4888302672 0.6275669199
0.4890443267 0.6274003525
0.4892579827 0.6272339817
0.4894712362 0.6270678076
0.4896840878 0.6269018299
0.4898965384 0.6267360488
0.4901085889 0.6265704639
0.4903202400 0.6264050754
0.4905314925 0.6262398832
0.4907423472 0.6260748871
0.4909528050 0.6259100872
0.4911628666 0.6257454833
0.4913725329 0.6255810753
0.4915818046 0.6254168633
0.4917906825 0.6252528470
0.4919991674 0.6250890266
0.4922072601 0.6249254018
0.4924149615 0.6247619726
0.4926222722 0.6245987389
0.4928291931 0.6244357007
0.4930357250 0.6242728579
0.4932418685 0.6241102104
0.4934476247 0.6239477581
0.4936529941 0.6237855009
0.4938579776 0.6236234389
0.4940625760 0.6234615717
0.4942667900 0.6232998995
0.4944706204 0.6231384222
0.4946740679 0.6229771395
0.4948771335 0.6228160515
0.4950798177 0.6226551581
0.4952821214 0.6224944592
0.4954840454 0.6223339546
0.4956855904 0.6221736444
0.4958867572 0.6220135284
0.4960875465 0.6218536066
0.4962879591 0.6216938788
0.4964879957 0.6215343449
0.4966876572 0.6213750050
0.4968869442 0.6212158588
0.4970858575 0.6210569063
0.4972843979 0.6208981475
0.4974825661 0.6207395821
0.4976803629 0.6205812102
0.4978777889 0.6204230316
0.4980748451 0.6202650462
0.4982715320 0.6201072540
0.4984678504 0.6199496548
0.4986638011 0.6197922485
0.4988593849 0.6196350351
0.4990546024 0.6194780145
0.4992494544 0.6193211865
0.4994439416 0.6191645511
0.4996380647 0.6190081081
0.4998318245 0.6188518575
0.5000252218 0.6186957992
0.5002182572 0.6185399330
0.5004109314 0.6183842589
0.5006032453 0.6182287767
0.5007951994 0.6180734864
0.5009867946 0.6179183879
0.5011780315 0.6177634810
0.5013689109 0.6176087656
0.5015594335 0.6174542417
0.5017496000 0.6172999091
0.5019394111 0.6171457678
0.5021288675 0.6169918176
0.5023179700 0.6168380584
0.5025067193 0.6166844901
0.5026951159 0.6165311126
0.5028831608 0.6163779258
0.5030708545 0.6162249295
0.5032581978 0.6160721238
0.5034451913 0.6159195084
0.5036318359 0.6157670833
0.5038181321 0.6156148483
0.5040040806 0.6154628034
0.5041896823 0.6153109484
0.5043749377 0.6151592831
0.5045598475 0.6150078076
0.5047444125 0.6148565217
0.5049286333 0.6147054252
0.5051125106 0.6145545181
0.5052960452 0.6144038002
0.5054792376 0.6142532714
0.5056620886 0.6141029317
0.5058445989 0.6139527808
0.5060267691 0.6138028187
0.5062086000 0.6136530453
0.5063900921 0.6135034604
0.5065712462 0.6133540639
0.5067520630 0.6132048557
0.5069325431 0.6130558357
0.5071126872 0.6129070037
0.5072924960 0.6127583597
0.5074719701 0.6126099035
0.5076511102 0.6124616350
0.5078299170 0.6123135540
0.5080083911 0.6121656606
0.5081865332 0.6120179544
0.5083643440 0.6118704355
0.5085418242 0.6117231036
0.5087189743 0.6115759587
0.5088957951 0.6114290007
0.5090722871 0.6112822293
0.5092484512 0.6111356446
0.5094242878 0.6109892463
0.5095997977 0.6108430343
0.5097749816 0.6106970085
0.5099498400 0.6105511688
0.5101243736 0.6104055151
0.5102985831 0.6102600472
0.5104724691 0.6101147650
0.5106460322 0.6099696683
0.5108192732 0.6098247571
0.5109921925 0.6096800312
0.5111647910 0.6095354905
0.5113370692 0.6093911348
0.5115090278 0.6092469641
0.5116806673 0.6091029781
0.5118519885 0.6089591768
0.5120229919 0.6088155600
0.5121936783 0.6086721276
0.5123640482 0.6085288795
0.5125341022 0.6083858155
0.5127038410 0.6082429355
0.5128732652 0.6081002393
0.5130423755 0.6079577269
0.5132111724 0.6078153981
0.5133796567 0.6076732527
0.5135478288 0.6075312907
0.5137156895 0.6073895118
0.5138832393 0.6072479160
0.5140504788 0.6071065031
0.5142174088 0.6069652730
0.5143840298 0.6068242255
0.5145503423 0.6066833606
0.5147163471 0.6065426780
0.5148820448 0.6064021776
0.5150474358 0.6062618593
0.5152125210 0.6061217230
0.5153773008 0.6059817685
0.5155417758 0.6058419957
0.5157059468 0.6057024044
0.5158698142 0.6055629945
0.5160333787 0.6054237659
0.5161966409 0.6052847183
0.5163596014 0.6051458518
0.5165222607 0.6050071661
0.5166846195 0.6048686611
0.5168466784 0.6047303366
0.5170084380 0.6045921925
0.5171698988 0.6044542287
0.5173310615 0.6043164451
0.5174919266 0.6041788414
0.5176524948 0.6040414175
0.5178127666 0.6039041734
0.5179727426 0.6037671088
0.5181324234 0.6036302236
0.5182918095 0.6034935177
0.5184509017 0.6033569909
0.5186097004 0.6032206430
0.5187682062 0.6030844740
0.5189264197 0.6029484837
0.5190843415 0.6028126719
0.5192419722 0.6026770385
0.5193993123 0.6025415834
0.5195563624 0.6024063063
0.5197131231 0.6022712072
0.5198695950 0.6021362860
0.5200257786 0.6020015423
0.5201816746 0.6018669762
0.5203372833 0.6017325875
0.5204926056 0.6015983759
0.5206476418 0.6014643415
0.5208023926 0.6013304839
0.5209568585 0.6011968031
0.5211110402 0.6010632990
0.5212649381 0.6009299713
0.5214185528 0.6007968199
0.5215718849 0.6006638447
0.5217249349 0.6005310455
0.5218777035 0.6003984223
0.5220301910 0.6002659747
0.5221823982 0.6001337027
0.5223343256 0.6000016061
0.5224859736 0.5998696848
0.5226373429 0.5997379386
0.5227884341 0.5996063674
0.5229392476 0.5994749709
0.5230897840 0.5993437492
0.5232400438 0.5992127019
0.5233900277 0.5990818291
0.5235397361 0.5989511304
0.5236891695 0.5988206058
0.5238383287 0.5986902550
0.5239872139 0.5985600781
0.5241358259 0.5984300747
0.5242841652 0.5983002448
0.5244322322 0.5981705881
0.5245800275 0.5980411046
0.5247275517 0.5979117940
0.5248748053 0.5977826563
0.5250217888 0.5976536912
0.5251685028 0.5975248987
0.5253149477 0.5973962785
0.5254611242 0.5972678306
0.5256070327 0.5971395546
0.5257526738 0.5970114506
0.5258980480 0.5968835183
0.5260431558 0.5967557576
0.5261879977 0.5966281683
0.5263325743 0.5965007503
0.5264768861 0.5963735034
0.5266209336 0.5962464274
0.5267647173 0.5961195222
0.5269082378 0.5959927877
0.5270514955 0.5958662237
0.5271944911 0.5957398300
0.5273372249 0.5956136065
0.5274796976 0.5954875529
0.5276219096 0.5953616692
0.5277638614 0.5952359552
0.5279055537 0.5951104107
0.5280469868 0.5949850355
0.5281881614 0.5948598295
0.5283290778 0.5947347926
0.5284697367 0.5946099245
0.5286101386 0.5944852251
0.5287502838 0.5943606943
0.5288901731 0.5942363318
0.5290298067 0.5941121375
0.5291691854 0.5939881113
0.5293083095 0.5938642530
0.5294471796 0.5937405624
0.5295857962 0.5936170393
0.5297241598 0.5934936837
0.5298622708 0.5933704952
0.5300001298 0.5932474738
0.5301377373 0.5931246194
0.5302750937 0.5930019316
0.5304121996 0.5928794105
0.5305490554 0.5927570558
0.5306856617 0.5926348673
0.5308220189 0.5925128450
0.5309581274 0.5923909885
0.5310939879 0.5922692979
0.5312296008 0.5921477729
0.5313649664 0.5920264134
0.5315000855 0.5919052191
0.5316349583 0.5917841900
0.5317695855 0.5916633259
0.5319039675 0.5915426265
0.5320381047 0.5914220919
0.5321719976 0.5913017217
0.5323056468 0.5911815158
0.5324390526 0.5910614741
0.5325722157 0.5909415965
0.5327051363 0.5908218826
0.5328378151 0.5907023325
0.5329702525 0.5905829459
0.5331024489 0.5904637226
0.5332344049 0.5903446625
0.5333661208 0.5902257655
0.5334975972 0.5901070313
0.5336288346 0.5899884598
0.5337598333 0.5898700509
0.5338905939 0.5897518044
0.5340211168 0.5896337200
0.5341514025 0.5895157978
0.5342814515 0.5893980374
0.5344112641 0.5892804387
0.5345408410 0.5891630017
0.5346701824 0.5890457260
0.5347992890 0.5889286116
0.5349281611 0.5888116582
0.5350567992 0.5886948657
0.5351852037 0.5885782340
0.5353133752 0.5884617629
0.5354413140 0.5883454522
0.5355690207 0.5882293018
0.5356964956 0.5881133114
0.5358237392 0.5879974810
0.5359507520 0.5878818104
0.5360775344 0.5877662993
0.5362040869 0.5876509477
0.5363304099 0.5875357554
0.5364565038 0.5874207222
0.5365823692 0.5873058479
0.5367080063 0.5871911324
0.5368334158 0.5870765755
0.5369585980 0.5869621770
0.5370835534 0.5868479369
0.5372082825 0.5867338548
0.5373327855 0.5866199307
0.5374570631 0.5865061644
0.5375811157 0.5863925557
0.5377049436 0.5862791044
0.5378285473 0.5861658105
0.5379519273 0.5860526736
0.5380750840 0.5859396937
0.5381980178 0.5858268705
0.5383207291 0.5857142040
0.5384432185 0.5856016939
0.5385654863 0.5854893401
0.5386875329 0.5853771424
0.5388093589 0.5852651007
0.5389309645 0.5851532147
0.5390523503 0.5850414844
0.5391735166 0.5849299095
0.5392944639 0.5848184899
0.5394151926 0.5847072254
0.5395357032 0.5845961158
0.5396559960 0.5844851611
0.5397760715 0.5843743610
0.5398959301 0.5842637153
0.5400155722 0.5841532239
0.5401349983 0.5840428867
0.5402542087 0.5839327034
0.5403732038 0.5838226739
0.5404919842 0.5837127981
0.5406105501 0.5836030757
0.5407289021 0.5834935066
0.5408470405 0.5833840906
0.5409649657 0.5832748276
0.5410826782 0.5831657175
0.5412001783 0.5830567599
0.5413174665 0.5829479548
0.5414345432 0.5828393021
0.5415514088 0.5827308015
0.5416680637 0.5826224528
0.5417845083 0.5825142560
0.5419007430 0.5824062108
0.5420167682 0.5822983171
0.5421325843 0.5821905746
0.5422481917 0.5820829834
0.5423635908 0.5819755431
0.5424787821 0.5818682536
0.5425937659 0.5817611148
0.5427085426 0.5816541265
0.5428231127 0.5815472885
0.5429374764 0.5814406006
0.5430516343 0.5813340628
0.5431655867 0.5812276747
0.5432793340 0.5811214363
0.5433928766 0.5810153474
0.5435062149 0.5809094078
0.5436193493 0.5808036174
0.5437322801 0.5806979760
0.5438450079 0.5805924834
0.5439575329 0.5804871394
0.5440698555 0.5803819440
0.5441819762 0.5802768969
0.5442938953 0.5801719979
0.5444056133 0.5800672469
0.5445171304 0.5799626438
0.5446284472 0.5798581884
0.5447395639 0.5797538804
0.5448504810 0.5796497198
0.5449611988 0.5795457063
0.5450717177 0.5794418399
0.5451820382 0.5793381203
0.5452921605 0.5792345473
0.5454020851 0.5791311209
0.5455118124 0.5790278408
0.5456213427 0.5789247069
0.5457306764 0.5788217190
0.5458398138 0.5787188770
0.5459487554 0.5786161806
0.5460575016 0.5785136298
0.5461660527 0.5784112243
0.5462744090 0.5783089639
0.5463825710 0.5782068486
0.5464905390 0.5781048782
0.5465983135 0.5780030524
0.5467058947 0.5779013712
0.5468132830 0.5777998343
0.5469204788 0.5776984416
0.5470274826 0.5775971930
0.5471342945 0.5774960882
0.5472409151 0.5773951271
0.5473473446 0.5772943095
0.5474535835 0.5771936353
0.5475596321 0.5770931044
0.5476654908 0.5769927164
0.5477711599 0.5768924713
0.5478766399 0.5767923689
0.5479819309 0.5766924091
0.5480870335 0.5765925917
0.5481919480 0.5764929164
0.5482966747 0.5763933832
0.5484012140 0.5762939919
0.5485055663 0.5761947424
0.5486097319 0.5760956343
0.5487137111 0.5759966677
0.5488175044 0.5758978423
0.5489211121 0.5757991579
0.5490245344 0.5757006145
0.5491277719 0.5756022117
0.5492308249 0.5755039496
0.5493336936 0.5754058278
0.5494363785 0.5753078463
0.5495388798 0.5752100049
0.5496411980 0.5751123034
0.5497433334 0.5750147416
0.5498452864 0.5749173194
0.5499470572 0.5748200366
0.5500486463 0.5747228931
0.5501500540 0.5746258887
0.5502512806 0.5745290232
0.5503523264 0.5744322965
0.5504531919 0.5743357083
0.5505538774 0.5742392587
0.5506543832 0.5741429472
0.5507547096 0.5740467739
0.5508548570 0.5739507386
0.5509548257 0.5738548410
0.5510546161 0.5737590810
0.5511542285 0.5736634585
0.5512536633 0.5735679733
0.5513529207 0.5734726252
0.5514520012 0.5733774141
0.5515509050 0.5732823398
0.5516496325 0.5731874021
0.5517481841 0.5730926009
0.5518465600 0.5729979360
0.5519447606 0.5729034073
0.5520427862 0.5728090146
0.5521406373 0.5727147577
0.5522383140 0.5726206364
0.5523358167 0.5725266507
0.5524331458 0.5724328003
0.5525303016 0.5723390850
0.5526272843 0.5722455048
0.5527240945 0.5721520595
0.5528207323 0.5720587488
0.5529171981 0.5719655726
0.5530134922 0.5718725308
0.5531096150 0.5717796233
0.5532055668 0.5716868497
0.5533013478 0.5715942101
0.5533969585 0.5715017041
0.5534923991 0.5714093318
0.5535876700 0.5713170928
0.5536827715 0.5712249870
0.5537777039 0.5711330143
0.5538724675 0.5710411746
0.5539670626 0.5709494675
0.5540614897 0.5708578931
0.5541557489 0.5707664511
0.5542498406 0.5706751414
0.5543437652 0.5705839637
0.5544375229 0.5704929180
0.5545311140 0.5704020041
0.5546245390 0.5703112218
0.5547177980 0.5702205710
0.5548108914 0.5701300514
0.5549038195 0.5700396630
0.5549965827 0.5699494055
0.5550891812 0.5698592788
0.5551816154 0.5697692828
0.5552738856 0.5696794173
0.5553659921 0.5695896820
0.5554579352 0.5695000769
0.5555497151 0.5694106018
0.5556413324 0.5693212565
0.5557327871 0.5692320409
0.5558240797 0.5691429547
0.5559152105 0.5690539979
0.5560061797 0.5689651703
0.5560969877 0.5688764717
0.5561876348 0.5687879019
0.5562781212 0.5686994608
0.5563684474 0.5686111482
0.5564586135 0.5685229641
0.5565486199 0.5684349081
0.5566384669 0.5683469802
0.5567281549 0.5682591802
0.5568176840 0.5681715079
0.5569070546 0.5680839632
0.5569962669 0.5679965459
0.5570853214 0.5679092559
0.5571742183 0.5678220930
0.5572629578 0.5677350570
0.5573515403 0.5676481478
0.5574399661 0.5675613652
0.5575282355 0.5674747092
0.5576163487 0.5673881794
0.5577043061 0.5673017758
0.5577921080 0.5672154981
0.5578797545 0.5671293464
0.5579672461 0.5670433203
0.5580545831 0.5669574197
0.5581417656 0.5668716445
0.5582287941 0.5667859945
0.5583156687 0.5667004696
0.5584023899 0.5666150696
0.5584889578 0.5665297943
0.5585753728 0.5664446436
0.5586616351 0.5663596173
0.5587477450 0.5662747153
0.5588337029 0.5661899374
0.5589195090 0.5661052835
0.5590051636 0.5660207534
0.5590906669 0.5659363469
0.5591760193 0.5658520639
0.5592612211 0.5657679043
0.5593462724 0.5656838678
0.5594311737 0.5655999544
0.5595159252 0.5655161638
0.5596005271 0.5654324960
0.5596849798 0.5653489507
0.5597692835 0.5652655278
0.5598534385 0.5651822271
0.5599374451 0.5650990486
0.5600213036 0.5650159920
0.5601050142 0.5649330572
0.5601885772 0.5648502440
0.5602719929 0.5647675522
0.5603552616 0.5646849818
0.5604383835 0.5646025326
0.5605213590 0.5645202044
0.5606041882 0.5644379970
0.5606868715 0.5643559103
0.5607694092 0.5642739442
0.5608518015 0.5641920985
0.5609340486 0.5641103730
0.5610161509 0.5640287676
0.5610981086 0.5639472822
0.5611799221 0.5638659165
0.5612615914 0.5637846704
0.5613431171 0.5637035439
0.5614244992 0.5636225366
0.5615057381 0.5635416485
0.5615868340 0.5634608795
0.5616677873 0.5633802293
0.5617485981 0.5632996978
0.5618292668 0.5632192849
0.5619097935 0.5631389903
0.5619901786 0.5630588141
0.5620704224 0.5629787559
0.5621505251 0.5628988157
0.5622304869 0.5628189932
0.5623103081 0.5627392885
0.5623899890 0.5626597012
0.5624695299 0.5625802312
0.5625489310 0.5625008785
0.5626281925 0.5624216428
0.5627073148 0.5623425240
0.5627862980 0.5622635219
0.5628651425 0.5621846364
0.5629438485 0.5621058673
0.5630224163 0.5620272145
0.5631008461 0.5619486779
0.5631791381 0.5618702572
0.5632572927 0.5617919524
0.5633353101 0.5617137632
0.5634131905 0.5616356896
0.5634909343 0.5615577314
0.5635685415 0.5614798884
0.5636460126 0.5614021605
0.5637233478 0.5613245475
0.5638005472 0.5612470493
0.5638776112 0.5611696657
0.5639545401 0.5610923966
0.5640313340 0.5610152419
0.5641079932 0.5609382013
0.5641845180 0.5608612748
0.5642609086 0.5607844621
0.5643371653 0.5607077632
0.5644132883 0.5606311779
0.5644892779 0.5605547061
0.5645651342 0.5604783475
0.5646408577 0.5604021020
0.5647164484 0.5603259696
0.5647919067 0.5602499500
0.5648672328 0.5601740431
0.5649424269 0.5600982488
0.5650174894 0.5600225669
0.5650924203 0.5599469972
0.5651672201 0.5598715396
0.5652418888 0.5597961940
0.5653164268 0.5597209603
0.5653908344 0.5596458381
0.5654651116 0.5595708275
0.5655392589 0.5594959283
0.5656132764 0.5594211403
0.5656871644 0.5593464634
0.5657609230 0.5592718975
0.5658345526 0.5591974423
0.5659080534 0.5591230977
0.5659814257 0.5590488637
0.5660546696 0.5589747400
0.5661277854 0.5589007265
0.5662007733 0.5588268231
0.5662736336 0.5587530296
0.5663463666 0.5586793458
0.5664189723 0.5586057717
0.5664914512 0.5585323070
0.5665638034 0.5584589517
0.5666360291 0.5583857056
0.5667081286 0.5583125685
0.5667801021 0.5582395403
0.5668519499 0.5581666208
0.5669236722 0.5580938100
0.5669952691 0.5580211077
0.5670667411 0.5579485136
0.5671380882 0.5578760277
0.5672093107 0.5578036499
0.5672804088 0.5577313799
0.5673513828 0.5576592177
0.5674222330 0.5575871631
0.5674929594 0.5575152160
0.5675635624 0.5574433761
0.5676340422 0.5573716435
0.5677043990 0.5573000178
0.5677746330 0.5572284991
0.5678447445 0.5571570871
0.5679147336 0.5570857817
0.5679846007 0.5570145827
0.5680543460 0.5569434901
0.5681239695 0.5568725036
0.5681934717 0.5568016232
0.5682628527 0.5567308486
0.5683321127 0.5566601798
0.5684012520 0.5565896166
0.5684702708 0.5565191589
0.5685391692 0.5564488065
0.5686079476 0.5563785592
0.5686766062 0.5563084170
0.5687451451 0.5562383797
0.5688135645 0.5561684472
0.5688818648 0.5560986193
0.5689500461 0.5560288958
0.5690181087 0.5559592767
0.5690860527 0.5558897618
0.5691538784 0.5558203509
0.5692215860 0.5557510440
0.5692891757 0.5556818408
0.5693566477 0.5556127412
0.5694240023 0.5555437452
0.5694912397 0.5554748525
0.5695583600 0.5554060630
0.5696253635 0.5553373766
0.5696922504 0.5552687931
0.5697590210 0.5552003124
0.5698256754 0.5551319344
0.5698922138 0.5550636589
0.5699586365 0.5549954857
0.5700249437 0.5549274148
0.5700911355 0.5548594461
0.5701572123 0.5547915792
0.5702231741 0.5547238142
0.5702890213 0.5546561509
0.5703547540 0.5545885892
0.5704203725 0.5545211288
0.5704858769 0.5544537698
0.5705512675 0.5543865118
0.5706165444 0.5543193549
0.5706817079 0.5542522988
0.5707467582 0.5541853435
0.5708116955 0.5541184887
0.5708765200 0.5540517344
0.5709412319 0.5539850804
0.5710058314 0.5539185266
0.5710703187 0.5538520729
0.5711346940 0.5537857190
0.5711989576 0.5537194649
0.5712631096 0.5536533104
0.5713271502 0.5535872555
0.5713910797 0.5535212999
0.5714548982 0.5534554435
0.5715186060 0.5533896862
0.5715822032 0.5533240279
0.5716456901 0.5532584683
0.5717090668 0.5531930075
0.5717723335 0.5531276452
0.5718354906 0.5530623813
0.5718985381 0.5529972158
0.5719614762 0.5529321483
0.5720243052 0.5528671789
0.5720870253 0.5528023073
0.5721496366 0.5527375335
0.5722121393 0.5526728573
0.5722745337 0.5526082786
0.5723368200 0.5525437972
0.5723989983 0.5524794130
0.5724610689 0.5524151259
0.5725230319 0.5523509357
0.5725848875 0.5522868423
0.5726466360 0.5522228456
0.5727082775 0.5521589454
0.5727698122 0.5520951417
0.5728312403 0.5520314342
0.5728925621 0.5519678229
0.5729537776 0.5519043076
0.5730148872 0.5518408881
0.5730758909 0.5517775644
0.5731367891 0.5517143363
0.5731975818 0.5516512037
0.5732582693 0.5515881665
0.5733188517 0.5515252244
0.5733793293 0.5514623775
0.5734397023 0.5513996255
0.5734999708 0.5513369683
0.5735601350 0.5512744058
0.5736201951 0.5512119379
0.5736801514 0.5511495644
0.5737400039 0.5510872853
0.5737997529 0.5510251002
0.5738593986 0.5509630093
0.5739189411 0.5509010122
0.5739783807 0.5508391089
0.5740377176 0.5507772993
0.5740969518 0.5507155832
0.5741560837 0.5506539605
0.5742151133 0.5505924310
0.5742740409 0.5505309947
0.5743328667 0.5504696513
0.5743915909 0.5504084009
0.5744502136 0.5503472431
0.5745087350 0.5502861780
0.5745671553 0.5502252054
0.5746254747 0.5501643252
0.5746836933 0.5501035371
0.5747418115 0.5500428412
0.5747998292 0.5499822373
0.5748577468 0.5499217251
0.5749155644 0.5498613048
0.5749732821 0.5498009759
0.5750309002 0.5497407386
0.5750884189 0.5496805926
0.5751458383 0.5496205378
0.5752031586 0.5495605741
0.5752603799 0.5495007013
0.5753175026 0.5494409193
0.5753745267 0.5493812281
0.5754314524 0.5493216274
0.5754882799 0.5492621172
0.5755450093 0.5492026973
0.5756016410 0.5491433675
0.5756581749 0.5490841279
0.5757146114 0.5490249782
0.5757709506 0.5489659182
0.5758271926 0.5489069480
0.5758833376 0.5488480674
0.5759393859 0.5487892762
0.5759953376 0.5487305743
0.5760511928 0.5486719615
0.5761069518 0.5486134379
0.5761626147 0.5485550032
0.5762181816 0.5484966573
0.5762736528 0.5484384001
0.5763290285 0.5483802314
0.5763843088 0.5483221512
0.5764394938 0.5482641593
0.5764945838 0.5482062556
0.5765495789 0.5481484400
0.5766044793 0.5480907123
0.5766592852 0.5480330724
0.5767139967 0.5479755202
0.5767686140 0.5479180556
0.5768231373 0.5478606784
0.5768775667 0.5478033886
0.5769319025 0.5477461860
0.5769861447 0.5476890704
0.5770402936 0.5476320419
0.5770943493 0.5475751001
0.5771483120 0.5475182451
0.5772021819 0.5474614766
0.5772559590 0.5474047947
0.5773096437 0.5473481991
0.5773632361 0.5472916897
0.5774167362 0.5472352664
0.5774701444 0.5471789291
0.5775234607 0.5471226776
0.5775766853 0.5470665119
0.5776298184 0.5470104318
0.5776828602 0.5469544372
0.5777358108 0.5468985280
0.5777886703 0.5468427041
0.5778414391 0.5467869653
0.5778941171 0.5467313115
0.5779467046 0.5466757426
0.5779992017 0.5466202584
0.5780516087 0.5465648590
0.5781039255 0.5465095440
0.5781561526 0.5464543135
0.5782082899 0.5463991673
0.5782603376 0.5463441052
0.5783122960 0.5462891272
0.5783641651 0.5462342332
0.5784159452 0.5461794230
0.5784676363 0.5461246964
0.5785192387 0.5460700535
0.5785707525 0.5460154940
0.5786221779 0.5459610179
0.5786735150 0.5459066249
0.5787247640 0.5458523151
0.5787759250 0.5457980883
0.5788269982 0.5457439444
0.5788779838 0.5456898832
0.5789288819 0.5456359046
0.5789796927 0.5455820086
0.5790304163 0.5455281949
0.5790810529 0.5454744636
0.5791316027 0.5454208144
0.5791820657 0.5453672473
0.5792324422 0.5453137621
0.5792827323 0.5452603587
0.5793329362 0.5452070370
0.5793830540 0.5451537969
0.5794330859 0.5451006382
0.5794830320 0.5450475609
0.5795328925 0.5449945649
0.5795826675 0.5449416500
0.5796323572 0.5448888160
0.5796819618 0.5448360630
0.5797314813 0.5447833907
0.5797809161 0.5447307991
0.5798302661 0.5446782880
0.5798795315 0.5446258573
0.5799287126 0.5445735070
0.5799778094 0.5445212368
0.5800268221 0.5444690468
0.5800757509 0.5444169367
0.5801245959 0.5443649064
0.5801733573 0.5443129559
0.5802220351 0.5442610850
0.5802706296 0.5442092936
0.5803191410 0.5441575816
0.5803675692 0.5441059489
0.5804159146 0.5440543954
0.5804641773 0.5440029209
0.5805123573 0.5439515254
0.5805604549 0.5439002086
0.5806084702 0.5438489706
0.5806564033 0.5437978112
0.5807042544 0.5437467303
0.5807520237 0.5436957278
0.5807997112 0.5436448035
0.5808473172 0.5435939574
0.5808948417 0.5435431893
0.5809422850 0.5434924991
0.5809896471 0.5434418867
0.5810369282 0.5433913521
0.5810841285 0.5433408950
0.5811312481 0.5432905154
0.5811782872 0.5432402132
0.5812252458 0.5431899882
0.5812721242 0.5431398404
0.5813189224 0.5430897696
0.5813656407 0.5430397758
0.5814122791 0.5429898587
0.5814588378 0.5429400183
0.5815053170 0.5428902546
0.5815517167 0.5428405673
0.5815980372 0.5427909564
0.5816442786 0.5427414217
0.5816904410 0.5426919632
0.5817365245 0.5426425807
0.5817825293 0.5425932741
0.5818284556 0.5425440434
0.5818743034 0.5424948884
0.5819200730 0.5424458090
0.5819657644 0.5423968050
0.5820113778 0.5423478765
0.5820569134 0.5422990232
0.5821023712 0.5422502451
0.5821477514 0.5422015420
0.5821930542 0.5421529139
0.5822382796 0.5421043606
0.5822834279 0.5420558820
0.5823284991 0.5420074781
0.5823734935 0.5419591487
0.5824184111 0.5419108937
0.5824632520 0.5418627130
0.5825080165 0.5418146064
0.5825527046 0.5417665740
0.5825973165 0.5417186155
0.5826418523 0.5416707309
0.5826863122 0.5416229201
0.5827306962 0.5415751829
0.5827750046 0.5415275192
0.5828192374 0.5414799290
0.5828633948 0.5414324121
0.5829074770 0.5413849685
0.5829514840 0.5413375979
0.5829954160 0.5412903004
0.5830392731 0.5412430758
0.5830830555 0.5411959240
0.5831267633 0.5411488449
0.5831703966 0.5411018384
0.5832139556 0.5410549043
0.5832574403 0.5410080426
0.5833008510 0.5409612533
0.5833441877 0.5409145360
0.5833874507 0.5408678909
0.5834306399 0.5408213177
0.5834737556 0.5407748163
0.5835167978 0.5407283867
0.5835597668 0.5406820288
0.5836026626 0.5406357424
0.5836454854 0.5405895274
0.5836882352 0.5405433837
0.5837309123 0.5404973113
0.5837735168 0.5404513100
0.5838160487 0.5404053797
0.5838585083 0.5403595204
0.5839008956 0.5403137318
0.5839432107 0.5402680140
0.5839854539 0.5402223667
0.5840276252 0.5401767900
0.5840697247 0.5401312837
0.5841117526 0.5400858476
0.5841537091 0.5400404818
0.5841955941 0.5399951860
0.5842374079 0.5399499603
0.5842791506 0.5399048044
0.5843208224 0.5398597183
0.5843624232 0.5398147019
0.5844039533 0.5397697551
0.5844454128 0.5397248777
0.5844868019 0.5396800698
0.5845281205 0.5396353311
0.5845693690 0.5395906616
0.5846105473 0.5395460611
0.5846516556 0.5395015296
0.5846926941 0.5394570670
0.5847336628 0.5394126732
0.5847745619 0.5393683480
0.5848153915 0.5393240914
0.5848561518 0.5392799033
0.5848968428 0.5392357835
0.5849374646 0.5391917320
0.5849780175 0.5391477487
0.5850185015 0.5391038334
0.5850589167 0.5390599861
0.5850992633 0.5390162067
0.5851395414 0.5389724950
0.5851797511 0.5389288510
0.5852198925 0.5388852746
0.5852599657 0.5388417656
0.5852999710 0.5387983240
0.5853399083 0.5387549497
0.5853797778 0.5387116426
0.5854195796 0.5386684025
0.5854593139 0.5386252294
0.5854989808 0.5385821232
0.5855385803 0.5385390837
0.5855781127 0.5384961109
0.5856175779 0.5384532047
0.5856569763 0.5384103650
0.5856963077 0.5383675917
0.5857355725 0.5383248847
0.5857747706 0.5382822438
0.5858139023 0.5382396691
0.5858529676 0.5381971603
0.5858919666 0.5381547174
0.5859308995 0.5381123404
0.5859697664 0.5380700290
0.5860085673 0.5380277832
0.5860473025 0.5379856030
0.5860859721 0.5379434881
0.5861245760 0.5379014386
0.5861631145 0.5378594543
0.5862015877 0.5378175351
0.5862399957 0.5377756810
0.5862783386 0.5377338917
0.5863166166 0.5376921674
0.5863548296 0.5376505077
0.5863929779 0.5376089127
0.5864310616 0.5375673822
0.5864690808 0.5375259162
0.5865070355 0.5374845146
0.5865449259 0.5374431772
0.5865827522 0.5374019040
0.5866205144 0.5373606948
0.5866582126 0.5373195497
0.5866958470 0.5372784684
0.5867334177 0.5372374509
0.5867709248 0.5371964971
0.5868083683 0.5371556069
0.5868457484 0.5371147802
0.5868830653 0.5370740169
0.5869203190 0.5370333169
0.5869575096 0.5369926801
0.5869946373 0.5369521065
0.5870317021 0.5369115959
0.5870687042 0.5368711483
0.5871056437 0.5368307635
0.5871425207 0.5367904415
0.5871793353 0.5367501821
0.5872160876 0.5367099853
0.5872527777 0.5366698510
0.5872894057 0.5366297791
0.5873259718 0.5365897694
0.5873624760 0.5365498220
0.5873989185 0.5365099367
0.5874352993 0.5364701134
0.5874716186 0.5364303520
0.5875078765 0.5363906524
0.5875440731 0.5363510146
0.5875802085 0.5363114384
0.5876162827 0.5362719238
0.5876522960 0.5362324707
0.5876882484 0.5361930789
0.5877241401 0.5361537484
0.5877599710 0.5361144792
0.5877957414 0.5360752710
0.5878314513 0.5360361238
0.5878671009 0.5359970375
0.5879026903 0.5359580121
0.5879382195 0.5359190474
0.5879736886 0.5358801434
0.5880090978 0.5358412999
0.5880444473 0.5358025169
0.5880797369 0.5357637942
0.5881149670 0.5357251319
0.5881501376 0.5356865297
0.5881852487 0.5356479877
0.5882203006 0.5356095057
0.5882552933 0.5355710836
0.5882902268 0.5355327213
0.5883251014 0.5354944188
0.5883599171 0.5354561760
0.5883946740 0.5354179927
0.5884293722 0.5353798689
0.5884640118 0.5353418046
0.5884985930 0.5353037995
0.5885331158 0.5352658536
0.5885675803 0.5352279669
0.5886019867 0.5351901392
0.5886363349 0.5351523705
0.5886706253 0.5351146606
0.5887048577 0.5350770096
0.5887390324 0.5350394172
0.5887731494 0.5350018834
0.5888072089 0.5349644081
0.5888412109 0.5349269913
0.5888751555 0.5348896328
0.5889090429 0.5348523325
0.5889428731 0.5348150905
0.5889766462 0.5347779065
0.5890103624 0.5347407805
0.5890440217 0.5347037124
0.5890776243 0.5346667021
0.5891111702 0.5346297495
0.5891446595 0.5345928546
0.5891780924 0.5345560173
0.5892114689 0.5345192374
0.5892447891 0.5344825150
0.5892780532 0.5344458498
0.5893112612 0.5344092419
0.5893444132 0.5343726910
0.5893775094 0.5343361973
0.5894105497 0.5342997605
0.5894435344 0.5342633805
0.5894764635 0.5342270574
0.5895093371 0.5341907909
0.5895421553 0.5341545811
0.5895749182 0.5341184278
0.5896076260 0.5340823310
0.5896402786 0.5340462905
0.5896728762 0.5340103063
0.5897054189 0.5339743784
0.5897379068 0.5339385065
0.5897703400 0.5339026906
0.5898027185 0.5338669307
0.5898350426 0.5338312267
0.5898673122 0.5337955784
0.5898995274 0.5337599859
0.5899316884 0.5337244489
0.5899637953 0.5336889675
0.5899958481 0.5336535415
0.5900278469 0.5336181709
0.5900597919 0.5335828555
0.5900916831 0.5335475953
0.5901235206 0.5335123903
0.5901553046 0.5334772403
0.5901870350 0.5334421452
0.5902187121 0.5334071050
0.5902503358 0.5333721196
0.5902819064 0.5333371888
0.5903134238 0.5333023127
0.5903448882 0.5332674911
0.5903762996 0.5332327240
0.5904076582 0.5331980112
0.5904389641 0.5331633528
0.5904702173 0.5331287485
0.5905014179 0.5330941984
0.5905325660 0.5330597023
0.5905636618 0.5330252601
0.5905947052 0.5329908719
0.5906256965 0.5329565374
0.5906566357 0.5329222567
0.5906875228 0.5328880296
0.5907183580 0.5328538560
0.5907491413 0.5328197360
0.5907798729 0.5327856693
0.5908105529 0.5327516560
0.5908411812 0.5327176958
0.5908717581 0.5326837889
0.5909022836 0.5326499350
0.5909327578 0.5326161341
0.5909631808 0.5325823861
0.5909935526 0.5325486910
0.5910238734 0.5325150486
0.5910541433 0.5324814589
0.5910843623 0.5324479218
0.5911145305 0.5324144372
0.5911446480 0.5323810050
0.5911747150 0.5323476252
0.5912047314 0.5323142977
0.5912346974 0.5322810224
0.5912646131 0.5322477992
0.5912944786 0.5322146280
0.5913242939 0.5321815088
0.5913540591 0.5321484415
0.5913837743 0.5321154260
0.5914134396 0.5320824622
0.5914430552 0.5320495501
0.5914726209 0.5320166896
0.5915021371 0.5319838805
0.5915316037 0.5319511229
0.5915610208 0.5319184166
0.5915903886 0.5318857616
0.5916197071 0.5318531578
0.5916489763 0.5318206050
0.5916781964 0.5317881033
0.5917073675 0.5317556526
0.5917364897 0.5317232527
0.5917655629 0.5316909036
0.5917945874 0.5316586053
0.5918235632 0.5316263575
0.5918524903 0.5315941604
0.5918813690 0.5315620138
0.5919101992 0.5315299175
0.5919389810 0.5314978716
0.5919677145 0.5314658760
0.5919963999 0.5314339306
0.5920250371 0.5314020352
0.5920536263 0.5313701899
0.5920821675 0.5313383946
0.5921106609 0.5313066491
0.5921391065 0.5312749535
0.5921675044 0.5312433076
0.5921958547 0.5312117113
0.5922241575 0.5311801646
0.5922524128 0.5311486675
0.5922806207 0.5311172197
0.5923087814 0.5310858214
0.5923368948 0.5310544723
0.5923649611 0.5310231724
0.5923929804 0.5309919216
0.5924209527 0.5309607199
0.5924488781 0.5309295672
0.5924767568 0.5308984634
0.5925045887 0.5308674084
0.5925323740 0.5308364022
0.5925601127 0.5308054447
0.5925878049 0.5307745358
0.5926154508 0.5307436754
0.5926430503 0.5307128635
0.5926706036 0.5306821000
0.5926981107 0.5306513848
0.5927255718 0.5306207179
0.5927529868 0.5305900991
0.5927803560 0.5305595284
0.5928076793 0.5305290058
0.5928349568 0.5304985311
0.5928621887 0.5304681043
0.5928893750 0.5304377252
0.5929165157 0.5304073940
0.5929436110 0.5303771104
0.5929706609 0.5303468743
0.5929976656 0.5303166858
0.5930246250 0.5302865448
0.5930515393 0.5302564511
0.5930784086 0.5302264047
0.5931052328 0.5301964055
0.5931320122 0.5301664535
0.5931587468 0.5301365486
0.5931854366 0.5301066907
0.5932120817 0.5300768797
0.5932386823 0.5300471156
0.5932652383 0.5300173983
0.5932917499 0.5299877277
0.5933182171 0.5299581038
0.5933446401 0.5299285265
0.5933710188 0.5298989957
0.5933973535 0.5298695113
0.5934236440 0.5298400733
0.5934498906 0.5298106816
0.5934760933 0.5297813362
0.5935022522 0.5297520368
0.5935283673 0.5297227836
0.5935544387 0.5296935764
0.5935804665 0.5296644152
0.5936064508 0.5296352998
0.5936323917 0.5296062303
0.5936582891 0.5295772065
0.5936841433 0.5295482283
0.5937099543 0.5295192958
0.5937357220 0.5294904088
0.5937614467 0.5294615673
0.5937871285 0.5294327711
0.5938127672 0.5294040203
0.5938383631 0.5293753147
0.5938639163 0.5293466543
0.5938894267 0.5293180390
0.5939148945 0.5292894688
0.5939403197 0.5292609436
0.5939657025 0.5292324632
0.5939910428 0.5292040277
0.5940163408 0.5291756370
0.5940415965 0.5291472910
0.5940668100 0.5291189896
0.5940919813 0.5290907328
0.5941171107 0.5290625205
0.5941421980 0.5290343526
0.5941672435 0.5290062291
0.5941922471 0.5289781499
0.5942172089 0.5289501149
0.5942421290 0.5289221241
0.5942670076 0.5288941773
0.5942918445 0.5288662746
0.5943166400 0.5288384159
0.5943413941 0.5288106010
0.5943661068 0.5287828300
0.5943907783 0.5287551027
0.5944154086 0.5287274191
0.5944399978 0.5286997791
0.5944645459 0.5286721827
0.5944890530 0.5286446298
0.5945135192 0.5286171203
0.5945379446 0.5285896542
0.5945623292 0.5285622313
0.5945866731 0.5285348517
0.5946109764 0.5285075152
0.5946352391 0.5284802219
0.5946594613 0.5284529715
0.5946836431 0.5284257641
0.5947077845 0.5283985997
0.5947318857 0.5283714780
0.5947559466 0.5283443991
0.5947799674 0.5283173629
0.5948039481 0.5282903693
0.5948278888 0.5282634183
0.5948517895 0.5282365098
0.5948756504 0.5282096438
0.5948994715 0.5281828201
0.5949232528 0.5281560387
0.5949469945 0.5281292995
0.5949706966 0.5281026026
0.5949943591 0.5280759477
0.5950179822 0.5280493349
0.5950415659 0.5280227641
0.5950651103 0.5279962351
0.5950886154 0.5279697481
0.5951120813 0.5279433028
0.5951355081 0.5279168992
0.5951588958 0.5278905373
0.5951822446 0.5278642170
0.5952055544 0.5278379383
0.5952288253 0.5278117010
0.5952520575 0.5277855051
0.5952752509 0.5277593505
0.5952984057 0.5277332372
0.5953215219 0.5277071652
0.5953445996 0.5276811343
0.5953676388 0.5276551444
0.5953906396 0.5276291956
0.5954136021 0.5276032878
0.5954365263 0.5275774209
0.5954594123 0.5275515948
0.5954822602 0.5275258094
0.5955050700 0.5275000648
0.5955278418 0.5274743608
0.5955505757 0.5274486974
0.5955732717 0.5274230746
0.5955959299 0.5273974922
0.5956185504 0.5273719502
0.5956411331 0.5273464485
0.5956636783 0.5273209871
0.5956861859 0.5272955659
0.5957086560 0.5272701849
0.5957310887 0.5272448439
0.5957534841 0.5272195430
0.5957758422 0.5271942821
0.5957981630 0.5271690610
0.5958204466 0.5271438798
0.5958426932 0.5271187384
0.5958649027 0.5270936367
0.5958870752 0.5270685746
0.5959092109 0.5270435522
0.5959313096 0.5270185693
0.5959533716 0.5269936258
0.5959753969 0.5269687218
0.5959973855 0.5269438572
0.5960193375 0.5269190318
0.5960412530 0.5268942456
0.5960631320 0.5268694987
0.5960849746 0.5268447908
0.5961067808 0.5268201220
0.5961285507 0.5267954922
0.5961502844 0.5267709014
0.5961719820 0.5267463494
0.5961936435 0.5267218362
0.5962152689 0.5266973617
0.5962368583 0.5266729260
0.5962584118 0.5266485289
0.5962799295 0.5266241703
0.5963014113 0.5265998503
0.5963228575 0.5265755688
0.5963442679 0.5265513256
0.5963656427 0.5265271208
0.5963869820 0.5265029542
0.5964082858 0.5264788259
0.5964295542 0.5264547357
0.5964507872 0.5264306836
0.5964719849 0.5264066696
0.5964931473 0.5263826935
0.5965142746 0.5263587554
0.5965353667 0.5263348551
0.5965564237 0.5263109927
0.5965774458 0.5262871680
0.5965984328 0.5262633810
0.5966193850 0.5262396316
0.5966403024 0.5262159198
0.5966611850 0.5261922455
0.5966820329 0.5261686086
0.5967028461 0.5261450092
0.5967236247 0.5261214471
0.5967443688 0.5260979223
0.5967650784 0.5260744348
0.5967857536 0.5260509843
0.5968063945 0.5260275711
0.5968270010 0.5260041948
0.5968475733 0.5259808556
0.5968681114 0.5259575533
0.5968886154 0.5259342879
0.5969090853 0.5259110593
0.5969295212 0.5258878675
0.5969499231 0.5258647124
0.5969702912 0.5258415939
0.5969906254 0.5258185121
0.5970109258 0.5257954668
0.5970311925 0.5257724580
0.5970514256 0.5257494856
0.5970716250 0.5257265496
0.5970917909 0.5257036499
0.5971119233 0.5256807865
0.5971320223 0.5256579593
0.5971520879 0.5256351682
0.5971721201 0.5256124132
0.5971921191 0.5255896943
0.5972120849 0.5255670113
0.5972320175 0.5255443643
0.5972519171 0.5255217531
0.5972717836 0.5254991778
0.5972916171 0.5254766382
0.5973114177 0.5254541343
0.5973311854 0.5254316661
0.5973509202 0.5254092334
0.5973706224 0.5253868363
0.5973902918 0.5253644747
0.5974099286 0.5253421485
0.5974295328 0.5253198577
0.5974491044 0.5252976022
0.5974686436 0.5252753820
0.5974881503 0.5252531970
0.5975076247 0.5252310471
0.5975270667 0.5252089323
0.5975464765 0.5251868526
0.5975658541 0.5251648079
0.5975851995 0.5251427981
0.5976045128 0.5251208232
0.5976237941 0.5250988831
0.5976430434 0.5250769778
0.5976622607 0.5250551073
0.5976814462 0.5250332714
0.5977005998 0.5250114701
0.5977197217 0.5249897033
0.5977388118 0.5249679711
0.5977578703 0.5249462733
0.5977768972 0.5249246100
0.5977958925 0.5249029809
0.5978148563 0.5248813862
0.5978337886 0.5248598257
0.5978526896 0.5248382994
0.5978715592 0.5248168072
0.5978903975 0.5247953492
0.5979092046 0.5247739251
0.5979279805 0.5247525350
0.5979467252 0.5247311789
0.5979654389 0.5247098566
0.5979841216 0.5246885681
0.5980027732 0.5246673134
0.5980213940 0.5246460924
0.5980399839 0.5246249051
0.5980585430 0.5246037513
0.5980770713 0.5245826312
0.5980955688 0.5245615445
0.5981140358 0.5245404913
0.5981324721 0.5245194715
0.5981508779 0.5244984850
0.5981692531 0.5244775318
0.5981875979 0.5244566119
0.5982059123 0.5244357252
0.5982241964 0.5244148716
0.5982424501 0.5243940511
0.5982606736 0.5243732636
0.5982788669 0.5243525091
0.5982970301 0.5243317876
0.5983151631 0.5243110989
0.5983332662 0.5242904431
0.5983513392 0.5242698201
0.5983693823 0.5242492298
0.5983873955 0.5242286721
0.5984053788 0.5242081471
0.5984233324 0.5241876547
0.5984412562 0.5241671948
0.5984591503 0.5241467674
0.5984770148 0.5241263724
0.5984948497 0.5241060098
0.5985126551 0.5240856796
0.5985304310 0.5240653816
0.5985481774 0.5240451158
0.5985658945 0.5240248822
0.5985835822 0.5240046807
0.5986012406 0.5239845113
0.5986188698 0.5239643739
0.5986364698 0.5239442685
0.5986540406 0.5239241951
0.5986715824 0.5239041535
0.5986890951 0.5238841437
0.5987065788 0.5238641657
0.5987240336 0.5238442195
0.5987414594 0.5238243049
0.5987588565 0.5238044219
0.5987762247 0.5237845706
0.5987935642 0.5237647507
0.5988108749 0.5237449624
0.5988281571 0.5237252054
0.5988454106 0.5237054799
0.5988626355 0.5236857857
0.5988798320 0.5236661228
0.5988970000 0.5236464911
0.5989141396 0.5236268906
0.5989312508 0.5236073213
0.5989483337 0.5235877830
0.5989653883 0.5235682758
0.5989824148 0.5235487996
0.5989994130 0.5235293543
0.5990163831 0.5235099399
0.5990333252 0.5234905564
0.5990502392 0.5234712037
0.5990671252 0.5234518817
0.5990839833 0.5234325905
0.5991008135 0.5234133299
0.5991176159 0.5233940999
0.5991343905 0.5233749004
0.5991511373 0.5233557315
0.5991678564 0.5233365931
0.5991845479 0.5233174850
0.5992012117 0.5232984074
0.5992178480 0.5232793601
0.5992344568 0.5232603430
0.5992510382 0.5232413562
0.5992675921 0.5232223996
0.5992841186 0.5232034731
0.5993006178 0.5231845767
0.5993170897 0.5231657103
0.5993335344 0.5231468739
0.5993499519 0.5231280675
0.5993663422 0.5231092910
0.5993827055 0.5230905444
0.5993990416 0.5230718275
0.5994153508 0.5230531404
0.5994316331 0.5230344830
0.5994478884 0.5230158553
0.5994641168 0.5229972573
0.5994803184 0.5229786888
0.5994964932 0.5229601498
0.5995126413 0.5229416403
0.5995287627 0.5229231602
0.5995448575 0.5229047096
0.5995609257 0.5228862883
0.5995769673 0.5228678963
0.5995929824 0.5228495335
0.5996089710 0.5228312000
0.5996249332 0.5228128956
0.5996408690 0.5227946203
0.5996567785 0.5227763741
0.5996726618 0.5227581569
0.5996885187 0.5227399688
0.5997043495 0.5227218095
0.5997201541 0.5227036791
0.5997359326 0.5226855776
0.5997516851 0.5226675049
0.5997674115 0.5226494609
0.5997831119 0.5226314457
0.5997987864 0.5226134591
0.5998144351 0.5225955012
0.5998300578 0.5225775718
0.5998456548 0.5225596709
0.5998612260 0.5225417985
0.5998767715 0.5225239546
0.5998922913 0.5225061391
0.5999077854 0.5224883519
0.5999232540 0.5224705931
0.5999386971 0.5224528625
0.5999541146 0.5224351601
0.5999695067 0.5224174859
0.5999848734 0.5223998398
0.6000002147 0.5223822218
0.6000155306 0.5223646319
0.6000308213 0.5223470699
0.6000460868 0.5223295359
0.6000613270 0.5223120298
0.6000765421 0.5222945516
0.6000917320 0.5222771012
0.6001068969 0.5222596786
0.6001220368 0.5222422838
0.6001371516 0.5222249166
0.6001522415 0.5222075771
0.6001673065 0.5221902652
0.6001823467 0.5221729808
0.6001973620 0.5221557240
0.6002123525 0.5221384946
0.6002273183 0.5221212927
0.6002422594 0.5221041182
0.6002571759 0.5220869710
0.6002720677 0.5220698511
0.6002869349 0.5220527585
0.6003017777 0.5220356931
0.6003165959 0.5220186549
0.6003313897 0.5220016438
0.6003461591 0.5219846599
0.6003609041 0.5219677029
0.6003756247 0.5219507730
0.6003903211 0.5219338700
0.6004049933 0.5219169940
0.6004196412 0.5219001449
0.6004342650 0.5218833225
0.6004488647 0.5218665270
0.6004634402 0.5218497582
0.6004779918 0.5218330162
0.6004925193 0.5218163008
0.6005070229 0.5217996121
0.6005215025 0.5217829499
0.6005359583 0.5217663143
0.6005503902 0.5217497052
0.6005647984 0.5217331225
0.6005791827 0.5217165663
0.6005935434 0.5217000364
0.6006078803 0.5216835329
0.6006221937 0.5216670557
0.6006364834 0.5216506047
0.6006507496 0.5216341800
0.6006649922 0.5216177814
0.6006792113 0.5216014090
0.6006934071 0.5215850627
0.6007075794 0.5215687424
0.6007217283 0.5215524481
0.6007358539 0.5215361798
0.6007499563 0.5215199374
0.6007640353 0.5215037209
0.6007780912 0.5214875302
0.6007921239 0.5214713654
0.6008061335 0.5214552263
0.6008201200 0.5214391129
0.6008340834 0.5214230253
0.6008480238 0.5214069633
0.6008619412 0.5213909268
0.6008758357 0.5213749160
0.6008897073 0.5213589307
0.6009035561 0.5213429708
0.6009173820 0.5213270364
0.6009311851 0.5213111274
0.6009449655 0.5212952438
0.6009587232 0.5212793855
0.6009724582 0.5212635525
0.6009861706 0.5212477447
0.6009998603 0.5212319621
0.6010135276 0.5212162047
0.6010271723 0.5212004724
0.6010407945 0.5211847653
0.6010543943 0.5211690831
0.6010679717 0.5211534260
0.6010815267 0.5211377938
0.6010950594 0.5211221866
0.6011085698 0.5211066042
0.6011220579 0.5210910468
0.6011355238 0.5210755141
0.6011489675 0.5210600062
0.6011623891 0.5210445230
0.6011757886 0.5210290645
0.6011891660 0.5210136307
0.6012025214 0.5209982215
0.6012158548 0.5209828369
0.6012291662 0.5209674768
0.6012424557 0.5209521413
0.6012557233 0.5209368302
0.6012689691 0.5209215435
0.6012821931 0.5209062812
0.6012953952 0.5208910432
0.6013085757 0.5208758296
0.6013217344 0.5208606402
0.6013348715 0.5208454751
0.6013479869 0.5208303342
0.6013610808 0.5208152174
0.6013741531 0.5208001247
0.6013872038 0.5207850562
0.6014002331 0.5207700116
0.6014132409 0.5207549911
0.6014262274 0.5207399946
0.6014391924 0.5207250220
0.6014521361 0.5207100732
0.6014650585 0.5206951484
0.6014779596 0.5206802473
0.6014908395 0.5206653700
0.6015036982 0.5206505165
0.6015165357 0.5206356867
0.6015293521 0.5206208805
0.6015421474 0.5206060980
0.6015549216 0.5205913391
0.6015676748 0.5205766037
0.6015804070 0.5205618919
0.6015931183 0.5205472035
0.6016058087 0.5205325385
0.6016184782 0.5205178970
0.6016311268 0.5205032788
0.6016437547 0.5204886840
0.6016563617 0.5204741125
0.6016689481 0.5204595642
0.6016815137 0.5204450391
0.6016940587 0.5204305372
0.6017065830 0.5204160584
0.6017190867 0.5204016028
0.6017315699 0.5203871702
0.6017440326 0.5203727607
0.6017564747 0.5203583741
0.6017688964 0.5203440106
0.6017812976 0.5203296699
0.6017936785 0.5203153521
0.6018060390 0.5203010572
0.6018183792 0.5202867852
0.6018306991 0.5202725359
0.6018429987 0.5202583093
0.6018552781 0.5202441055
0.6018675373 0.5202299243
0.6018797764 0.5202157658
0.6018919954 0.5202016298
0.6019041942 0.5201875165
0.6019163730 0.5201734256
0.6019285318 0.5201593573
0.6019406706 0.5201453114
0.6019527895 0.5201312880
0.6019648884 0.5201172869
0.6019769674 0.5201033082
0.6019890266 0.5200893518
0.6020010660 0.5200754177
0.6020130856 0.5200615059
0.6020250854 0.5200476163
0.6020370655 0.5200337488
0.6020490259 0.5200199035
0.6020609666 0.5200060803
0.6020728878 0.5199922792
0.6020847893 0.5199785001
0.6020966713 0.5199647430
0.6021085337 0.5199510079
0.6021203767 0.5199372947
0.6021322002 0.5199236035
0.6021440043 0.5199099340
0.6021557890 0.5198962865
0.6021675543 0.5198826607
0.6021793003 0.5198690567
0.6021910269 0.5198554744
0.6022027344 0.5198419138
0.6022144225 0.5198283749
0.6022260915 0.5198148576
0.6022377413 0.5198013619
0.6022493720 0.5197878878
0.6022609836 0.5197744352
0.6022725761 0.5197610040
0.6022841495 0.5197475944
0.6022957040 0.5197342061
0.6023072394 0.5197208392
0.6023187559 0.5197074937
0.6023302535 0.5196941696
0.6023417323 0.5196808667
0.6023531921 0.5196675850
0.6023646332 0.5196543246
0.6023760554 0.5196410854
0.6023874589 0.5196278673
0.6023988437 0.5196146703
0.6024102097 0.5196014945
0.6024215571 0.5195883396
0.6024328859 0.5195752058
0.6024441961 0.5195620930
0.6024554877 0.5195490012
0.6024667607 0.5195359302
0.6024780153 0.5195228802
0.6024892513 0.5195098510
0.6025004690 0.5194968426
0.6025116682 0.5194838550
0.6025228490 0.5194708882
0.6025340114 0.5194579421
0.6025451556 0.5194450167
0.6025562814 0.5194321119
0.6025673890 0.5194192278
0.6025784783 0.5194063643
0.6025895495 0.5193935213
0.6026006025 0.5193806988
0.6026116373 0.5193678969
0.6026226540 0.5193551154
0.6026336526 0.5193423543
0.6026446332 0.5193296136
0.6026555958 0.5193168933
0.6026665403 0.5193041934
0.6026774669 0.5192915137
0.6026883756 0.5192788543
0.6026992664 0.5192662151
0.6027101393 0.5192535962
0.6027209943 0.5192409974
0.6027318315 0.5192284188
0.6027426510 0.5192158602
0.6027534527 0.5192033218
0.6027642367 0.5191908034
0.6027750029 0.5191783050
0.6027857516 0.5191658266
0.6027964825 0.5191533682
0.6028071959 0.5191409296
0.6028178917 0.5191285110
0.6028285699 0.5191161122
0.6028392307 0.5191037333
0.6028498739 0.5190913741
0.6028604997 0.5190790347
0.6028711080 0.5190667150
0.6028816989 0.5190544151
0.6028922725 0.5190421348
0.6029028287 0.5190298741
0.6029133676 0.5190176331
0.6029238892 0.5190054116
0.6029343936 0.5189932097
0.6029448807 0.5189810273
0.6029553506 0.5189688643
0.6029658034 0.5189567209
0.6029762390 0.5189445968
0.6029866574 0.5189324922
0.6029970588 0.5189204069
0.6030074432 0.5189083409
0.6030178105 0.5188962943
0.6030281608 0.5188842669
0.6030384941 0.5188722587
0.6030488105 0.5188602698
0.6030591100 0.5188483000
0.6030693925 0.5188363494
0.6030796582 0.5188244179
0.6030899071 0.5188125055
0.6031001392 0.5188006121
0.6031103545 0.5187887378
0.6031205531 0.5187768824
0.6031307349 0.5187650461
0.6031409000 0.5187532286
0.6031510485 0.5187414301
0.6031611803 0.5187296504
0.6031712955 0.5187178896
0.6031813942 0.5187061476
0.6031914763 0.5186944244
0.6032015418 0.5186827200
0.6032115909 0.5186710343
0.6032216235 0.5186593673
0.6032316396 0.5186477189
0.6032416393 0.5186360892
0.6032516226 0.5186244781
0.6032615896 0.5186128856
0.6032715402 0.5186013116
0.6032814745 0.5185897561
0.6032913926 0.5185782192
0.6033012943 0.5185667007
0.6033111799 0.5185552006
0.6033210492 0.5185437189
0.6033309024 0.5185322557
0.6033407394 0.5185208107
0.6033505603 0.5185093841
0.6033603651 0.5184979758
0.6033701539 0.5184865857
0.6033799266 0.5184752138
0.6033896833 0.5184638602
0.6033994240 0.5184525247
0.6034091487 0.5184412073
0.6034188575 0.5184299081
0.6034285504 0.5184186270
0.6034382275 0.5184073639
0.6034478886 0.5183961188
0.6034575340 0.5183848917
0.6034671635 0.5183736826
0.6034767773 0.5183624915
0.6034863753 0.5183513182
0.6034959576 0.5183401629
0.6035055242 0.5183290254
0.6035150751 0.5183179057
0.6035246104 0.5183068038
0.6035341301 0.5182957197
0.6035436342 0.5182846534
0.6035531227 0.5182736047
0.6035625956 0.5182625738
0.6035720531 0.5182515605
0.6035814950 0.5182405648
0.6035909215 0.5182295867
0.6036003326 0.5182186263
0.6036097282 0.5182076833
0.6036191085 0.5181967579
0.6036284733 0.5181858500
0.6036378229 0.5181749595
0.6036471571 0.5181640865
0.6036564761 0.5181532309
0.6036657798 0.5181423926
0.6036750682 0.5181315718
0.6036843415 0.5181207682
0.6036935996 0.5181099820
0.6037028425 0.5180992130
0.6037120702 0.5180884612
0.6037212829 0.5180777267
0.6037304805 0.5180670094
0.6037396630 0.5180563092
0.6037488305 0.5180456262
0.6037579829 0.5180349603
0.6037671204 0.5180243114
0.6037762430 0.5180136796
0.6037853505 0.5180030649
0.6037944432 0.5179924671
0.6038035210 0.5179818863
0.6038125840 0.5179713225
0.6038216321 0.5179607756
0.6038306653 0.5179502455
0.6038396838 0.5179397324
0.6038486876 0.5179292361
0.6038576766 0.5179187566
0.6038666508 0.5179082938
0.6038756104 0.5178978479
0.6038845554 0.5178874186
0.6038934856 0.5178770061
0.6039024013 0.5178666103
0.6039113024 0.5178562311
0.6039201889 0.5178458685
0.6039290609 0.5178355225
0.6039379183 0.5178251931
0.6039467612 0.5178148803
0.6039555897 0.5178045840
0.6039644037 0.5177943041
0.6039732033 0.5177840408
0.6039819885 0.5177737939
0.6039907593 0.5177635634
0.6039995158 0.5177533493
0.6040082579 0.5177431515
0.6040169858 0.5177329701
0.6040256993 0.5177228050
0.6040343986 0.5177126562
0.6040430837 0.5177025237
0.6040517545 0.5176924074
0.6040604112 0.5176823073
0.6040690537 0.5176722234
0.6040776820 0.5176621556
0.6040862963 0.5176521040
0.6040948964 0.5176420685
0.6041034825 0.5176320490
0.6041120545 0.5176220457
0.6041206125 0.5176120583
0.6041291565 0.5176020870
0.6041376865 0.5175921316
0.6041462026 0.5175821922
0.6041547047 0.5175722687
0.6041631929 0.5175623611
0.6041716673 0.5175524694
0.6041801278 0.5175425936
0.6041885744 0.5175327336
0.6041970072 0.5175228894
0.6042054262 0.5175130609
0.6042138315 0.5175032483
0.6042222230 0.5174934513
0.6042306008 0.5174836701
0.6042389648 0.5174739045
0.6042473152 0.5174641546
0.6042556520 0.5174544203
0.6042639751 0.5174447016
0.6042722846 0.5174349985
0.6042805805 0.5174253109
0.6042888628 0.5174156389
0.6042971316 0.5174059824
0.6043053869 0.5173963413
0.6043136286 0.5173867158
0.6043218569 0.5173771056
0.6043300717 0.5173675109
0.6043382731 0.5173579315
0.6043464611 0.5173483675
0.6043546357 0.5173388188
0.6043627969 0.5173292854
0.6043709448 0.5173197674
0.6043790793 0.5173102645
0.6043872006 0.5173007770
0.6043953086 0.5172913046
0.6044034033 0.5172818474
0.6044114848 0.5172724054
0.6044195530 0.5172629785
0.6044276081 0.5172535667
0.6044356500 0.5172441700
0.6044436788 0.5172347884
0.6044516944 0.5172254219
0.6044596969 0.5172160703
0.6044676864 0.5172067338
0.6044756628 0.5171974122
0.6044836261 0.5171881056
0.6044915764 0.5171788139
0.6044995138 0.5171695371
0.6045074381 0.5171602751
0.6045153495 0.5171510281
0.6045232480 0.5171417958
0.6045311335 0.5171325784
0.6045390062 0.5171233757
0.6045468660 0.5171141878
0.6045547129 0.5171050147
0.6045625470 0.5170958562
0.6045703684 0.5170867124
0.6045781769 0.5170775833
0.6045859726 0.5170684689
0.6045937557 0.5170593691
0.6046015260 0.5170502838
0.6046092836 0.5170412132
0.6046170285 0.5170321570
0.6046247608 0.5170231155
0.6046324804 0.5170140884
0.6046401874 0.5170050758
0.6046478818 0.5169960776
0.6046555637 0.5169870939
0.6046632330 0.5169781246
0.6046708897 0.5169691697
0.6046785340 0.5169602291
0.6046861657 0.5169513029
0.6046937850 0.5169423910
0.6047013918 0.5169334934
0.6047089862 0.5169246101
0.6047165682 0.5169157410
0.6047241378 0.5169068862
0.6047316950 0.5168980456
0.6047392399 0.5168892191
0.6047467725 0.5168804068
0.6047542927 0.5168716087
0.6047618007 0.5168628247
0.6047692964 0.5168540547
0.6047767798 0.5168452989
0.6047842510 0.5168365570
0.6047917100 0.5168278292
0.6047991569 0.5168191155
0.6048065915 0.5168104156
0.6048140140 0.5168017298
0.6048214244 0.5167930579
0.6048288227 0.5167843999
0.6048362089 0.5167757558
0.6048435830 0.5167671256
0.6048509451 0.5167585092
0.6048582952 0.5167499066
0.6048656332 0.5167413179
0.6048729593 0.5167327429
0.6048802734 0.5167241817
0.6048875755 0.5167156342
0.6048948657 0.5167071005
0.6049021440 0.5166985804
0.6049094105 0.5166900741
0.6049166650 0.5166815813
0.6049239077 0.5166731022
0.6049311386 0.5166646367
0.6049383577 0.5166561848
0.6049455649 0.5166477465
0.6049527604 0.5166393217
0.6049599442 0.5166309104
0.6049671162 0.5166225126
0.6049742765 0.5166141284
0.6049814251 0.5166057575
0.6049885620 0.5165974001
0.6049956873 0.5165890561
0.6050028010 0.5165807255
0.6050099030 0.5165724083
0.6050169934 0.5165641045
0.6050240723 0.5165558139
0.6050311396 0.5165475367
0.6050381953 0.5165392727
0.6050452395 0.5165310221
0.6050522723 0.5165227846
0.6050592935 0.5165145604
0.6050663033 0.5165063494
0.6050733016 0.5164981516
0.6050802885 0.5164899669
0.6050872640 0.5164817954
0.6050942281 0.5164736370
0.6051011808 0.5164654917
0.6051081222 0.5164573594
0.6051150523 0.5164492403
0.6051219710 0.5164411341
0.6051288784 0.5164330410
0.6051357746 0.5164249609
0.6051426595 0.5164168937
0.6051495332 0.5164088395
0.6051563956 0.5164007982
0.6051632468 0.5163927699
0.6051700869 0.5163847544
0.6051769158 0.5163767518
0.6051837335 0.5163687620
0.6051905401 0.5163607851
0.6051973356 0.5163528210
0.6052041200 0.5163448697
0.6052108934 0.5163369311
0.6052176556 0.5163290053
0.6052244069 0.5163210922
0.6052311471 0.5163131918
0.6052378763 0.5163053041
0.6052445945 0.5162974291
0.6052513018 0.5162895667
0.6052579981 0.5162817170
0.6052646835 0.5162738799
0.6052713579 0.5162660553
0.6052780215 0.5162582433
0.6052846742 0.5162504439
0.6052913161 0.5162426569
0.6052979471 0.5162348825
0.6053045672 0.5162271206
0.6053111766 0.5162193711
0.6053177752 0.5162116341
0.6053243630 0.5162039095
0.6053309401 0.5161961973
0.6053375064 0.5161884975
0.6053440620 0.5161808101
0.6053506070 0.5161731350
0.6053571412 0.5161654723
0.6053636648 0.5161578218
0.6053701777 0.5161501837
0.6053766800 0.5161425578
0.6053831717 0.5161349441
0.6053896528 0.5161273427
0.6053961234 0.5161197535
0.6054025833 0.5161121765
0.6054090328 0.5161046117
0.6054154717 0.5160970590
0.6054219001 0.5160895184
0.6054283180 0.5160819900
0.6054347254 0.5160744736
0.6054411224 0.5160669693
0.6054475090 0.5160594771
0.6054538851 0.5160519969
0.6054602508 0.5160445288
0.6054666062 0.5160370726
0.6054729511 0.5160296284
0.6054792858 0.5160221961
0.6054856101 0.5160147758
0.6054919240 0.5160073675
0.6054982277 0.5159999710
0.6055045211 0.5159925864
0.6055108042 0.5159852137
0.6055170771 0.5159778528
0.6055233397 0.5159705037
0.6055295922 0.5159631664
0.6055358344 0.5159558410
0.6055420665 0.5159485273
0.6055482883 0.5159412253
0.6055545001 0.5159339351
0.6055607017 0.5159266566
0.6055668932 0.5159193898
0.6055730746 0.5159121347
0.6055792459 0.5159048912
0.6055854071 0.5158976593
0.6055915583 0.5158904391
0.6055976995 0.5158832305
0.6056038306 0.5158760335
0.6056099518 0.5158688480
0.6056160629 0.5158616741
0.6056221641 0.5158545117
0.6056282554 0.5158473608
0.6056343367 0.5158402214
0.6056404081 0.5158330935
0.6056464696 0.5158259770
0.6056525212 0.5158188720
0.6056585629 0.5158117783
0.6056645948 0.5158046961
0.6056706169 0.5157976253
0.6056766291 0.5157905658
0.6056826315 0.5157835177
0.6056886242 0.5157764809
0.6056946070 0.5157694554
0.6057005801 0.5157624412
0.6057065435 0.5157554382
0.6057124972 0.5157484466
0.6057184411 0.5157414661
0.6057243754 0.5157344969
0.6057302999 0.5157275389
0.6057362148 0.5157205920
0.6057421201 0.5157136564
0.6057480158 0.5157067318
0.6057539018 0.5156998185
0.6057597782 0.5156929162
0.6057656451 0.5156860250
0.6057715024 0.5156791449
0.6057773501 0.5156722758
0.6057831883 0.5156654178
0.6057890170 0.5156585708
0.6057948362 0.5156517348
0.6058006459 0.5156449098
0.6058064461 0.5156380958
0.6058122369 0.5156312927
0.6058180182 0.5156245006
0.6058237901 0.5156177194
0.6058295526 0.5156109490
0.6058353057 0.5156041896
0.6058410494 0.5155974410
0.6058467838 0.5155907033
0.6058525088 0.5155839764
0.6058582245 0.5155772603
0.6058639308 0.5155705551
0.6058696279 0.5155638606
0.6058753157 0.5155571768
0.6058809942 0.5155505038
0.6058866634 0.5155438416
0.6058923234 0.5155371900
0.6058979742 0.5155305491
0.6059036158 0.5155239190
0.6059092482 0.5155172994
0.6059148714 0.5155106905
0.6059204854 0.5155040923
0.6059260903 0.5154975046
0.6059316860 0.5154909276
0.6059372727 0.5154843611
0.6059428502 0.5154778052
0.6059484186 0.5154712598
0.6059539780 0.5154647249
0.6059595283 0.5154582006
0.6059650695 0.5154516867
0.6059706017 0.5154451833
0.6059761250 0.5154386904
0.6059816392 0.5154322079
0.6059871444 0.5154257358
0.6059926406 0.5154192742
0.6059981279 0.5154128229
0.6060036063 0.5154063820
0.6060090757 0.5153999514
0.6060145362 0.5153935312
0.6060199878 0.5153871214
0.6060254305 0.5153807218
0.6060308644 0.5153743325
0.6060362894 0.5153679535
0.6060417055 0.5153615848
0.6060471129 0.5153552263
0.6060525114 0.5153488780
0.6060579011 0.5153425399
0.6060632821 0.5153362120
0.6060686543 0.5153298943
0.6060740177 0.5153235868
0.6060793724 0.5153172894
0.6060847184 0.5153110021
0.6060900556 0.5153047250
0.6060953842 0.5152984579
0.6061007040 0.5152922009
0.6061060153 0.5152859540
0.6061113178 0.5152797171
0.6061166117 0.5152734903
0.6061218970 0.5152672735
0.6061271737 0.5152610666
0.6061324418 0.5152548698
0.6061377013 0.5152486829
0.6061429522 0.5152425060
0.6061481946 0.5152363390
0.6061534285 0.5152301819
0.6061586538 0.5152240347
0.6061638706 0.5152178975
0.6061690789 0.5152117700
0.6061742787 0.5152056525
0.6061794701 0.5151995448
0.6061846530 0.5151934469
0.6061898275 0.5151873588
0.6061949935 0.5151812805
0.6062001511 0.5151752119
0.6062053003 0.5151691532
0.6062104411 0.5151631042
0.6062155736 0.5151570649
0.6062206977 0.5151510353
0.6062258134 0.5151450154
0.6062309209 0.5151390053
0.6062360200 0.5151330047
0.6062411108 0.5151270139
0.6062461933 0.5151210326
0.6062512675 0.5151150610
0.6062563335 0.5151090990
0.6062613912 0.5151031466
0.6062664407 0.5150972038
0.6062714819 0.5150912705
0.6062765149 0.5150853468
0.6062815398 0.5150794326
0.6062865565 0.5150735279
0.6062915650 0.5150676327
0.6062965653 0.5150617470
0.6063015575 0.5150558707
0.6063065416 0.5150500039
0.6063115175 0.5150441466
0.6063164854 0.5150382987
0.6063214451 0.5150324602
0.6063263968 0.5150266310
0.6063313404 0.5150208113
0.6063362760 0.5150150009
0.6063412035 0.5150091999
0.6063461230 0.5150034082
0.6063510345 0.5149976258
0.6063559380 0.5149918527
0.6063608335 0.5149860889
0.6063657211 0.5149803344
0.6063706007 0.5149745892
0.6063754723 0.5149688531
0.6063803360 0.5149631264
0.6063851918 0.5149574088
0.6063900397 0.5149517004
0.6063948797 0.5149460012
0.6063997118 0.5149403112
0.6064045361 0.5149346304
0.6064093525 0.5149289586
0.6064141610 0.5149232960
0.6064189618 0.5149176426
0.6064237547 0.5149119982
0.6064285398 0.5149063629
0.6064333171 0.5149007366
0.6064380866 0.5148951195
0.6064428484 0.5148895113
0.6064476024 0.5148839122
0.6064523487 0.5148783221
0.6064570873 0.5148727410
0.6064618181 0.5148671688
0.6064665413 0.5148616057
0.6064712567 0.5148560515
0.6064759645 0.5148505062
0.6064806646 0.5148449698
0.6064853571 0.5148394424
0.6064900419 0.5148339238
0.6064947191 0.5148284142
0.6064993887 0.5148229134
0.6065040507 0.5148174214
0.6065087051 0.5148119383
0.6065133519 0.5148064640
0.6065179911 0.5148009986
0.6065226229 0.5147955419
0.6065272470 0.5147900940
0.6065318637 0.5147846549
0.6065364728 0.5147792245
0.6065410744 0.5147738029
0.6065456686 0.5147683900
0.6065502552 0.5147629858
0.6065548344 0.5147575903
0.6065594062 0.5147522035
0.6065639705 0.5147468253
0.6065685273 0.5147414558
0.6065730768 0.5147360950
0.6065776188 0.5147307428
0.6065821535 0.5147253992
0.6065866808 0.5147200642
0.6065912007 0.5147147378
0.6065957132 0.5147094199
0.6066002184 0.5147041106
0.6066047163 0.5146988099
0.6066092069 0.5146935177
0.6066136901 0.5146882340
0.6066181661 0.5146829588
0.6066226348 0.5146776922
0.6066270962 0.5146724339
0.6066315503 0.5146671842
0.6066359972 0.5146619429
0.6066404369 0.5146567101
0.6066448693 0.5146514856
0.6066492945 0.5146462696
0.6066537125 0.5146410620
0.6066581234 0.5146358627
0.6066625270 0.5146306719
0.6066669235 0.5146254893
0.6066713128 0.5146203152
0.6066756950 0.5146151493
0.6066800701 0.5146099918
0.6066844380 0.5146048426
0.6066887989 0.5145997016
0.6066931526 0.5145945690
0.6066974992 0.5145894446
0.6067018388 0.5145843284
0.6067061713 0.5145792205
0.6067104968 0.5145741208
0.6067148153 0.5145690294
0.6067191267 0.5145639461
0.6067234311 0.5145588710
0.6067277284 0.5145538041
0.6067320188 0.5145487453
0.6067363023 0.5145436947
0.6067405787 0.5145386522
0.6067448482 0.5145336178
0.6067491108 0.5145285916
0.6067533664 0.5145235734
0.6067576151 0.5145185633
0.6067618568 0.5145135613
0.6067660917 0.5145085673
0.6067703197 0.5145035814
0.6067745408 0.5144986035
0.6067787550 0.5144936336
0.6067829624 0.5144886717
0.6067871630 0.5144837178
0.6067913567 0.5144787719
0.6067955436 0.5144738340
0.6067997236 0.5144689040
0.6068038969 0.5144639819
0.6068080634 0.5144590678
0.6068122231 0.5144541616
0.6068163760 0.5144492632
0.6068205222 0.5144443728
0.6068246617 0.5144394902
0.6068287944 0.5144346155
0.6068329204 0.5144297487
0.6068370396 0.5144248897
0.6068411522 0.5144200385
0.6068452581 0.5144151951
0.6068493573 0.5144103595
0.6068534498 0.5144055318
0.6068575357 0.5144007117
0.6068616149 0.5143958995
0.6068656875 0.5143910950
0.6068697535 0.5143862982
0.6068738129 0.5143815092
0.6068778656 0.5143767279
0.6068819118 0.5143719542
0.6068859514 0.5143671883
0.6068899844 0.5143624300
0.6068940109 0.5143576794
0.6068980308 0.5143529365
0.6069020442 0.5143482012
0.6069060510 0.5143434735
0.6069100513 0.5143387534
0.6069140452 0.5143340410
0.6069180325 0.5143293361
0.6069220133 0.5143246388
0.6069259877 0.5143199491
0.6069299556 0.5143152669
0.6069339171 0.5143105922
0.6069378721 0.5143059251
0.6069418206 0.5143012655
0.6069457628 0.5142966134
0.6069496985 0.5142919689
0.6069536279 0.5142873317
0.6069575509 0.5142827021
0.6069614674 0.5142780799
0.6069653776 0.5142734652
0.6069692815 0.5142688579
0.6069731790 0.5142642580
0.6069770701 0.5142596655
0.6069809550 0.5142550804
0.6069848335 0.5142505027
0.6069887057 0.5142459324
0.6069925716 0.5142413694
0.6069964313 0.5142368138
0.6070002846 0.5142322655
0.6070041317 0.5142277246
0.6070079725 0.5142231910
0.6070118071 0.5142186646
0.6070156355 0.5142141456
0.6070194576 0.5142096338
0.6070232735 0.5142051294
0.6070270832 0.5142006321
0.6070308867 0.5141961421
0.6070346840 0.5141916594
0.6070384752 0.5141871838
0.6070422602 0.5141827155
0.6070460390 0.5141782544
0.6070498117 0.5141738005
0.6070535783 0.5141693537
0.6070573387 0.5141649141
0.6070610930 0.5141604816
0.6070648412 0.5141560563
0.6070685834 0.5141516382
0.6070723194 0.5141472271
0.6070760494 0.5141428232
0.6070797733 0.5141384263
0.6070834911 0.5141340365
0.6070872029 0.5141296538
0.6070909087 0.5141252782
0.6070946084 0.5141209096
0.6070983021 0.5141165480
0.6071019899 0.5141121935
0.6071056716 0.5141078460
0.6071093473 0.5141035055
0.6071130171 0.5140991720
0.6071166809 0.5140948454
0.6071203388 0.5140905259
0.6071239907 0.5140862133
0.6071276366 0.5140819076
0.6071312767 0.5140776089
0.6071349108 0.5140733171
0.6071385390 0.5140690322
0.6071421613 0.5140647543
0.6071457777 0.5140604832
0.6071493883 0.5140562190
0.6071529930 0.5140519617
0.6071565918 0.5140477112
0.6071601848 0.5140434676
0.6071637719 0.5140392308
0.6071673532 0.5140350008
0.6071709287 0.5140307777
0.6071744983 0.5140265614
0.6071780622 0.5140223518
0.6071816203 0.5140181491
0.6071851725 0.5140139531
0.6071887191 0.5140097639
0.6071922598 0.5140055814
0.6071957948 0.5140014057
0.6071993241 0.5139972366
0.6072028476 0.5139930744
0.6072063654 0.5139889188
0.6072098774 0.5139847699
0.6072133838 0.5139806277
0.6072168845 0.5139764922
0.6072203794 0.5139723633
0.6072238687 0.5139682411
0.6072273524 0.5139641255
0.6072308303 0.5139600166
0.6072343026 0.5139559143
0.6072377693 0.5139518186
0.6072412303 0.5139477295
0.6072446858 0.5139436470
0.6072481355 0.5139395710
0.6072515797 0.5139355017
0.6072550183 0.5139314388
0.6072584513 0.5139273826
0.6072618788 0.5139233329
0.6072653006 0.5139192897
0.6072687169 0.5139152530
0.6072721276 0.5139112228
0.6072755328 0.5139071991
0.6072789325 0.5139031819
0.6072823267 0.5138991712
0.6072857153 0.5138951669
0.6072890984 0.5138911691
0.6072924760 0.5138871777
0.6072958482 0.5138831928
0.6072992148 0.5138792143
0.6073025760 0.5138752422
0.6073059317 0.5138712765
0.6073092820 0.5138673172
0.6073126268 0.5138633643
0.6073159662 0.5138594177
0.6073193002 0.5138554775
0.6073226287 0.5138515437
0.6073259519 0.5138476162
0.6073292696 0.5138436950
0.6073325820 0.5138397801
0.6073358889 0.5138358716
0.6073391905 0.5138319694
0.6073424868 0.5138280734
0.6073457776 0.5138241837
0.6073490632 0.5138203003
0.6073523434 0.5138164232
0.6073556182 0.5138125523
0.6073588878 0.5138086876
0.6073621520 0.5138048292
0.6073654109 0.5138009770
0.6073686645 0.5137971310
0.6073719129 0.5137932912
0.6073751560 0.5137894575
0.6073783938 0.5137856301
0.6073816263 0.5137818088
0.6073848536 0.5137779937
0.6073880756 0.5137741848
0.6073912924 0.5137703819
0.6073945040 0.5137665853
0.6073977104 0.5137627947
0.6074009116 0.5137590102
0.6074041075 0.5137552319
0.6074072983 0.5137514596
0.6074104839 0.5137476934
0.6074136643 0.5137439333
0.6074168395 0.5137401792
0.6074200096 0.5137364312
0.6074231745 0.5137326893
0.6074263343 0.5137289533
0.6074294890 0.5137252234
0.6074326385 0.5137214995
0.6074357829 0.5137177816
0.6074389222 0.5137140697
0.6074420564 0.5137103638
0.6074451856 0.5137066638
0.6074483096 0.5137029699
0.6074514286 0.5136992818
0.6074545425 0.5136955997
0.6074576513 0.5136919236
0.6074607551 0.5136882534
0.6074638538 0.5136845891
0.6074669476 0.5136809307
0.6074700363 0.5136772782
0.6074731199 0.5136736316
0.6074761986 0.5136699908
0.6074792723 0.5136663560
0.6074823409 0.5136627269
0.6074854046 0.5136591038
0.6074884633 0.5136554865
0.6074915171 0.5136518750
0.6074945659 0.5136482693
0.6074976097 0.5136446695
0.6075006486 0.5136410754
0.6075036826 0.5136374872
0.6075067116 0.5136339047
0.6075097357 0.5136303280
0.6075127549 0.5136267571
0.6075157692 0.5136231919
0.6075187786 0.5136196325
0.6075217831 0.5136160788
0.6075247827 0.5136125308
0.6075277775 0.5136089886
0.6075307674 0.5136054521
0.6075337525 0.5136019212
0.6075367327 0.5135983961
0.6075397080 0.5135948766
0.6075426785 0.5135913629
0.6075456442 0.5135878547
0.6075486051 0.5135843523
0.6075515612 0.5135808555
0.6075545125 0.5135773643
0.6075574590 0.5135738788
0.6075604007 0.5135703988
0.6075633376 0.5135669245
0.6075662697 0.5135634558
0.6075691971 0.5135599927
0.6075721198 0.5135565351
0.6075750377 0.5135530832
0.6075779508 0.5135496368
0.6075808593 0.5135461959
0.6075837630 0.5135427606
0.6075866619 0.5135393309
0.6075895562 0.5135359067
0.6075924458 0.5135324880
0.6075953307 0.5135290748
0.6075982109 0.5135256671
0.6076010864 0.5135222649
0.6076039573 0.5135188682
0.6076068235 0.5135154769
0.6076096850 0.5135120912
0.6076125419 0.5135087109
0.6076153942 0.5135053360
0.6076182418 0.5135019666
0.6076210848 0.5134986026
0.6076239232 0.5134952440
0.6076267570 0.5134918909
0.6076295862 0.5134885432
0.6076324108 0.5134852008
0.6076352308 0.5134818639
0.6076380462 0.5134785323
0.6076408571 0.5134752061
0.6076436633 0.5134718853
0.6076464651 0.5134685698
0.6076492623 0.5134652596
0.6076520549 0.5134619549
0.6076548430 0.5134586554
0.6076576266 0.5134553612
0.6076604057 0.5134520724
0.6076631802 0.5134487889
0.6076659503 0.5134455106
0.6076687158 0.5134422377
0.6076714769 0.5134389700
0.6076742334 0.5134357076
0.6076769856 0.5134324505
0.6076797332 0.5134291986
0.6076824764 0.5134259519
0.6076852151 0.5134227105
0.6076879494 0.5134194743
0.6076906792 0.5134162433
0.6076934046 0.5134130176
0.6076961256 0.5134097970
0.6076988422 0.5134065817
0.6077015543 0.5134033715
0.6077042621 0.5134001665
0.6077069654 0.5133969666
0.6077096644 0.5133937720
0.6077123590 0.5133905824
0.6077150492 0.5133873981
0.6077177351 0.5133842188
0.6077204165 0.5133810447
0.6077230937 0.5133778757
0.6077257665 0.5133747118
0.6077284349 0.5133715530
0.6077310990 0.5133683993
0.6077337588 0.5133652507
0.6077364143 0.5133621072
0.6077390655 0.5133589687
0.6077417124 0.5133558353
0.6077443549 0.5133527070
0.6077469932 0.5133495837
0.6077496272 0.5133464654
0.6077522569 0.5133433522
0.6077548824 0.5133402439
0.6077575036 0.5133371407
0.6077601205 0.5133340425
0.6077627332 0.5133309493
0.6077653417 0.5133278611
0.6077679459 0.5133247779
0.6077705459 0.5133216996
0.6077731417 0.5133186263
0.6077757332 0.5133155580
0.6077783206 0.5133124946
0.6077809037 0.5133094361
0.6077834827 0.5133063826
0.6077860575 0.5133033340
0.6077886281 0.5133002903
0.6077911945 0.5132972516
0.6077937568 0.5132942177
0.6077963149 0.5132911887
0.6077988688 0.5132881646
0.6078014186 0.5132851454
0.6078039643 0.5132821311
0.6078065058 0.5132791216
0.6078090433 0.5132761169
0.6078115766 0.5132731172
0.6078141057 0.5132701222
0.6078166308 0.5132671321
0.6078191518 0.5132641468
0.6078216687 0.5132611663
0.6078241815 0.5132581906
0.6078266902 0.5132552198
0.6078291949 0.5132522537
0.6078316955 0.5132492924
0.6078341920 0.5132463359
0.6078366845 0.5132433841
0.6078391729 0.5132404371
0.6078416573 0.5132374949
0.6078441377 0.5132345574
0.6078466141 0.5132316247
0.6078490864 0.5132286966
0.6078515547 0.5132257733
0.6078540190 0.5132228547
0.6078564793 0.5132199409
0.6078589356 0.5132170317
0.6078613880 0.5132141272
0.6078638363 0.5132112274
0.6078662807 0.5132083323
0.6078687211 0.5132054418
0.6078711576 0.5132025560
0.6078735901 0.5131996749
0.6078760186 0.5131967984
0.6078784432 0.5131939266
0.6078808639 0.5131910593
0.6078832807 0.5131881967
0.6078856935 0.5131853388
0.6078881024 0.5131824854
0.6078905074 0.5131796366
0.6078929085 0.5131767925
0.6078953057 0.5131739529
0.6078976990 0.5131711179
0.6079000885 0.5131682875
0.6079024740 0.5131654616
0.6079048557 0.5131626403
0.6079072335 0.5131598236
0.6079096075 0.5131570114
0.6079119776 0.5131542037
0.6079143439 0.5131514005
0.6079167063 0.5131486019
0.6079190649 0.5131458078
0.6079214197 0.5131430182
0.6079237706 0.5131402331
0.6079261177 0.5131374525
0.6079284611 0.5131346764
0.6079308006 0.5131319048
0.6079331363 0.5131291376
0.6079354682 0.5131263749
0.6079377964 0.5131236166
0.6079401208 0.5131208628
0.6079424414 0.5131181135
0.6079447582 0.5131153686
0.6079470713 0.5131126281
0.6079493806 0.5131098920
0.6079516862 0.5131071603
0.6079539881 0.5131044331
0.6079562862 0.5131017102
0.6079585806 0.5130989918
0.6079608712 0.5130962777
0.6079631581 0.5130935680
0.6079654414 0.5130908627
0.6079677209 0.5130881617
0.6079699967 0.5130854651
0.6079722689 0.5130827729
0.6079745373 0.5130800850
0.6079768021 0.5130774014
0.6079790632 0.5130747221
0.6079813206 0.5130720472
0.6079835744 0.5130693766
0.6079858245 0.5130667103
0.6079880709 0.5130640483
0.6079903138 0.5130613906
0.6079925529 0.5130587372
0.6079947885 0.5130560881
0.6079970204 0.5130534432
0.6079992487 0.5130508027
0.6080014734 0.5130481663
0.6080036945 0.5130455343
0.6080059119 0.5130429064
0.6080081258 0.5130402828
0.6080103361 0.5130376635
0.6080125428 0.5130350484
0.6080147459 0.5130324374
0.6080169454 0.5130298307
0.6080191414 0.5130272283
0.6080213338 0.5130246300
0.6080235227 0.5130220359
0.6080257080 0.5130194459
0.6080278897 0.5130168602
0.6080300680 0.5130142787
0.6080322426 0.5130117013
0.6080344138 0.5130091280
0.6080365814 0.5130065589
0.6080387456 0.5130039940
0.6080409062 0.5130014332
0.6080430633 0.5129988765
0.6080452169 0.5129963240
0.6080473670 0.5129937755
0.6080495136 0.5129912312
0.6080516568 0.5129886910
0.6080537965 0.5129861549
0.6080559326 0.5129836229
0.6080580654 0.5129810949
0.6080601947 0.5129785711
0.6080623205 0.5129760513
0.6080644428 0.5129735356
0.6080665618 0.5129710239
0.6080686773 0.5129685163
0.6080707893 0.5129660128
0.6080728980 0.5129635133
0.6080750032 0.5129610178
0.6080771050 0.5129585263
0.6080792034 0.5129560389
0.6080812984 0.5129535555
0.6080833899 0.5129510760
0.6080854781 0.5129486006
0.6080875630 0.5129461292
0.6080896444 0.5129436618
0.6080917224 0.5129411983
0.6080937971 0.5129387389
0.6080958684 0.5129362833
0.6080979364 0.5129338318
0.6081000010 0.5129313842
0.6081020623 0.5129289406
0.6081041202 0.5129265009
0.6081061747 0.5129240651
0.6081082260 0.5129216333
0.6081102739 0.5129192054
0.6081123185 0.5129167814
0.6081143598 0.5129143613
0.6081163977 0.5129119452
0.6081184324 0.5129095329
0.6081204638 0.5129071245
0.6081224918 0.5129047200
0.6081245166 0.5129023194
0.6081265381 0.5128999227
0.6081285563 0.5128975298
0.6081305713 0.5128951408
0.6081325829 0.5128927557
0.6081345914 0.5128903744
0.6081365965 0.5128879969
0.6081385984 0.5128856233
0.6081405971 0.5128832535
0.6081425925 0.5128808875
0.6081445847 0.5128785254
0.6081465736 0.5128761671
0.6081485593 0.5128738125
0.6081505418 0.5128714618
0.6081525211 0.5128691149
0.6081544972 0.5128667717
0.6081564701 0.5128644324
0.6081584398 0.5128620968
0.6081604062 0.5128597649
0.6081623695 0.5128574369
0.6081643296 0.5128551126
0.6081662866 0.5128527920
0.6081682403 0.5128504752
0.6081701909 0.5128481622
0.6081721383 0.5128458528
0.6081740826 0.5128435472
0.6081760237 0.5128412454
0.6081779617 0.5128389472
0.6081798965 0.5128366527
0.6081818282 0.5128343620
0.6081837567 0.5128320749
0.6081856822 0.5128297915
0.6081876045 0.5128275119
0.6081895236 0.5128252359
0.6081914397 0.5128229635
0.6081933527 0.5128206949
0.6081952625 0.5128184299
0.6081971693 0.5128161685
0.6081990730 0.5128139108
0.6082009736 0.5128116568
0.6082028711 0.5128094064
0.6082047655 0.5128071596
0.6082066569 0.5128049164
0.6082085452 0.5128026769
0.6082104304 0.5128004410
0.6082123126 0.5127982087
0.6082141917 0.5127959800
0.6082160678 0.5127937549
0.6082179408 0.5127915333
0.6082198108 0.5127893154
0.6082216777 0.5127871010
0.6082235417 0.5127848903
0.6082254026 0.5127826831
0.6082272605 0.5127804794
0.6082291154 0.5127782793
0.6082309672 0.5127760828
0.6082328161 0.5127738898
0.6082346620 0.5127717003
0.6082365049 0.5127695144
0.6082383448 0.5127673320
0.6082401817 0.5127651531
0.6082420156 0.5127629778
0.6082438466 0.5127608060
0.6082456746 0.5127586376
0.6082474996 0.5127564728
0.6082493216 0.5127543114
0.6082511408 0.5127521536
0.6082529569 0.5127499992
0.6082547701 0.5127478483
0.6082565804 0.5127457009
0.6082583878 0.5127435569
0.6082601922 0.5127414165
0.6082619937 0.5127392794
0.6082637922 0.5127371458
0.6082655879 0.5127350157
0.6082673806 0.5127328890
0.6082691705 0.5127307657
0.6082709574 0.5127286459
0.6082727414 0.5127265294
0.6082745226 0.5127244164
0.6082763008 0.5127223068
0.6082780762 0.5127202006
0.6082798487 0.5127180978
0.6082816183 0.5127159984
0.6082833851 0.5127139024
0.6082851489 0.5127118098
0.6082869100 0.5127097206
0.6082886681 0.5127076347
0.6082904235 0.5127055522
0.6082921759 0.5127034730
0.6082939256 0.5127013972
0.6082956724 0.5126993248
0.6082974163 0.5126972557
0.6082991575 0.5126951900
0.6083008958 0.5126931275
0.6083026313 0.5126910684
0.6083043640 0.5126890127
0.6083060939 0.5126869602
0.6083078209 0.5126849111
0.6083095452 0.5126828653
0.6083112667 0.5126808228
0.6083129854 0.5126787835
0.6083147013 0.5126767476
0.6083164144 0.5126747149
0.6083181247 0.5126726856
0.6083198323 0.5126706595
0.6083215371 0.5126686367
0.6083232391 0.5126666171
0.6083249384 0.5126646008
0.6083266349 0.5126625878
0.6083283287 0.5126605780
0.6083300197 0.5126585714
0.6083317080 0.5126565681
0.6083333936 0.5126545681
0.6083350764 0.5126525712
0.6083367565 0.5126505776
0.6083384338 0.5126485872
0.6083401085 0.5126466000
0.6083417804 0.5126446160
0.6083434496 0.5126426352
0.6083451162 0.5126406577
0.6083467800 0.5126386833
0.6083484411 0.5126367121
0.6083500995 0.5126347441
0.6083517553 0.5126327792
0.6083534083 0.5126308175
0.6083550587 0.5126288590
0.6083567064 0.5126269037
0.6083583514 0.5126249515
0.6083599938 0.5126230025
0.6083616335 0.5126210566
0.6083632705 0.5126191138
0.6083649049 0.5126171742
0.6083665367 0.5126152378
0.6083681658 0.5126133044
0.6083697922 0.5126113742
0.6083714160 0.5126094471
0.6083730372 0.5126075231
0.6083746558 0.5126056022
0.6083762717 0.5126036844
0.6083778850 0.5126017697
0.6083794957 0.5125998581
0.6083811038 0.5125979495
0.6083827093 0.5125960441
0.6083843122 0.5125941417
0.6083859125 0.5125922425
0.6083875102 0.5125903462
0.6083891053 0.5125884531
0.6083906978 0.5125865630
0.6083922877 0.5125846759
0.6083938751 0.5125827919
0.6083954599 0.5125809109
0.6083970421 0.5125790330
0.6083986217 0.5125771581
0.6084001988 0.5125752862
0.6084017733 0.5125734174
0.6084033453 0.5125715515
0.6084049148 0.5125696887
0.6084064817 0.5125678289
0.6084080460 0.5125659721
0.6084096078 0.5125641183
0.6084111671 0.5125622674
0.6084127239 0.5125604196
0.6084142781 0.5125585748
0.6084158298 0.5125567329
0.6084173790 0.5125548940
0.6084189257 0.5125530581
0.6084204699 0.5125512251
0.6084220116 0.5125493951
0.6084235508 0.5125475680
0.6084250875 0.5125457439
0.6084266217 0.5125439228
0.6084281534 0.5125421046
0.6084296826 0.5125402893
0.6084312094 0.5125384769
0.6084327336 0.5125366675
0.6084342555 0.5125348610
0.6084357748 0.5125330574
0.6084372917 0.5125312568
0.6084388061 0.5125294590
0.6084403181 0.5125276641
0.6084418276 0.5125258722
0.6084433346 0.5125240831
0.6084448393 0.5125222969
0.6084463415 0.5125205136
0.6084478412 0.5125187332
0.6084493385 0.5125169557
0.6084508334 0.5125151810
0.6084523259 0.5125134092
0.6084538160 0.5125116402
0.6084553036 0.5125098741
0.6084567889 0.5125081109
0.6084582717 0.5125063505
0.6084597521 0.5125045930
0.6084612301 0.5125028382
0.6084627058 0.5125010864
0.6084641790 0.5124993373
0.6084656498 0.5124975911
0.6084671183 0.5124958477
0.6084685844 0.5124941071
0.6084700481 0.5124923693
0.6084715094 0.5124906343
0.6084729684 0.5124889022
0.6084744250 0.5124871728
0.6084758793 0.5124854462
0.6084773311 0.5124837224
0.6084787807 0.5124820014
0.6084802279 0.5124802832
0.6084816727 0.5124785677
0.6084831152 0.5124768550
0.6084845554 0.5124751451
0.6084859932 0.5124734379
0.6084874287 0.5124717335
0.6084888619 0.5124700319
0.6084902927 0.5124683330
0.6084917213 0.5124666368
0.6084931475 0.5124649434
0.6084945714 0.5124632527
0.6084959930 0.5124615647
0.6084974123 0.5124598795
0.6084988293 0.5124581970
0.6085002440 0.5124565172
0.6085016564 0.5124548401
0.6085030665 0.5124531657
0.6085044743 0.5124514940
0.6085058799 0.5124498251
0.6085072832 0.5124481588
0.6085086842 0.5124464952
0.6085100829 0.5124448343
0.6085114794 0.5124431761
0.6085128736 0.5124415205
0.6085142655 0.5124398677
0.6085156552 0.5124382175
0.6085170426 0.5124365699
0.6085184278 0.5124349251
0.6085198108 0.5124332829
0.6085211915 0.5124316433
0.6085225699 0.5124300064
0.6085239462 0.5124283721
0.6085253202 0.5124267405
0.6085266919 0.5124251115
0.6085280615 0.5124234851
0.6085294288 0.5124218614
0.6085307940 0.5124202402
0.6085321569 0.5124186217
0.6085335176 0.5124170058
0.6085348761 0.5124153926
0.6085362323 0.5124137819
0.6085375864 0.5124121738
0.6085389383 0.5124105683
0.6085402880 0.5124089655
0.6085416356 0.5124073652
0.6085429809 0.5124057675
0.6085443241 0.5124041723
0.6085456651 0.5124025798
0.6085470039 0.5124009898
0.6085483405 0.5123994024
0.6085496750 0.5123978175
0.6085510073 0.5123962352
0.6085523375 0.5123946555
0.6085536655 0.5123930783
0.6085549913 0.5123915037
0.6085563150 0.5123899316
0.6085576366 0.5123883620
0.6085589560 0.5123867950
0.6085602733 0.5123852305
0.6085615884 0.5123836685
0.6085629014 0.5123821091
0.6085642123 0.5123805522
0.6085655211 0.5123789978
0.6085668277 0.5123774459
0.6085681322 0.5123758965
0.6085694346 0.5123743496
0.6085707349 0.5123728052
0.6085720331 0.5123712633
0.6085733292 0.5123697239
0.6085746232 0.5123681870
0.6085759151 0.5123666525
0.6085772049 0.5123651206
0.6085784926 0.5123635911
0.6085797782 0.5123620641
0.6085810618 0.5123605395
0.6085823432 0.5123590174
0.6085836226 0.5123574978
0.6085848999 0.5123559806
0.6085861752 0.5123544659
0.6085874484 0.5123529536
0.6085887195 0.5123514438
0.6085899885 0.5123499364
0.6085912555 0.5123484314
0.6085925205 0.5123469289
0.6085937834 0.5123454288
0.6085950442 0.5123439311
0.6085963031 0.5123424358
0.6085975598 0.5123409430
0.6085988146 0.5123394525
0.6086000673 0.5123379645
0.6086013179 0.5123364789
0.6086025666 0.5123349956
0.6086038132 0.5123335148
0.6086050578 0.5123320363
0.6086063004 0.5123305603
0.6086075410 0.5123290866
0.6086087795 0.5123276153
0.6086100161 0.5123261464
0.6086112507 0.5123246799
0.6086124832 0.5123232157
0.6086137138 0.5123217539
0.6086149423 0.5123202944
0.6086161689 0.5123188373
0.6086173935 0.5123173826
0.6086186161 0.5123159302
0.6086198367 0.5123144802
0.6086210554 0.5123130325
0.6086222721 0.5123115871
0.6086234868 0.5123101441
0.6086246995 0.5123087034
0.6086259103 0.5123072650
0.6086271191 0.5123058290
0.6086283259 0.5123043952
0.6086295308 0.5123029638
0.6086307338 0.5123015347
0.6086319348 0.5123001079
0.6086331338 0.5122986834
0.6086343309 0.5122972613
0.6086355261 0.5122958414
0.6086367193 0.5122944238
0.6086379106 0.5122930085
0.6086391000 0.5122915954
0.6086402874 0.5122901847
0.6086414729 0.5122887762
0.6086426565 0.5122873701
0.6086438382 0.5122859661
0.6086450180 0.5122845645
0.6086461958 0.5122831651
0.6086473718 0.5122817680
0.6086485458 0.5122803731
0.6086497180 0.5122789805
0.6086508882 0.5122775901
0.6086520566 0.5122762020
0.6086532230 0.5122748162
0.6086543876 0.5122734325
0.6086555503 0.5122720511
0.6086567111 0.5122706719
0.6086578700 0.5122692950
0.6086590270 0.5122679203
0.6086601822 0.5122665478
0.6086613355 0.5122651775
0.6086624869 0.5122638094
0.6086636364 0.5122624436
0.6086647841 0.5122610799
0.6086659300 0.5122597185
0.6086670740 0.5122583592
0.6086682161 0.5122570022
0.6086693564 0.5122556473
0.6086704948 0.5122542946
0.6086716314 0.5122529441
0.6086727661 0.5122515958
0.6086738991 0.5122502497
0.6086750301 0.5122489057
0.6086761594 0.5122475640
0.6086772868 0.5122462243
0.6086784124 0.5122448869
0.6086795361 0.5122435516
0.6086806581 0.5122422184
0.6086817782 0.5122408875
0.6086828965 0.5122395586
0.6086840130 0.5122382319
0.6086851277 0.5122369074
0.6086862406 0.5122355850
0.6086873517 0.5122342647
0.6086884610 0.5122329466
0.6086895684 0.5122316306
0.6086906741 0.5122303167
0.6086917780 0.5122290049
0.6086928802 0.5122276953
0.6086939805 0.5122263878
0.6086950790 0.5122250824
0.6086961758 0.5122237791
0.6086972708 0.5122224779
0.6086983640 0.5122211788
0.6086994555 0.5122198818
0.6087005451 0.5122185869
0.6087016331 0.5122172941
0.6087027192 0.5122160033
0.6087038036 0.5122147147
0.6087048863 0.5122134281
0.6087059671 0.5122121437
0.6087070463 0.5122108612
0.6087081237 0.5122095809
0.6087091993 0.5122083027
0.6087102732 0.5122070265
0.6087113454 0.5122057523
0.6087124158 0.5122044802
0.6087134845 0.5122032102
0.6087145514 0.5122019422
0.6087156167 0.5122006763
0.6087166802 0.5121994124
0.6087177419 0.5121981506
0.6087188020 0.5121968908
0.6087198604 0.5121956330
0.6087209170 0.5121943773
0.6087219719 0.5121931236
0.6087230251 0.5121918719
0.6087240766 0.5121906223
0.6087251264 0.5121893746
0.6087261745 0.5121881290
0.6087272209 0.5121868854
0.6087282657 0.5121856438
0.6087293087 0.5121844042
0.6087303500 0.5121831666
0.6087313897 0.5121819310
0.6087324276 0.5121806974
0.6087334639 0.5121794658
0.6087344985 0.5121782362
0.6087355314 0.5121770085
0.6087365627 0.5121757829
0.6087375923 0.5121745592
0.6087386202 0.5121733375
0.6087396464 0.5121721178
0.6087406710 0.5121709001
0.6087416939 0.5121696843
0.6087427152 0.5121684705
0.6087437348 0.5121672586
0.6087447528 0.5121660487
0.6087457691 0.5121648408
0.6087467838 0.5121636348
0.6087477968 0.5121624307
0.6087488082 0.5121612286
0.6087498180 0.5121600285
0.6087508261 0.5121588303
0.6087518326 0.5121576340
0.6087528374 0.5121564396
0.6087538406 0.5121552472
0.6087548422 0.5121540567
0.6087558422 0.5121528682
0.6087568406 0.5121516815
0.6087578373 0.5121504968
0.6087588324 0.5121493140
0.6087598260 0.5121481331
0.6087608179 0.5121469541
0.6087618082 0.5121457770
0.6087627969 0.5121446018
0.6087637840 0.5121434285
0.6087647695 0.5121422571
0.6087657534 0.5121410876
0.6087667357 0.5121399199
0.6087677164 0.5121387542
0.6087686955 0.5121375904
0.6087696731 0.5121364284
0.6087706490 0.5121352683
0.6087716234 0.5121341101
0.6087725962 0.5121329537
0.6087735674 0.5121317993
0.6087745371 0.5121306467
0.6087755052 0.5121294959
0.6087764717 0.5121283470
0.6087774367 0.5121272000
0.6087784000 0.5121260548
0.6087793619 0.5121249115
0.6087803221 0.5121237700
0.6087812809 0.5121226303
0.6087822380 0.5121214925
0.6087831936 0.5121203566
0.6087841477 0.5121192224
0.6087851002 0.5121180901
0.6087860512 0.5121169597
0.6087870007 0.5121158310
0.6087879486 0.5121147042
0.6087888949 0.5121135792
0.6087898398 0.5121124561
0.6087907831 0.5121113347
0.6087917248 0.5121102151
0.6087926651 0.5121090974
0.6087936038 0.5121079815
0.6087945410 0.5121068673
0.6087954767 0.5121057550
0.6087964109 0.5121046445
0.6087973436 0.5121035357
0.6087982747 0.5121024288
0.6087992044 0.5121013236
0.6088001325 0.5121002202
0.6088010591 0.5120991186
0.6088019843 0.5120980188
0.6088029079 0.5120969208
0.6088038301 0.5120958245
0.6088047507 0.5120947300
0.6088056699 0.5120936373
0.6088065875 0.5120925463
0.6088075037 0.5120914571
0.6088084184 0.5120903697
0.6088093316 0.5120892840
0.6088102434 0.5120882001
0.6088111537 0.5120871179
0.6088120624 0.5120860375
0.6088129698 0.5120849588
0.6088138756 0.5120838819
0.6088147800 0.5120828067
0.6088156829 0.5120817332
0.6088165844 0.5120806615
0.6088174844 0.5120795915
0.6088183829 0.5120785232
0.6088192800 0.5120774567
0.6088201756 0.5120763919
0.6088210698 0.5120753288
0.6088219625 0.5120742674
0.6088228538 0.5120732077
0.6088237437 0.5120721498
0.6088246321 0.5120710935
0.6088255191 0.5120700390
0.6088264046 0.5120689862
0.6088272887 0.5120679350
0.6088281713 0.5120668856
0.6088290526 0.5120658379
0.6088299324 0.5120647918
0.6088308108 0.5120637475
0.6088316877 0.5120627048
0.6088325633 0.5120616638
0.6088334374 0.5120606245
0.6088343101 0.5120595869
0.6088351814 0.5120585510
0.6088360513 0.5120575167
0.6088369198 0.5120564841
0.6088377868 0.5120554531
0.6088386525 0.5120544239
0.6088395168 0.5120533963
0.6088403796 0.5120523703
0.6088412411 0.5120513460
0.6088421012 0.5120503234
0.6088429599 0.5120493024
0.6088438172 0.5120482831
0.6088446731 0.5120472654
0.6088455276 0.5120462494
0.6088463807 0.5120452350
0.6088472325 0.5120442222
0.6088480828 0.5120432111
0.6088489318 0.5120422016
0.6088497795 0.5120411938
0.6088506257 0.5120401876
0.6088514706 0.5120391830
0.6088523141 0.5120381800
0.6088531562 0.5120371786
0.6088539970 0.5120361789
0.6088548364 0.5120351808
0.6088556745 0.5120341842
0.6088565112 0.5120331893
0.6088573466 0.5120321960
0.6088581806 0.5120312044
0.6088590132 0.5120302143
0.6088598445 0.5120292258
0.6088606745 0.5120282389
0.6088615031 0.5120272536
0.6088623303 0.5120262699
0.6088631563 0.5120252878
0.6088639809 0.5120243073
0.6088648041 0.5120233283
0.6088656260 0.5120223510
0.6088664466 0.5120213752
0.6088672659 0.5120204010
0.6088680838 0.5120194283
0.6088689004 0.5120184573
0.6088697157 0.5120174878
0.6088705297 0.5120165199
0.6088713424 0.5120155535
0.6088721537 0.5120145887
0.6088729637 0.5120136255
0.6088737724 0.5120126638
0.6088745798 0.5120117037
0.6088753859 0.5120107451
0.6088761907 0.5120097881
0.6088769942 0.5120088326
0.6088777964 0.5120078786
0.6088785973 0.5120069262
0.6088793969 0.5120059754
0.6088801952 0.5120050261
0.6088809922 0.5120040783
0.6088817879 0.5120031320
0.6088825823 0.5120021873
0.6088833755 0.5120012441
0.6088841673 0.5120003024
0.6088849579 0.5119993623
0.6088857472 0.5119984236
0.6088865352 0.5119974865
0.6088873219 0.5119965509
0.6088881074 0.5119956168
0.6088888916 0.5119946842
0.6088896745 0.5119937531
0.6088904562 0.5119928236
0.6088912366 0.5119918955
0.6088920157 0.5119909689
0.6088927936 0.5119900439
0.6088935702 0.5119891203
0.6088943455 0.5119881982
0.6088951196 0.5119872776
0.6088958925 0.5119863585
0.6088966641 0.5119854409
0.6088974344 0.5119845247
0.6088982035 0.5119836101
0.6088989714 0.5119826969
0.6088997380 0.5119817852
0.6089005033 0.5119808749
0.6089012675 0.5119799662
0.6089020303 0.5119790589
0.6089027920 0.5119781531
0.6089035524 0.5119772487
0.6089043116 0.5119763458
0.6089050696 0.5119754443
0.6089058263 0.5119745444
0.6089065818 0.5119736458
0.6089073361 0.5119727487
0.6089080892 0.5119718531
0.6089088410 0.5119709589
0.6089095916 0.5119700662
0.6089103411 0.5119691749
0.6089110893 0.5119682850
0.6089118362 0.5119673966
0.6089125820 0.5119665096
0.6089133266 0.5119656241
0.6089140700 0.5119647400
0.6089148121 0.5119638573
0.6089155531 0.5119629760
0.6089162929 0.5119620962
0.6089170314 0.5119612177
0.6089177688 0.5119603407
0.6089185050 0.5119594652
0.6089192399 0.5119585910
0.6089199737 0.5119577182
0.6089207063 0.5119568469
0.6089214378 0.5119559770
0.6089221680 0.5119551084
0.6089228971 0.5119542413
0.6089236249 0.5119533756
0.6089243516 0.5119525113
0.6089250771 0.5119516483
0.6089258015 0.5119507868
0.6089265247 0.5119499267
0.6089272467 0.5119490679
0.6089279675 0.5119482105
0.6089286872 0.5119473546
0.6089294057 0.5119465000
0.6089301230 0.5119456467
0.6089308392 0.5119447949
0.6089315542 0.5119439444
0.6089322681 0.5119430954
0.6089329808 0.5119422477
0.6089336923 0.5119414013
0.6089344027 0.5119405563
0.6089351120 0.5119397127
0.6089358201 0.5119388705
0.6089365270 0.5119380296
0.6089372328 0.5119371901
0.6089379375 0.5119363519
0.6089386410 0.5119355151
0.6089393434 0.5119346796
0.6089400446 0.5119338455
0.6089407448 0.5119330127
0.6089414437 0.5119321813
0.6089421416 0.5119313512
0.6089428383 0.5119305225
0.6089435339 0.5119296951
0.6089442284 0.5119288690
0.6089449217 0.5119280443
0.6089456139 0.5119272209
0.6089463050 0.5119263989
0.6089469950 0.5119255781
0.6089476839 0.5119247587
0.6089483716 0.5119239407
0.6089490583 0.5119231239
0.6089497438 0.5119223085
0.6089504282 0.5119214943
0.6089511115 0.5119206815
0.6089517937 0.5119198700
0.6089524748 0.5119190599
0.6089531548 0.5119182510
0.6089538337 0.5119174434
0.6089545115 0.5119166372
0.6089551882 0.5119158322
0.6089558638 0.5119150285
0.6089565383 0.5119142262
0.6089572117 0.5119134251
0.6089578840 0.5119126254
0.6089585553 0.5119118269
0.6089592254 0.5119110297
0.6089598945 0.5119102338
0.6089605625 0.5119094392
0.6089612294 0.5119086459
0.6089618952 0.5119078538
0.6089625599 0.5119070631
0.6089632236 0.5119062736
0.6089638862 0.5119054854
0.6089645477 0.5119046985
0.6089652082 0.5119039128
0.6089658675 0.5119031284
0.6089665259 0.5119023453
0.6089671831 0.5119015634
0.6089678393 0.5119007828
0.6089684944 0.5119000035
0.6089691485 0.5118992254
0.6089698015 0.5118984486
0.6089704534 0.5118976730
0.6089711043 0.5118968987
0.6089717542 0.5118961257
0.6089724029 0.5118953539
0.6089730507 0.5118945833
0.6089736974 0.5118938140
0.6089743430 0.5118930459
0.6089749876 0.5118922791
0.6089756312 0.5118915135
0.6089762737 0.5118907491
0.6089769151 0.5118899860
0.6089775556 0.5118892241
0.6089781950 0.5118884635
0.6089788333 0.5118877040
0.6089794706 0.5118869458
0.6089801069 0.5118861889
0.6089807422 0.5118854331
0.6089813764 0.5118846786
0.6089820097 0.5118839253
0.6089826418 0.5118831732
0.6089832730 0.5118824223
0.6089839031 0.5118816727
0.6089845323 0.5118809242
0.6089851604 0.5118801770
0.6089857875 0.5118794309
0.6089864135 0.5118786861
0.6089870386 0.5118779425
0.6089876626 0.5118772001
0.6089882857 0.5118764588
0.6089889077 0.5118757188
0.6089895287 0.5118749800
0.6089901487 0.5118742424
0.6089907677 0.5118735059
0.6089913857 0.5118727707
0.6089920027 0.5118720366
0.6089926188 0.5118713037
0.6089932338 0.5118705720
0.6089938478 0.5118698415
0.6089944608 0.5118691122
0.6089950728 0.5118683840
0.6089956839 0.5118676571
0.6089962939 0.5118669313
0.6089969030 0.5118662066
0.6089975111 0.5118654832
0.6089981182 0.5118647609
0.6089987243 0.5118640398
0.6089993294 0.5118633198
0.6089999336 0.5118626010
0.6090005367 0.5118618834
0.6090011389 0.5118611669
0.6090017402 0.5118604516
0.6090023404 0.5118597375
0.6090029397 0.5118590245
0.6090035380 0.5118583126
0.6090041353 0.5118576019
0.6090047317 0.5118568924
0.6090053271 0.5118561840
0.6090059216 0.5118554767
0.6090065150 0.5118547706
0.6090071076 0.5118540656
0.6090076991 0.5118533618
0.6090082897 0.5118526591
0.6090088794 0.5118519576
0.6090094681 0.5118512571
0.6090100558 0.5118505578
0.6090106426 0.5118498597
0.6090112284 0.5118491626
0.6090118133 0.5118484667
0.6090123973 0.5118477720
0.6090129803 0.5118470783
0.6090135623 0.5118463858
0.6090141435 0.5118456943
0.6090147236 0.5118450040
0.6090153029 0.5118443148
0.6090158812 0.5118436268
0.6090164585 0.5118429398
0.6090170349 0.5118422540
0.6090176104 0.5118415692
0.6090181850 0.5118408856
0.6090187586 0.5118402031
0.6090193313 0.5118395216
0.6090199031 0.5118388413
0.6090204740 0.5118381621
0.6090210439 0.5118374839
0.6090216129 0.5118368069
0.6090221810 0.5118361310
0.6090227482 0.5118354561
0.6090233144 0.5118347824
0.6090238797 0.5118341097
0.6090244441 0.5118334381
0.6090250076 0.5118327676
0.6090255702 0.5118320982
0.6090261319 0.5118314299
0.6090266927 0.5118307626
0.6090272526 0.5118300965
0.6090278115 0.5118294314
0.6090283696 0.5118287674
0.6090289267 0.5118281044
0.6090294830 0.5118274426
0.6090300383 0.5118267817
0.6090305927 0.5118261220
0.6090311463 0.5118254633
0.6090316990 0.5118248057
0.6090322507 0.5118241492
0.6090328016 0.5118234937
0.6090333516 0.5118228393
0.6090339006 0.5118221859
0.6090344488 0.5118215336
0.6090349961 0.5118208824
0.6090355426 0.5118202322
0.6090360881 0.5118195830
0.6090366328 0.5118189349
0.6090371765 0.5118182879
0.6090377194 0.5118176419
0.6090382614 0.5118169969
0.6090388026 0.5118163530
0.6090393428 0.5118157101
0.6090398822 0.5118150683
0.6090404208 0.5118144275
0.6090409584 0.5118137877
0.6090414952 0.5118131490
0.6090420311 0.5118125113
0.6090425661 0.5118118746
0.6090431003 0.5118112390
0.6090436336 0.5118106044
0.6090441660 0.5118099708
0.6090446976 0.5118093382
0.6090452283 0.5118087067
0.6090457582 0.5118080761
0.6090462872 0.5118074466
0.6090468154 0.5118068182
0.6090473427 0.5118061907
0.6090478691 0.5118055642
0.6090483947 0.5118049388
0.6090489194 0.5118043144
0.6090494433 0.5118036910
0.6090499664 0.5118030685
0.6090504885 0.5118024471
0.6090510099 0.5118018267
0.6090515304 0.5118012073
0.6090520501 0.5118005889
0.6090525689 0.5117999715
0.6090530869 0.5117993551
0.6090536040 0.5117987397
0.6090541203 0.5117981253
0.6090546358 0.5117975119
0.6090551504 0.5117968995
0.6090556642 0.5117962880
0.6090561772 0.5117956776
0.6090566894 0.5117950681
0.6090572007 0.5117944597
0.6090577112 0.5117938522
0.6090582208 0.5117932457
0.6090587297 0.5117926401
0.6090592377 0.5117920356
0.6090597449 0.5117914320
0.6090602512 0.5117908294
0.6090607568 0.5117902278
0.6090612615 0.5117896271
0.6090617654 0.5117890275
0.6090622685 0.5117884287
0.6090627708 0.5117878310
0.6090632723 0.5117872342
0.6090637729 0.5117866384
0.6090642728 0.5117860436
0.6090647718 0.5117854497
0.6090652701 0.5117848567
0.6090657675 0.5117842648
0.6090662641 0.5117836738
0.6090667599 0.5117830837
0.6090672549 0.5117824946
0.6090677492 0.5117819065
0.6090682426 0.5117813193
0.6090687352 0.5117807330
0.6090692270 0.5117801477
0.6090697180 0.5117795633
0.6090702083 0.5117789799
0.6090706977 0.5117783975
0.6090711863 0.5117778159
0.6090716742 0.5117772353
0.6090721613 0.5117766557
0.6090726475 0.5117760770
0.6090731330 0.5117754992
0.6090736177 0.5117749224
0.6090741016 0.5117743465
0.6090745848 0.5117737715
0.6090750671 0.5117731974
0.6090755487 0.5117726243
0.6090760295 0.5117720521
0.6090765095 0.5117714808
0.6090769887 0.5117709105
0.6090774672 0.5117703411
0.6090779449 0.5117697726
0.6090784218 0.5117692050
0.6090788979 0.5117686383
0.6090793733 0.5117680725
0.6090798479 0.5117675077
0.6090803218 0.5117669438
0.6090807948 0.5117663808
0.6090812671 0.5117658187
0.6090817387 0.5117652575
0.6090822094 0.5117646972
0.6090826794 0.5117641378
0.6090831487 0.5117635793
0.6090836172 0.5117630217
0.6090840849 0.5117624651
0.6090845519 0.5117619093
0.6090850181 0.5117613544
0.6090854836 0.5117608004
0.6090859483 0.5117602474
0.6090864123 0.5117596952
0.6090868755 0.5117591439
0.6090873379 0.5117585935
0.6090877997 0.5117580440
0.6090882606 0.5117574953
0.6090887208 0.5117569476
0.6090891803 0.5117564007
0.6090896390 0.5117558548
0.6090900970 0.5117553097
0.6090905543 0.5117547655
0.6090910108 0.5117542221
0.6090914666 0.5117536797
0.6090919216 0.5117531381
0.6090923759 0.5117525974
0.6090928295 0.5117520576
0.6090932823 0.5117515186
0.6090937344 0.5117509806
0.6090941857 0.5117504434
0.6090946364 0.5117499070
0.6090950863 0.5117493715
0.6090955354 0.5117488369
0.6090959839 0.5117483032
0.6090964316 0.5117477703
0.6090968786 0.5117472383
0.6090973249 0.5117467071
0.6090977704 0.5117461768
0.6090982153 0.5117456474
0.6090986594 0.5117451188
0.6090991028 0.5117445911
0.6090995454 0.5117440642
0.6090999874 0.5117435382
0.6091004286 0.5117430130
0.6091008692 0.5117424886
0.6091013090 0.5117419652
0.6091017481 0.5117414425
0.6091021865 0.5117409207
0.6091026242 0.5117403998
0.6091030611 0.5117398797
0.6091034974 0.5117393604
0.6091039330 0.5117388420
0.6091043678 0.5117383244
0.6091048020 0.5117378077
0.6091052354 0.5117372917
0.6091056682 0.5117367767
0.6091061002 0.5117362624
0.6091065316 0.5117357490
0.6091069622 0.5117352364
0.6091073922 0.5117347247
0.6091078214 0.5117342137
0.6091082500 0.5117337036
0.6091086779 0.5117331943
0.6091091050 0.5117326859
0.6091095315 0.5117321783
0.6091099573 0.5117316714
0.6091103824 0.5117311654
0.6091108069 0.5117306603
0.6091112306 0.5117301559
0.6091116536 0.5117296524
0.6091120760 0.5117291496
0.6091124977 0.5117286477
0.6091129187 0.5117281466
0.6091133390 0.5117276463
0.6091137586 0.5117271468
0.6091141776 0.5117266481
0.6091145959 0.5117261503
0.6091150135 0.5117256532
0.6091154304 0.5117251569
0.6091158466 0.5117246615
0.6091162622 0.5117241668
0.6091166771 0.5117236729
0.6091170914 0.5117231799
0.6091175049 0.5117226876
0.6091179178 0.5117221961
0.6091183300 0.5117217055
0.6091187416 0.5117212156
0.6091191525 0.5117207265
0.6091195627 0.5117202382
0.6091199723 0.5117197507
0.6091203812 0.5117192640
0.6091207894 0.5117187780
0.6091211970 0.5117182929
0.6091216039 0.5117178085
0.6091220102 0.5117173249
0.6091224158 0.5117168421
0.6091228207 0.5117163601
0.6091232250 0.5117158789
0.6091236287 0.5117153984
0.6091240316 0.5117149187
0.6091244340 0.5117144398
0.6091248357 0.5117139617
0.6091252367 0.5117134843
0.6091256371 0.5117130077
0.6091260368 0.5117125319
0.6091264359 0.5117120568
0.6091268343 0.5117115825
0.6091272321 0.5117111090
0.6091276293 0.5117106363
0.6091280258 0.5117101643
0.6091284217 0.5117096931
0.6091288169 0.5117092226
0.6091292115 0.5117087529
0.6091296054 0.5117082839
0.6091299987 0.5117078158
0.6091303914 0.5117073483
0.6091307835 0.5117068817
0.6091311749 0.5117064157
0.6091315656 0.5117059506
0.6091319558 0.5117054862
0.6091323453 0.5117050225
0.6091327342 0.5117045596
0.6091331224 0.5117040974
0.6091335100 0.5117036360
0.6091338970 0.5117031753
0.6091342834 0.5117027154
0.6091346691 0.5117022562
0.6091350542 0.5117017978
0.6091354387 0.5117013401
0.6091358226 0.5117008831
0.6091362059 0.5117004269
0.6091365885 0.5116999714
0.6091369705 0.5116995167
0.6091373519 0.5116990627
0.6091377327 0.5116986094
0.6091381128 0.5116981568
0.6091384924 0.5116977050
0.6091388713 0.5116972539
0.6091392496 0.5116968036
0.6091396273 0.5116963540
0.6091400044 0.5116959051
0.6091403809 0.5116954569
0.6091407568 0.5116950094
0.6091411321 0.5116945627
0.6091415067 0.5116941167
0.6091418808 0.5116936714
0.6091422542 0.5116932269
0.6091426271 0.5116927830
0.6091429993 0.5116923399
0.6091433709 0.5116918975
0.6091437420 0.5116914558
0.6091441124 0.5116910148
0.6091444822 0.5116905746
0.6091448515 0.5116901350
0.6091452201 0.5116896962
0.6091455882 0.5116892580
0.6091459556 0.5116888206
0.6091463225 0.5116883839
0.6091466887 0.5116879479
0.6091470544 0.5116875126
0.6091474195 0.5116870780
0.6091477840 0.5116866441
0.6091481479 0.5116862109
0.6091485112 0.5116857784
0.6091488739 0.5116853466
0.6091492360 0.5116849155
0.6091495976 0.5116844850
0.6091499585 0.5116840553
0.6091503189 0.5116836263
0.6091506787 0.5116831980
0.6091510379 0.5116827704
0.6091513965 0.5116823434
0.6091517546 0.5116819172
0.6091521120 0.5116814916
0.6091524689 0.5116810668
0.6091528252 0.5116806426
0.6091531810 0.5116802191
0.6091535361 0.5116797963
0.6091538907 0.5116793741
0.6091542447 0.5116789527
0.6091545982 0.5116785319
0.6091549511 0.5116781118
0.6091553034 0.5116776924
0.6091556551 0.5116772737
0.6091560062 0.5116768557
0.6091563568 0.5116764383
0.6091567068 0.5116760216
0.6091570563 0.5116756056
0.6091574052 0.5116751902
0.6091577535 0.5116747755
0.6091581013 0.5116743615
0.6091584485 0.5116739482
0.6091587951 0.5116735355
0.6091591412 0.5116731235
0.6091594867 0.5116727122
0.6091598317 0.5116723015
0.6091601761 0.5116718915
0.6091605199 0.5116714821
0.6091608632 0.5116710734
0.6091612059 0.5116706654
0.6091615481 0.5116702580
0.6091618897 0.5116698513
0.6091622308 0.5116694453
0.6091625713 0.5116690399
0.6091629113 0.5116686352
0.6091632507 0.5116682311
0.6091635896 0.5116678276
0.6091639279 0.5116674249
0.6091642657 0.5116670227
0.6091646029 0.5116666213
0.6091649396 0.5116662204
0.6091652757 0.5116658203
0.6091656113 0.5116654207
0.6091659463 0.5116650218
0.6091662808 0.5116646236
0.6091666148 0.5116642260
0.6091669482 0.5116638291
0.6091672811 0.5116634327
0.6091676134 0.5116630371
0.6091679453 0.5116626420
0.6091682765 0.5116622476
0.6091686073 0.5116618539
0.6091689375 0.5116614608
0.6091692671 0.5116610683
0.6091695963 0.5116606764
0.6091699249 0.5116602852
0.6091702529 0.5116598946
0.6091705805 0.5116595047
0.6091709075 0.5116591154
0.6091712339 0.5116587267
0.6091715599 0.5116583386
0.6091718853 0.5116579512
0.6091722102 0.5116575644
0.6091725346 0.5116571782
0.6091728584 0.5116567926
0.6091731817 0.5116564077
0.6091735045 0.5116560234
0.6091738268 0.5116556397
0.6091741486 0.5116552566
0.6091744698 0.5116548742
0.6091747905 0.5116544923
0.6091751107 0.5116541111
0.6091754304 0.5116537305
0.6091757495 0.5116533505
0.6091760682 0.5116529712
0.6091763863 0.5116525924
0.6091767039 0.5116522143
0.6091770210 0.5116518367
0.6091773376 0.5116514598
0.6091776537 0.5116510835
0.6091779692 0.5116507078
0.6091782843 0.5116503327
0.6091785988 0.5116499582
0.6091789128 0.5116495843
0.6091792264 0.5116492110
0.6091795394 0.5116488384
0.6091798519 0.5116484663
0.6091801639 0.5116480948
0.6091804754 0.5116477239
0.6091807864 0.5116473537
0.6091810969 0.5116469840
0.6091814069 0.5116466149
0.6091817164 0.5116462464
0.6091820253 0.5116458786
0.6091823338 0.5116455113
0.6091826418 0.5116451446
0.6091829493 0.5116447785
0.6091832563 0.5116444130
0.6091835628 0.5116440480
0.6091838688 0.5116436837
0.6091841743 0.5116433200
0.6091844793 0.5116429568
0.6091847838 0.5116425943
0.6091850878 0.5116422323
0.6091853914 0.5116418709
0.6091856944 0.5116415101
0.6091859970 0.5116411499
0.6091862990 0.5116407902
0.6091866006 0.5116404312
0.6091869017 0.5116400727
0.6091872023 0.5116397148
0.6091875024 0.5116393575
0.6091878020 0.5116390007
0.6091881011 0.5116386445
0.6091883998 0.5116382890
0.6091886980 0.5116379339
0.6091889956 0.5116375795
0.6091892929 0.5116372256
0.6091895896 0.5116368723
0.6091898858 0.5116365196
0.6091901816 0.5116361674
0.6091904769 0.5116358159
0.6091907717 0.5116354648
0.6091910660 0.5116351144
0.6091913599 0.5116347645
0.6091916533 0.5116344152
0.6091919462 0.5116340664
0.6091922386 0.5116337183
0.6091925306 0.5116333706
0.6091928221 0.5116330236
0.6091931131 0.5116326771
0.6091934036 0.5116323311
0.6091936937 0.5116319857
0.6091939833 0.5116316409
0.6091942724 0.5116312966
0.6091945611 0.5116309529
0.6091948493 0.5116306098
0.6091951370 0.5116302672
0.6091954243 0.5116299251
0.6091957111 0.5116295836
0.6091959974 0.5116292427
0.6091962833 0.5116289023
0.6091965687 0.5116285625
0.6091968537 0.5116282232
0.6091971382 0.5116278844
0.6091974222 0.5116275463
0.6091977058 0.5116272086
0.6091979889 0.5116268715
0.6091982716 0.5116265350
0.6091985538 0.5116261989
0.6091988355 0.5116258635
0.6091991168 0.5116255286
0.6091993976 0.5116251942
0.6091996780 0.5116248603
0.6091999579 0.5116245270
0.6092002374 0.5116241943
0.6092005164 0.5116238620
0.6092007950 0.5116235304
0.6092010731 0.5116231992
0.6092013507 0.5116228686
0.6092016279 0.5116225385
0.6092019047 0.5116222090
0.6092021810 0.5116218799
0.6092024569 0.5116215515
0.6092027323 0.5116212235
0.6092030073 0.5116208961
0.6092032818 0.5116205692
0.6092035559 0.5116202428
0.6092038296 0.5116199170
0.6092041028 0.5116195917
0.6092043755 0.5116192669
0.6092046479 0.5116189426
0.6092049197 0.5116186189
0.6092051912 0.5116182957
0.6092054622 0.5116179730
0.6092057327 0.5116176508
0.6092060029 0.5116173292
0.6092062726 0.5116170081
0.6092065418 0.5116166875
0.6092068106 0.5116163674
0.6092070790 0.5116160478
0.6092073470 0.5116157288
0.6092076145 0.5116154102
0.6092078815 0.5116150922
0.6092081482 0.5116147747
0.6092084144 0.5116144577
0.6092086802 0.5116141412
0.6092089455 0.5116138253
0.6092092105 0.5116135098
0.6092094750 0.5116131949
0.6092097390 0.5116128804
0.6092100027 0.5116125665
0.6092102659 0.5116122531
0.6092105287 0.5116119401
0.6092107910 0.5116116277
0.6092110530 0.5116113158
0.6092113145 0.5116110044
0.6092115756 0.5116106935
0.6092118363 0.5116103831
0.6092120965 0.5116100733
0.6092123563 0.5116097639
0.6092126157 0.5116094550
0.6092128747 0.5116091466
0.6092131333 0.5116088387
0.6092133914 0.5116085313
0.6092136492 0.5116082244
0.6092139065 0.5116079180
0.6092141634 0.5116076121
0.6092144199 0.5116073067
0.6092146759 0.5116070018
0.6092149316 0.5116066973
0.6092151868 0.5116063934
0.6092154417 0.5116060900
0.6092156961 0.5116057870
0.6092159501 0.5116054846
0.6092162037 0.5116051826
0.6092164568 0.5116048811
0.6092167096 0.5116045801
0.6092169620 0.5116042796
0.6092172139 0.5116039796
0.6092174655 0.5116036800
0.6092177166 0.5116033810
0.6092179674 0.5116030824
0.6092182177 0.5116027843
0.6092184676 0.5116024867
0.6092187171 0.5116021896
0.6092189662 0.5116018930
0.6092192149 0.5116015968
0.6092194633 0.5116013011
0.6092197112 0.5116010059
0.6092199587 0.5116007112
0.6092202058 0.5116004169
0.6092204525 0.5116001232
0.6092206988 0.5115998299
0.6092209447 0.5115995370
0.6092211902 0.5115992447
0.6092214353 0.5115989528
0.6092216800 0.5115986614
0.6092219243 0.5115983705
0.6092221683 0.5115980800
0.6092224118 0.5115977900
0.6092226549 0.5115975005
0.6092228977 0.5115972114
0.6092231400 0.5115969228
0.6092233820 0.5115966347
0.6092236235 0.5115963470
0.6092238647 0.5115960599
0.6092241055 0.5115957731
0.6092243459 0.5115954869
0.6092245859 0.5115952011
0.6092248255 0.5115949157
0.6092250648 0.5115946308
0.6092253036 0.5115943464
0.6092255421 0.5115940625
0.6092257801 0.5115937790
0.6092260178 0.5115934959
0.6092262551 0.5115932133
0.6092264920 0.5115929312
0.6092267286 0.5115926495
0.6092269647 0.5115923683
0.6092272005 0.5115920876
0.6092274359 0.5115918073
0.6092276709 0.5115915274
0.6092279055 0.5115912480
0.6092281397 0.5115909691
0.6092283736 0.5115906906
0.6092286071 0.5115904125
0.6092288402 0.5115901349
0.6092290729 0.5115898578
0.6092293053 0.5115895811
0.6092295373 0.5115893048
0.6092297689 0.5115890290
0.6092300001 0.5115887537
0.6092302310 0.5115884787
0.6092304615 0.5115882043
0.6092306916 0.5115879303
0.6092309213 0.5115876567
0.6092311507 0.5115873835
0.6092313797 0.5115871108
0.6092316083 0.5115868386
0.6092318365 0.5115865668
0.6092320644 0.5115862954
0.6092322919 0.5115860244
0.6092325191 0.5115857539
0.6092327459 0.5115854839
0.6092329723 0.5115852143
0.6092331983 0.5115849451
0.6092334240 0.5115846763
0.6092336493 0.5115844080
0.6092338743 0.5115841401
0.6092340989 0.5115838727
0.6092343231 0.5115836056
0.6092345470 0.5115833390
0.6092347705 0.5115830729
0.6092349936 0.5115828072
0.6092352164 0.5115825419
0.6092354388 0.5115822770
0.6092356608 0.5115820126
0.6092358825 0.5115817485
0.6092361039 0.5115814850
0.6092363249 0.5115812218
0.6092365455 0.5115809591
0.6092367657 0.5115806968
0.6092369856 0.5115804349
0.6092372052 0.5115801734
0.6092374244 0.5115799124
0.6092376432 0.5115796518
0.6092378617 0.5115793916
0.6092380799 0.5115791318
0.6092382976 0.5115788724
0.6092385151 0.5115786135
0.6092387322 0.5115783550
0.6092389489 0.5115780969
0.6092391653 0.5115778392
0.6092393813 0.5115775820
0.6092395970 0.5115773251
0.6092398123 0.5115770687
0.6092400273 0.5115768127
0.6092402419 0.5115765571
0.6092404562 0.5115763019
0.6092406701 0.5115760471
0.6092408837 0.5115757927
0.6092410970 0.5115755388
0.6092413099 0.5115752852
0.6092415224 0.5115750321
0.6092417346 0.5115747794
0.6092419465 0.5115745271
0.6092421580 0.5115742752
0.6092423692 0.5115740237
0.6092425800 0.5115737726
0.6092427905 0.5115735219
0.6092430007 0.5115732716
0.6092432105 0.5115730217
0.6092434200 0.5115727723
0.6092436292 0.5115725232
0.6092438380 0.5115722745
0.6092440464 0.5115720263
0.6092442545 0.5115717784
0.6092444623 0.5115715309
0.6092446698 0.5115712839
0.6092448769 0.5115710372
0.6092450837 0.5115707910
0.6092452901 0.5115705451
0.6092454963 0.5115702996
0.6092457020 0.5115700546
0.6092459075 0.5115698099
0.6092461126 0.5115695656
0.6092463174 0.5115693217
0.6092465218 0.5115690782
0.6092467260 0.5115688352
0.6092469298 0.5115685925
0.6092471332 0.5115683501
0.6092473364 0.5115681082
0.6092475392 0.5115678667
0.6092477416 0.5115676256
0.6092479438 0.5115673848
0.6092481456 0.5115671445
0.6092483471 0.5115669045
0.6092485483 0.5115666649
0.6092487491 0.5115664257
0.6092489496 0.5115661869
0.6092491498 0.5115659485
0.6092493497 0.5115657105
0.6092495492 0.5115654728
0.6092497485 0.5115652356
0.6092499474 0.5115649987
0.6092501459 0.5115647622
0.6092503442 0.5115645261
0.6092505421 0.5115642904
0.6092507398 0.5115640550
0.6092509371 0.5115638200
0.6092511340 0.5115635855
0.6092513307 0.5115633512
0.6092515270 0.5115631174
0.6092517231 0.5115628840
0.6092519188 0.5115626509
0.6092521141 0.5115624182
0.6092523092 0.5115621859
0.6092525040 0.5115619539
0.6092526984 0.5115617223
0.6092528925 0.5115614912
0.6092530864 0.5115612603
0.6092532799 0.5115610299
0.6092534730 0.5115607998
0.6092536659 0.5115605701
0.6092538585 0.5115603408
0.6092540507 0.5115601118
0.6092542427 0.5115598832
0.6092544343 0.5115596550
0.6092546256 0.5115594271
0.6092548166 0.5115591997
0.6092550073 0.5115589725
0.6092551977 0.5115587458
0.6092553878 0.5115585194
0.6092555776 0.5115582934
0.6092557671 0.5115580677
0.6092559562 0.5115578425
0.6092561451 0.5115576175
0.6092563336 0.5115573930
0.6092565219 0.5115571688
0.6092567098 0.5115569450
0.6092568974 0.5115567215
0.6092570848 0.5115564984
0.6092572718 0.5115562756
0.6092574585 0.5115560532
0.6092576450 0.5115558312
0.6092578311 0.5115556095
0.6092580169 0.5115553882
0.6092582024 0.5115551673
0.6092583876 0.5115549467
0.6092585726 0.5115547265
0.6092587572 0.5115545066
0.6092589415 0.5115542870
0.6092591255 0.5115540679
0.6092593093 0.5115538491
0.6092594927 0.5115536306
0.6092596758 0.5115534125
0.6092598587 0.5115531947
0.6092600412 0.5115529773
0.6092602235 0.5115527603
0.6092604054 0.5115525436
0.6092605871 0.5115523272
0.6092607684 0.5115521112
0.6092609495 0.5115518956
0.6092611303 0.5115516803
0.6092613108 0.5115514653
0.6092614909 0.5115512507
0.6092616708 0.5115510365
0.6092618505 0.5115508225
0.6092620298 0.5115506090
0.6092622088 0.5115503958
0.6092623875 0.5115501829
0.6092625660 0.5115499703
0.6092627441 0.5115497582
0.6092629220 0.5115495463
0.6092630996 0.5115493348
0.6092632769 0.5115491237
0.6092634539 0.5115489128
0.6092636306 0.5115487024
0.6092638071 0.5115484922
0.6092639832 0.5115482824
0.6092641591 0.5115480730
0.6092643347 0.5115478638
0.6092645100 0.5115476551
0.6092646850 0.5115474466
0.6092648597 0.5115472385
0.6092650342 0.5115470307
0.6092652083 0.5115468233
0.6092653822 0.5115466162
0.6092655558 0.5115464094
0.6092657291 0.5115462030
0.6092659022 0.5115459969
0.6092660749 0.5115457912
0.6092662474 0.5115455857
0.6092664196 0.5115453806
0.6092665916 0.5115451759
0.6092667632 0.5115449714
0.6092669346 0.5115447673
0.6092671057 0.5115445636
0.6092672765 0.5115443601
0.6092674470 0.5115441570
0.6092676173 0.5115439542
0.6092677873 0.5115437518
0.6092679570 0.5115435496
0.6092681264 0.5115433478
0.6092682956 0.5115431464
0.6092684645 0.5115429452
0.6092686331 0.5115427444
0.6092688014 0.5115425439
0.6092689695 0.5115423437
0.6092691373 0.5115421439
0.6092693048 0.5115419443
0.6092694721 0.5115417451
0.6092696390 0.5115415462
0.6092698058 0.5115413477
0.6092699722 0.5115411494
0.6092701384 0.5115409515
0.6092703043 0.5115407539
0.6092704699 0.5115405566
0.6092706353 0.5115403597
0.6092708004 0.5115401630
0.6092709652 0.5115399667
0.6092711298 0.5115397707
0.6092712941 0.5115395750
0.6092714581 0.5115393796
0.6092716219 0.5115391846
0.6092717854 0.5115389898
0.6092719487 0.5115387954
0.6092721116 0.5115386013
0.6092722744 0.5115384075
0.6092724368 0.5115382140
0.6092725990 0.5115380208
0.6092727609 0.5115378280
0.6092729226 0.5115376354
0.6092730840 0.5115374432
0.6092732451 0.5115372513
0.6092734060 0.5115370597
0.6092735666 0.5115368684
0.6092737270 0.5115366774
0.6092738871 0.5115364867
0.6092740469 0.5115362963
0.6092742065 0.5115361062
0.6092743658 0.5115359165
0.6092745249 0.5115357270
0.6092746837 0.5115355379
0.6092748422 0.5115353490
0.6092750005 0.5115351605
0.6092751586 0.5115349722
0.6092753164 0.5115347843
0.6092754739 0.5115345967
0.6092756312 0.5115344094
0.6092757882 0.5115342223
0.6092759449 0.5115340356
0.6092761015 0.5115338492
0.6092762577 0.5115336631
0.6092764137 0.5115334773
0.6092765695 0.5115332918
0.6092767250 0.5115331066
0.6092768802 0.5115329217
0.6092770352 0.5115327371
0.6092771900 0.5115325527
0.6092773445 0.5115323687
0.6092774987 0.5115321850
0.6092776527 0.5115320016
0.6092778064 0.5115318185
0.6092779599 0.5115316356
0.6092781132 0.5115314531
0.6092782662 0.5115312709
0.6092784190 0.5115310889
0.6092785715 0.5115309073
0.6092787237 0.5115307259
0.6092788757 0.5115305449
0.6092790275 0.5115303641
0.6092791790 0.5115301836
0.6092793303 0.5115300034
0.6092794813 0.5115298236
0.6092796321 0.5115296440
0.6092797827 0.5115294646
0.6092799330 0.5115292856
0.6092800830 0.5115291069
0.6092802328 0.5115289285
0.6092803824 0.5115287503
0.6092805317 0.5115285724
0.6092806808 0.5115283949
0.6092808297 0.5115282176
0.6092809783 0.5115280406
0.6092811266 0.5115278639
0.6092812748 0.5115276874
0.6092814227 0.5115275113
0.6092815703 0.5115273354
0.6092817177 0.5115271599
0.6092818649 0.5115269846
0.6092820118 0.5115268096
0.6092821585 0.5115266348
0.6092823050 0.5115264604
0.6092824512 0.5115262862
0.6092825972 0.5115261124
0.6092827429 0.5115259388
0.6092828884 0.5115257654
0.6092830337 0.5115255924
0.6092831787 0.5115254196
0.6092833235 0.5115252472
0.6092834681 0.5115250750
0.6092836124 0.5115249031
0.6092837565 0.5115247314
0.6092839004 0.5115245601
0.6092840440 0.5115243890
0.6092841874 0.5115242182
0.6092843306 0.5115240476
0.6092844736 0.5115238774
0.6092846163 0.5115237074
0.6092847587 0.5115235377
0.6092849010 0.5115233683
0.6092850430 0.5115231991
0.6092851848 0.5115230302
0.6092853264 0.5115228616
0.6092854677 0.5115226933
0.6092856088 0.5115225252
0.6092857497 0.5115223574
0.6092858903 0.5115221899
0.6092860307 0.5115220226
0.6092861709 0.5115218557
0.6092863109 0.5115216889
0.6092864506 0.5115215225
0.6092865901 0.5115213563
0.6092867294 0.5115211904
0.6092868685 0.5115210248
0.6092870073 0.5115208594
0.6092871459 0.5115206943
0.6092872843 0.5115205295
0.6092874225 0.5115203649
0.6092875604 0.5115202006
0.6092876981 0.5115200366
0.6092878356 0.5115198728
0.6092879729 0.5115197093
0.6092881099 0.5115195461
0.6092882467 0.5115193831
0.6092883833 0.5115192204
0.6092885197 0.5115190580
0.6092886559 0.5115188958
0.6092887918 0.5115187338
0.6092889275 0.5115185722
0.6092890630 0.5115184108
0.6092891983 0.5115182496
0.6092893334 0.5115180888
0.6092894682 0.5115179282
0.6092896029 0.5115177678
0.6092897373 0.5115176077
0.6092898715 0.5115174479
0.6092900054 0.5115172883
0.6092901392 0.5115171290
0.6092902727 0.5115169699
0.6092904061 0.5115168111
0.6092905392 0.5115166525
0.6092906721 0.5115164942
0.6092908047 0.5115163362
0.6092909372 0.5115161784
0.6092910695 0.5115160209
0.6092912015 0.5115158636
0.6092913333 0.5115157066
0.6092914649 0.5115155498
0.6092915963 0.5115153933
0.6092917275 0.5115152371
0.6092918585 0.5115150811
0.6092919892 0.5115149253
0.6092921198 0.5115147698
0.6092922501 0.5115146146
0.6092923802 0.5115144596
0.6092925102 0.5115143048
0.6092926399 0.5115141503
0.6092927694 0.5115139961
0.6092928986 0.5115138421
0.6092930277 0.5115136883
0.6092931566 0.5115135349
0.6092932852 0.5115133816
0.6092934137 0.5115132286
0.6092935419 0.5115130758
0.6092936700 0.5115129233
0.6092937978 0.5115127711
0.6092939254 0.5115126191
0.6092940528 0.5115124673
0.6092941800 0.5115123158
0.6092943070 0.5115121645
0.6092944338 0.5115120135
0.6092945604 0.5115118627
0.6092946868 0.5115117121
0.6092948130 0.5115115618
0.6092949390 0.5115114118
0.6092950647 0.5115112619
0.6092951903 0.5115111124
0.6092953157 0.5115109630
0.6092954408 0.5115108140
0.6092955658 0.5115106651
0.6092956906 0.5115105165
0.6092958151 0.5115103681
0.6092959395 0.5115102200
0.6092960636 0.5115100721
0.6092961876 0.5115099245
0.6092963113 0.5115097771
0.6092964349 0.5115096299
0.6092965582 0.5115094830
0.6092966814 0.5115093363
0.6092968044 0.5115091898
0.6092969271 0.5115090436
0.6092970497 0.5115088976
0.6092971720 0.5115087518
0.6092972942 0.5115086063
0.6092974162 0.5115084611
0.6092975379 0.5115083160
0.6092976595 0.5115081712
0.6092977809 0.5115080266
0.6092979020 0.5115078823
0.6092980230 0.5115077382
0.6092981438 0.5115075943
0.6092982644 0.5115074507
0.6092983848 0.5115073073
0.6092985050 0.5115071641
0.6092986250 0.5115070211
0.6092987448 0.5115068784
0.6092988644 0.5115067360
0.6092989838 0.5115065937
0.6092991031 0.5115064517
0.6092992221 0.5115063099
0.6092993409 0.5115061683
0.6092994596 0.5115060270
0.6092995780 0.5115058859
0.6092996963 0.5115057450
0.6092998144 0.5115056044
0.6092999323 0.5115054639
0.6093000500 0.5115053237
0.6093001675 0.5115051838
0.6093002848 0.5115050440
0.6093004019 0.5115049045
0.6093005188 0.5115047652
0.6093006356 0.5115046262
0.6093007521 0.5115044873
0.6093008685 0.5115043487
0.6093009847 0.5115042103
0.6093011007 0.5115040722
0.6093012165 0.5115039342
0.6093013321 0.5115037965
0.6093014475 0.5115036590
0.6093015628 0.5115035217
0.6093016778 0.5115033847
0.6093017927 0.5115032479
0.6093019074 0.5115031112
0.6093020219 0.5115029749
0.6093021362 0.5115028387
0.6093022503 0.5115027027
0.6093023642 0.5115025670
0.6093024780 0.5115024315
0.6093025916 0.5115022962
0.6093027050 0.5115021612
0.6093028182 0.5115020263
0.6093029312 0.5115018917
0.6093030440 0.5115017573
0.6093031567 0.5115016231
0.6093032692 0.5115014891
0.6093033815 0.5115013553
0.6093034936 0.5115012218
0.6093036055 0.5115010884
0.6093037173 0.5115009553
0.6093038288 0.5115008224
0.6093039402 0.5115006897
0.6093040514 0.5115005573
0.6093041625 0.5115004250
0.6093042733 0.5115002930
0.6093043840 0.5115001611
0.6093044945 0.5115000295
0.6093046048 0.5114998981
0.6093047149 0.5114997669
0.6093048249 0.5114996360
0.6093049346 0.5114995052
0.6093050442 0.5114993746
0.6093051537 0.5114992443
0.6093052629 0.5114991142
0.6093053720 0.5114989842
0.6093054809 0.5114988545
0.6093055896 0.5114987250
0.6093056981 0.5114985957
0.6093058065 0.5114984667
0.6093059147 0.5114983378
0.6093060227 0.5114982091
0.6093061305 0.5114980807
0.6093062382 0.5114979524
0.6093063457 0.5114978244
0.6093064530 0.5114976965
0.6093065601 0.5114975689
0.6093066671 0.5114974415
0.6093067739 0.5114973143
0.6093068805 0.5114971873
0.6093069870 0.5114970604
0.6093070932 0.5114969339
0.6093071994 0.5114968075
0.6093073053 0.5114966813
0.6093074111 0.5114965553
0.6093075166 0.5114964295
0.6093076221 0.5114963039
0.6093077273 0.5114961785
0.6093078324 0.5114960534
0.6093079373 0.5114959284
0.6093080420 0.5114958036
0.6093081466 0.5114956791
0.6093082510 0.5114955547
0.6093083552 0.5114954305
0.6093084593 0.5114953066
0.6093085632 0.5114951828
0.6093086669 0.5114950593
0.6093087705 0.5114949359
0.6093088739 0.5114948127
0.6093089771 0.5114946898
0.6093090802 0.5114945670
0.6093091831 0.5114944444
0.6093092858 0.5114943221
0.6093093883 0.5114941999
0.6093094907 0.5114940779
0.6093095930 0.5114939562
0.6093096950 0.5114938346
0.6093097969 0.5114937132
0.6093098986 0.5114935920
0.6093100002 0.5114934710
0.6093101016 0.5114933502
0.6093102029 0.5114932296
0.6093103039 0.5114931092
0.6093104048 0.5114929890
0.6093105056 0.5114928690
0.6093106062 0.5114927492
0.6093107066 0.5114926296
0.6093108068 0.5114925101
0.6093109069 0.5114923909
0.6093110069 0.5114922719
0.6093111067 0.5114921530
0.6093112063 0.5114920344
0.6093113057 0.5114919159
0.6093114050 0.5114917976
0.6093115041 0.5114916795
0.6093116031 0.5114915616
0.6093117019 0.5114914439
0.6093118006 0.5114913264
0.6093118990 0.5114912091
0.6093119974 0.5114910920
0.6093120955 0.5114909750
0.6093121936 0.5114908583
0.6093122914 0.5114907417
0.6093123891 0.5114906253
0.6093124866 0.5114905091
0.6093125840 0.5114903931
0.6093126812 0.5114902773
0.6093127783 0.5114901617
0.6093128752 0.5114900463
0.6093129720 0.5114899310
0.6093130686 0.5114898159
0.6093131650 0.5114897011
0.6093132613 0.5114895864
0.6093133574 0.5114894719
0.6093134534 0.5114893575
0.6093135492 0.5114892434
0.6093136448 0.5114891294
0.6093137403 0.5114890157
0.6093138357 0.5114889021
0.6093139309 0.5114887887
0.6093140259 0.5114886755
0.6093141208 0.5114885624
0.6093142156 0.5114884496
0.6093143101 0.5114883369
0.6093144046 0.5114882244
0.6093144988 0.5114881121
0.6093145930 0.5114880000
0.6093146869 0.5114878881
0.6093147807 0.5114877763
0.6093148744 0.5114876647
0.6093149679 0.5114875533
0.6093150613 0.5114874421
0.6093151545 0.5114873311
0.6093152476 0.5114872202
0.6093153405 0.5114871095
0.6093154332 0.5114869990
0.6093155258 0.5114868887
0.6093156183 0.5114867786
0.6093157106 0.5114866686
0.6093158028 0.5114865588
0.6093158948 0.5114864492
0.6093159867 0.5114863398
0.6093160784 0.5114862305
0.6093161699 0.5114861214
0.6093162614 0.5114860125
0.6093163526 0.5114859038
0.6093164438 0.5114857953
0.6093165347 0.5114856869
0.6093166256 0.5114855787
0.6093167162 0.5114854707
0.6093168068 0.5114853628
0.6093168972 0.5114852551
0.6093169874 0.5114851476
0.6093170775 0.5114850403
0.6093171674 0.5114849332
0.6093172572 0.5114848262
0.6093173469 0.5114847194
0.6093174364 0.5114846127
0.6093175258 0.5114845063
0.6093176150 0.5114844000
0.6093177041 0.5114842939
0.6093177930 0.5114841879
0.6093178818 0.5114840821
0.6093179705 0.5114839765
0.6093180590 0.5114838711
0.6093181473 0.5114837658
0.6093182356 0.5114836608
0.6093183236 0.5114835558
0.6093184116 0.5114834511
0.6093184994 0.5114833465
0.6093185870 0.5114832421
0.6093186745 0.5114831378
0.6093187619 0.5114830338
0.6093188491 0.5114829299
0.6093189362 0.5114828261
0.6093190231 0.5114827226
0.6093191099 0.5114826191
0.6093191966 0.5114825159
0.6093192831 0.5114824128
0.6093193695 0.5114823099
0.6093194557 0.5114822072
0.6093195418 0.5114821046
0.6093196278 0.5114820022
0.6093197136 0.5114819000
0.6093197993 0.5114817979
0.6093198848 0.5114816960
0.6093199703 0.5114815943
0.6093200555 0.5114814927
0.6093201407 0.5114813913
0.6093202256 0.5114812900
0.6093203105 0.5114811889
0.6093203952 0.5114810880
0.6093204798 0.5114809873
0.6093205642 0.5114808867
0.6093206486 0.5114807862
0.6093207327 0.5114806860
0.6093208168 0.5114805859
0.6093209007 0.5114804859
0.6093209844 0.5114803861
0.6093210681 0.5114802865
0.6093211515 0.5114801870
0.6093212349 0.5114800877
0.6093213181 0.5114799886
0.6093214012 0.5114798896
0.6093214842 0.5114797908
0.6093215670 0.5114796921
0.6093216497 0.5114795936
0.6093217322 0.5114794953
0.6093218146 0.5114793971
0.6093218969 0.5114792991
0.6093219791 0.5114792012
0.6093220611 0.5114791035
0.6093221430 0.5114790060
0.6093222247 0.5114789086
0.6093223064 0.5114788113
0.6093223878 0.5114787143
0.6093224692 0.5114786173
0.6093225504 0.5114785206
0.6093226315 0.5114784240
0.6093227125 0.5114783275
0.6093227933 0.5114782312
0.6093228740 0.5114781351
0.6093229546 0.5114780391
0.6093230350 0.5114779433
0.6093231153 0.5114778476
0.6093231955 0.5114777521
0.6093232756 0.5114776567
0.6093233555 0.5114775615
0.6093234353 0.5114774665
0.6093235149 0.5114773716
0.6093235945 0.5114772768
0.6093236739 0.5114771822
0.6093237531 0.5114770878
0.6093238323 0.5114769935
0.6093239113 0.5114768994
0.6093239902 0.5114768054
0.6093240690 0.5114767116
0.6093241476 0.5114766179
0.6093242261 0.5114765244
0.6093243045 0.5114764310
0.6093243828 0.5114763378
0.6093244609 0.5114762447
0.6093245389 0.5114761518
0.6093246168 0.5114760590
0.6093246945 0.5114759664
0.6093247721 0.5114758739
0.6093248496 0.5114757816
0.6093249270 0.5114756894
0.6093250043 0.5114755974
0.6093250814 0.5114755055
0.6093251584 0.5114754138
0.6093252353 0.5114753222
0.6093253120 0.5114752308
0.6093253886 0.5114751395
0.6093254651 0.5114750483
0.6093255415 0.5114749573
0.6093256178 0.5114748665
0.6093256939 0.5114747758
0.6093257699 0.5114746853
0.6093258458 0.5114745949
0.6093259215 0.5114745046
0.6093259972 0.5114744145
0.6093260727 0.5114743245
0.6093261481 0.5114742347
0.6093262234 0.5114741450
0.6093262985 0.5114740555
0.6093263735 0.5114739661
0.6093264484 0.5114738769
0.6093265232 0.5114737878
0.6093265979 0.5114736989
0.6093266724 0.5114736101
0.6093267469 0.5114735214
0.6093268212 0.5114734329
0.6093268954 0.5114733445
0.6093269694 0.5114732563
0.6093270434 0.5114731682
0.6093271172 0.5114730802
0.6093271909 0.5114729924
0.6093272645 0.5114729048
0.6093273379 0.5114728173
0.6093274113 0.5114727299
0.6093274845 0.5114726426
0.6093275576 0.5114725555
0.6093276306 0.5114724686
0.6093277035 0.5114723818
0.6093277762 0.5114722951
0.6093278489 0.5114722086
0.6093279214 0.5114721222
0.6093279938 0.5114720359
0.6093280661 0.5114719498
0.6093281383 0.5114718638
0.6093282103 0.5114717780
0.6093282822 0.5114716923
0.6093283541 0.5114716067
0.6093284258 0.5114715213
0.6093284974 0.5114714360
0.6093285688 0.5114713509
0.6093286402 0.5114712659
0.6093287114 0.5114711810
0.6093287825 0.5114710963
0.6093288536 0.5114710117
0.6093289244 0.5114709272
0.6093289952 0.5114708429
0.6093290659 0.5114707587
0.6093291364 0.5114706747
0.6093292069 0.5114705908
0.6093292772 0.5114705070
0.6093293474 0.5114704233
0.6093294175 0.5114703398
0.6093294875 0.5114702565
0.6093295574 0.5114701732
0.6093296271 0.5114700901
0.6093296968 0.5114700072
0.6093297663 0.5114699243
0.6093298357 0.5114698416
0.6093299050 0.5114697591
0.6093299742 0.5114696766
0.6093300433 0.5114695943
0.6093301123 0.5114695122
0.6093301811 0.5114694302
0.6093302499 0.5114693483
0.6093303185 0.5114692665
0.6093303870 0.5114691849
0.6093304554 0.5114691034
0.6093305237 0.5114690220
0.6093305919 0.5114689407
0.6093306600 0.5114688596
0.6093307280 0.5114687787
0.6093307958 0.5114686978
0.6093308636 0.5114686171
0.6093309312 0.5114685365
0.6093309988 0.5114684561
0.6093310662 0.5114683757
0.6093311335 0.5114682956
0.6093312007 0.5114682155
0.6093312678 0.5114681356
0.6093313348 0.5114680558
0.6093314017 0.5114679761
0.6093314684 0.5114678965
0.6093315351 0.5114678171
0.6093316017 0.5114677378
0.6093316681 0.5114676587
0.6093317344 0.5114675796
0.6093318007 0.5114675007
0.6093318668 0.5114674219
0.6093319328 0.5114673433
0.6093319987 0.5114672648
0.6093320645 0.5114671864
0.6093321302 0.5114671081
0.6093321958 0.5114670300
0.6093322613 0.5114669520
0.6093323267 0.5114668741
0.6093323920 0.5114667963
0.6093324571 0.5114667187
0.6093325222 0.5114666412
0.6093325872 0.5114665638
0.6093326520 0.5114664865
0.6093327168 0.5114664094
0.6093327814 0.5114663324
0.6093328459 0.5114662555
0.6093329104 0.5114661787
0.6093329747 0.5114661021
0.6093330389 0.5114660256
0.6093331031 0.5114659492
0.6093331671 0.5114658729
0.6093332310 0.5114657968
0.6093332948 0.5114657207
0.6093333585 0.5114656448
0.6093334221 0.5114655691
0.6093334856 0.5114654934
0.6093335490 0.5114654179
0.6093336123 0.5114653425
0.6093336755 0.5114652672
0.6093337386 0.5114651920
0.6093338016 0.5114651170
0.6093338645 0.5114650421
0.6093339273 0.5114649673
0.6093339899 0.5114648926
0.6093340525 0.5114648180
0.6093341150 0.5114647436
0.6093341774 0.5114646693
0.6093342397 0.5114645951
0.6093343019 0.5114645210
0.6093343639 0.5114644470
0.6093344259 0.5114643732
0.6093344878 0.5114642995
0.6093345496 0.5114642259
0.6093346112 0.5114641524
0.6093346728 0.5114640791
0.6093347343 0.5114640058
0.6093347957 0.5114639327
0.6093348570 0.5114638597
0.6093349181 0.5114637868
0.6093349792 0.5114637140
0.6093350402 0.5114636414
0.6093351011 0.5114635688
0.6093351619 0.5114634964
0.6093352226 0.5114634241
0.6093352831 0.5114633520
0.6093353436 0.5114632799
0.6093354040 0.5114632079
0.6093354643 0.5114631361
0.6093355245 0.5114630644
0.6093355846 0.5114629928
0.6093356446 0.5114629213
0.6093357045 0.5114628499
0.6093357643 0.5114627787
0.6093358241 0.5114627075
0.6093358837 0.5114626365
0.6093359432 0.5114625656
0.6093360026 0.5114624948
0.6093360619 0.5114624241
0.6093361212 0.5114623536
0.6093361803 0.5114622831
0.6093362393 0.5114622128
0.6093362983 0.5114621426
0.6093363571 0.5114620725
0.6093364159 0.5114620025
0.6093364745 0.5114619326
0.6093365331 0.5114618628
0.6093365916 0.5114617932
0.6093366499 0.5114617236
0.6093367082 0.5114616542
0.6093367664 0.5114615849
0.6093368245 0.5114615157
0.6093368825 0.5114614466
0.6093369404 0.5114613776
0.6093369982 0.5114613087
0.6093370559 0.5114612400
0.6093371135 0.5114611713
0.6093371711 0.5114611028
0.6093372285 0.5114610344
0.6093372859 0.5114609660
0.6093373431 0.5114608978
0.6093374003 0.5114608297
0.6093374573 0.5114607618
0.6093375143 0.5114606939
0.6093375712 0.5114606261
0.6093376280 0.5114605585
0.6093376847 0.5114604909
0.6093377413 0.5114604235
0.6093377978 0.5114603561
0.6093378542 0.5114602889
0.6093379105 0.5114602218
0.6093379668 0.5114601548
0.6093380229 0.5114600879
0.6093380790 0.5114600211
0.6093381349 0.5114599545
0.6093381908 0.5114598879
0.6093382466 0.5114598214
0.6093383023 0.5114597551
0.6093383579 0.5114596888
0.6093384134 0.5114596227
0.6093384688 0.5114595567
0.6093385242 0.5114594907
0.6093385794 0.5114594249
0.6093386346 0.5114593592
0.6093386897 0.5114592936
0.6093387446 0.5114592281
0.6093387995 0.5114591627
0.6093388543 0.5114590974
0.6093389090 0.5114590323
0.6093389637 0.5114589672
0.6093390182 0.5114589022
0.6093390726 0.5114588373
0.6093391270 0.5114587726
0.6093391813 0.5114587079
0.6093392355 0.5114586434
0.6093392895 0.5114585789
0.6093393436 0.5114585146
0.6093393975 0.5114584503
0.6093394513 0.5114583862
0.6093395051 0.5114583222
0.6093395587 0.5114582582
0.6093396123 0.5114581944
0.6093396658 0.5114581307
0.6093397192 0.5114580671
0.6093397725 0.5114580036
0.6093398257 0.5114579402
0.6093398788 0.5114578769
0.6093399319 0.5114578136
0.6093399849 0.5114577505
0.6093400378 0.5114576875
0.6093400906 0.5114576246
0.6093401433 0.5114575618
0.6093401959 0.5114574991
0.6093402484 0.5114574365
0.6093403009 0.5114573740
0.6093403533 0.5114573117
0.6093404055 0.5114572494
0.6093404577 0.5114571872
0.6093405099 0.5114571251
0.6093405619 0.5114570631
0.6093406138 0.5114570012
0.6093406657 0.5114569394
0.6093407175 0.5114568777
0.6093407692 0.5114568161
0.6093408208 0.5114567546
0.6093408723 0.5114566932
0.6093409238 0.5114566320
0.6093409751 0.5114565708
0.6093410264 0.5114565097
0.6093410776 0.5114564487
0.6093411287 0.5114563878
0.6093411798 0.5114563270
0.6093412307 0.5114562663
0.6093412816 0.5114562057
0.6093413324 0.5114561452
0.6093413831 0.5114560848
0.6093414337 0.5114560245
0.6093414842 0.5114559643
0.6093415347 0.5114559041
0.6093415851 0.5114558441
0.6093416354 0.5114557842
0.6093416856 0.5114557244
0.6093417357 0.5114556647
0.6093417857 0.5114556050
0.6093418357 0.5114555455
0.6093418856 0.5114554861
0.6093419354 0.5114554267
0.6093419851 0.5114553675
0.6093420348 0.5114553083
0.6093420843 0.5114552493
0.6093421338 0.5114551903
0.6093421832 0.5114551315
0.6093422326 0.5114550727
0.6093422818 0.5114550140
0.6093423310 0.5114549555
0.6093423801 0.5114548970
0.6093424291 0.5114548386
0.6093424780 0.5114547803
0.6093425268 0.5114547221
0.6093425756 0.5114546640
0.6093426243 0.5114546060
0.6093426729 0.5114545481
0.6093427215 0.5114544903
0.6093427699 0.5114544325
0.6093428183 0.5114543749
0.6093428666 0.5114543174
0.6093429148 0.5114542599
0.6093429629 0.5114542026
0.6093430110 0.5114541453
0.6093430590 0.5114540881
0.6093431069 0.5114540310
0.6093431547 0.5114539741
0.6093432025 0.5114539172
0.6093432502 0.5114538604
0.6093432978 0.5114538037
0.6093433453 0.5114537470
0.6093433927 0.5114536905
0.6093434401 0.5114536341
0.6093434874 0.5114535777
0.6093435346 0.5114535215
0.6093435817 0.5114534653
0.6093436288 0.5114534093
0.6093436758 0.5114533533
0.6093437227 0.5114532974
0.6093437695 0.5114532416
0.6093438163 0.5114531859
0.6093438630 0.5114531303
0.6093439096 0.5114530747
0.6093439561 0.5114530193
0.6093440026 0.5114529640
0.6093440490 0.5114529087
0.6093440953 0.5114528535
0.6093441415 0.5114527984
0.6093441877 0.5114527435
0.6093442337 0.5114526886
0.6093442797 0.5114526337
0.6093443257 0.5114525790
0.6093443715 0.5114525244
0.6093444173 0.5114524698
0.6093444630 0.5114524154
0.6093445087 0.5114523610
0.6093445542 0.5114523067
0.6093445997 0.5114522525
0.6093446451 0.5114521984
0.6093446905 0.5114521444
0.6093447357 0.5114520905
0.6093447809 0.5114520366
0.6093448261 0.5114519829
0.6093448711 0.5114519292
0.6093449161 0.5114518756
0.6093449610 0.5114518221
0.6093450058 0.5114517687
0.6093450506 0.5114517154
0.6093450953 0.5114516621
0.6093451399 0.5114516090
0.6093451844 0.5114515559
0.6093452289 0.5114515029
0.6093452733 0.5114514500
0.6093453176 0.5114513972
0.6093453619 0.5114513445
0.6093454060 0.5114512919
0.6093454502 0.5114512393
0.6093454942 0.5114511869
0.6093455382 0.5114511345
0.6093455821 0.5114510822
0.6093456259 0.5114510300
0.6093456696 0.5114509778
0.6093457133 0.5114509258
0.6093457569 0.5114508738
0.6093458005 0.5114508220
0.6093458440 0.5114507702
0.6093458874 0.5114507184
0.6093459307 0.5114506668
0.6093459740 0.5114506153
0.6093460171 0.5114505638
0.6093460603 0.5114505124
0.6093461033 0.5114504612
0.6093461463 0.5114504099
0.6093461892 0.5114503588
0.6093462321 0.5114503078
0.6093462748 0.5114502568
0.6093463175 0.5114502059
0.6093463602 0.5114501551
0.6093464027 0.5114501044
0.6093464452 0.5114500538
0.6093464877 0.5114500032
0.6093465300 0.5114499528
0.6093465723 0.5114499024
0.6093466145 0.5114498521
0.6093466567 0.5114498019
0.6093466988 0.5114497517
0.6093467408 0.5114497017
0.6093467828 0.5114496517
0.6093468246 0.5114496018
0.6093468665 0.5114495520
0.6093469082 0.5114495022
0.6093469499 0.5114494526
0.6093469915 0.5114494030
0.6093470330 0.5114493535
0.6093470745 0.5114493041
0.6093471159 0.5114492547
0.6093471573 0.5114492055
0.6093471985 0.5114491563
0.6093472398 0.5114491072
0.6093472809 0.5114490582
0.6093473220 0.5114490092
0.6093473630 0.5114489604
0.6093474039 0.5114489116
0.6093474448 0.5114488629
0.6093474856 0.5114488143
0.6093475264 0.5114487657
0.6093475671 0.5114487173
0.6093476077 0.5114486689
0.6093476482 0.5114486206
0.6093476887 0.5114485723
0.6093477291 0.5114485242
0.6093477695 0.5114484761
0.6093478098 0.5114484281
0.6093478500 0.5114483802
0.6093478901 0.5114483324
0.6093479302 0.5114482846
0.6093479702 0.5114482369
0.6093480102 0.5114481893
0.6093480501 0.5114481418
0.6093480899 0.5114480943
0.6093481297 0.5114480469
0.6093481694 0.5114479996
0.6093482090 0.5114479524
0.6093482486 0.5114479052
0.6093482881 0.5114478582
0.6093483276 0.5114478112
0.6093483670 0.5114477643
0.6093484063 0.5114477174
0.6093484455 0.5114476706
0.6093484847 0.5114476239
0.6093485239 0.5114475773
0.6093485629 0.5114475308
0.6093486019 0.5114474843
0.6093486409 0.5114474379
0.6093486797 0.5114473916
0.6093487186 0.5114473454
0.6093487573 0.5114472992
0.6093487960 0.5114472531
0.6093488346 0.5114472071
0.6093488732 0.5114471611
0.6093489117 0.5114471153
0.6093489501 0.5114470695
0.6093489885 0.5114470238
0.6093490268 0.5114469781
0.6093490651 0.5114469325
0.6093491033 0.5114468870
0.6093491414 0.5114468416
0.6093491795 0.5114467963
0.6093492175 0.5114467510
0.6093492554 0.5114467058
0.6093492933 0.5114466606
0.6093493311 0.5114466156
0.6093493689 0.5114465706
0.6093494066 0.5114465257
0.6093494442 0.5114464808
0.6093494818 0.5114464361
0.6093495193 0.5114463914
0.6093495567 0.5114463467
0.6093495941 0.5114463022
0.6093496315 0.5114462577
0.6093496688 0.5114462133
0.6093497060 0.5114461690
0.6093497431 0.5114461247
0.6093497802 0.5114460805
0.6093498172 0.5114460364
0.6093498542 0.5114459923
0.6093498911 0.5114459484
0.6093499280 0.5114459044
0.6093499648 0.5114458606
0.6093500015 0.5114458168
0.6093500382 0.5114457731
0.6093500748 0.5114457295
0.6093501114 0.5114456860
0.6093501479 0.5114456425
0.6093501843 0.5114455991
0.6093502207 0.5114455557
0.6093502570 0.5114455125
0.6093502933 0.5114454693
0.6093503295 0.5114454261
0.6093503656 0.5114453831
0.6093504017 0.5114453401
0.6093504377 0.5114452971
0.6093504737 0.5114452543
0.6093505096 0.5114452115
0.6093505454 0.5114451688
0.6093505812 0.5114451261
0.6093506170 0.5114450836
0.6093506527 0.5114450411
0.6093506883 0.5114449986
0.6093507238 0.5114449562
0.6093507593 0.5114449139
0.6093507948 0.5114448717
0.6093508302 0.5114448295
0.6093508655 0.5114447875
0.6093509008 0.5114447454
0.6093509360 0.5114447035
0.6093509712 0.5114446616
0.6093510063 0.5114446197
0.6093510413 0.5114445780
0.6093510763 0.5114445363
0.6093511113 0.5114444947
0.6093511461 0.5114444531
0.6093511810 0.5114444116
0.6093512157 0.5114443702
0.6093512504 0.5114443288
0.6093512851 0.5114442876
0.6093513197 0.5114442463
0.6093513542 0.5114442052
0.6093513887 0.5114441641
0.6093514232 0.5114441231
0.6093514575 0.5114440821
0.6093514918 0.5114440412
0.6093515261 0.5114440004
0.6093515603 0.5114439597
0.6093515945 0.5114439190
0.6093516286 0.5114438783
0.6093516626 0.5114438378
0.6093516966 0.5114437973
0.6093517305 0.5114437569
0.6093517644 0.5114437165
0.6093517982 0.5114436762
0.6093518320 0.5114436360
0.6093518657 0.5114435958
0.6093518994 0.5114435557
0.6093519330 0.5114435157
0.6093519665 0.5114434757
0.6093520000 0.5114434358
0.6093520335 0.5114433960
0.6093520668 0.5114433562
0.6093521002 0.5114433165
0.6093521335 0.5114432768
0.6093521667 0.5114432372
0.6093521999 0.5114431977
0.6093522330 0.5114431582
0.6093522660 0.5114431189
0.6093522990 0.5114430795
0.6093523320 0.5114430403
0.6093523649 0.5114430011
0.6093523978 0.5114429619
0.6093524306 0.5114429228
0.6093524633 0.5114428838
0.6093524960 0.5114428449
0.6093525286 0.5114428060
0.6093525612 0.5114427672
0.6093525937 0.5114427284
0.6093526262 0.5114426897
0.6093526587 0.5114426511
0.6093526910 0.5114426125
0.6093527234 0.5114425740
0.6093527556 0.5114425355
0.6093527878 0.5114424972
0.6093528200 0.5114424588
0.6093528521 0.5114424206
0.6093528842 0.5114423824
0.6093529162 0.5114423442
0.6093529482 0.5114423062
0.6093529801 0.5114422681
0.6093530119 0.5114422302
0.6093530437 0.5114421923
0.6093530755 0.5114421545
0.6093531072 0.5114421167
0.6093531388 0.5114420790
0.6093531704 0.5114420413
0.6093532020 0.5114420038
0.6093532335 0.5114419662
0.6093532649 0.5114419288
0.6093532963 0.5114418914
0.6093533277 0.5114418540
0.6093533589 0.5114418167
0.6093533902 0.5114417795
0.6093534214 0.5114417423
0.6093534525 0.5114417052
0.6093534836 0.5114416682
0.6093535147 0.5114416312
0.6093535456 0.5114415943
0.6093535766 0.5114415574
0.6093536075 0.5114415206
0.6093536383 0.5114414839
0.6093536691 0.5114414472
0.6093536998 0.5114414106
0.6093537305 0.5114413740
0.6093537612 0.5114413375
0.6093537918 0.5114413011
0.6093538223 0.5114412647
0.6093538528 0.5114412283
0.6093538832 0.5114411921
0.6093539136 0.5114411559
0.6093539440 0.5114411197
0.6093539743 0.5114410836
0.6093540045 0.5114410476
0.6093540347 0.5114410116
0.6093540649 0.5114409757
0.6093540950 0.5114409398
0.6093541250 0.5114409040
0.6093541550 0.5114408683
0.6093541850 0.5114408326
0.6093542149 0.5114407969
0.6093542447 0.5114407614
0.6093542746 0.5114407259
0.6093543043 0.5114406904
0.6093543340 0.5114406550
0.6093543637 0.5114406197
0.6093543933 0.5114405844
0.6093544229 0.5114405491
0.6093544524 0.5114405140
0.6093544819 0.5114404788
0.6093545113 0.5114404438
0.6093545407 0.5114404088
0.6093545700 0.5114403738
0.6093545993 0.5114403390
0.6093546285 0.5114403041
0.6093546577 0.5114402693
0.6093546868 0.5114402346
0.6093547159 0.5114402000
0.6093547450 0.5114401654
0.6093547740 0.5114401308
0.6093548029 0.5114400963
0.6093548318 0.5114400619
0.6093548607 0.5114400275
0.6093548895 0.5114399932
0.6093549183 0.5114399589
0.6093549470 0.5114399247
0.6093549757 0.5114398905
0.6093550043 0.5114398564
0.6093550329 0.5114398224
0.6093550614 0.5114397884
0.6093550899 0.5114397544
0.6093551183 0.5114397205
0.6093551467 0.5114396867
0.6093551751 0.5114396529
0.6093552034 0.5114396192
0.6093552317 0.5114395855
0.6093552599 0.5114395519
0.6093552880 0.5114395184
0.6093553162 0.5114394849
0.6093553442 0.5114394514
0.6093553723 0.5114394180
0.6093554002 0.5114393847
0.6093554282 0.5114393514
0.6093554561 0.5114393181
0.6093554839 0.5114392850
0.6093555117 0.5114392518
0.6093555395 0.5114392188
0.6093555672 0.5114391857
0.6093555949 0.5114391528
0.6093556225 0.5114391199
0.6093556501 0.5114390870
0.6093556776 0.5114390542
0.6093557051 0.5114390215
0.6093557325 0.5114389887
0.6093557599 0.5114389561
0.6093557873 0.5114389235
0.6093558146 0.5114388910
0.6093558419 0.5114388585
0.6093558691 0.5114388260
0.6093558963 0.5114387937
0.6093559234 0.5114387613
0.6093559505 0.5114387290
0.6093559776 0.5114386968
0.6093560046 0.5114386646
0.6093560315 0.5114386325
0.6093560585 0.5114386004
0.6093560853 0.5114385684
0.6093561122 0.5114385365
0.6093561389 0.5114385045
0.6093561657 0.5114384727
0.6093561924 0.5114384409
0.6093562190 0.5114384091
0.6093562457 0.5114383774
0.6093562722 0.5114383457
0.6093562988 0.5114383141
0.6093563252 0.5114382826
0.6093563517 0.5114382511
0.6093563781 0.5114382196
0.6093564044 0.5114381882
0.6093564308 0.5114381569
0.6093564570 0.5114381256
0.6093564833 0.5114380943
0.6093565095 0.5114380631
0.6093565356 0.5114380320
0.6093565617 0.5114380009
0.6093565878 0.5114379698
0.6093566138 0.5114379388
0.6093566398 0.5114379079
0.6093566657 0.5114378770
0.6093566916 0.5114378461
0.6093567174 0.5114378153
0.6093567432 0.5114377846
0.6093567690 0.5114377539
0.6093567947 0.5114377232
0.6093568204 0.5114376926
0.6093568460 0.5114376621
0.6093568716 0.5114376316
0.6093568972 0.5114376011
0.6093569227 0.5114375707
0.6093569482 0.5114375404
0.6093569736 0.5114375101
0.6093569990 0.5114374798
0.6093570244 0.5114374496
0.6093570497 0.5114374194
0.6093570750 0.5114373893
0.6093571002 0.5114373593
0.6093571254 0.5114373293
0.6093571505 0.5114372993
0.6093571756 0.5114372694
0.6093572007 0.5114372395
0.6093572257 0.5114372097
0.6093572507 0.5114371799
0.6093572757 0.5114371502
0.6093573006 0.5114371205
0.6093573254 0.5114370909
0.6093573503 0.5114370613
0.6093573750 0.5114370318
0.6093573998 0.5114370023
0.6093574245 0.5114369729
0.6093574491 0.5114369435
0.6093574738 0.5114369142
0.6093574984 0.5114368849
0.6093575229 0.5114368556
0.6093575474 0.5114368264
0.6093575719 0.5114367973
0.6093575963 0.5114367682
0.6093576207 0.5114367391
0.6093576450 0.5114367101
0.6093576693 0.5114366812
0.6093576936 0.5114366523
0.6093577178 0.5114366234
0.6093577420 0.5114365946
0.6093577662 0.5114365658
0.6093577903 0.5114365371
0.6093578144 0.5114365084
0.6093578384 0.5114364798
0.6093578624 0.5114364512
0.6093578863 0.5114364226
0.6093579103 0.5114363941
0.6093579341 0.5114363657
0.6093579580 0.5114363373
0.6093579818 0.5114363089
0.6093580055 0.5114362806
0.6093580293 0.5114362523
0.6093580529 0.5114362241
0.6093580766 0.5114361959
0.6093581002 0.5114361678
0.6093581238 0.5114361397
0.6093581473 0.5114361117
0.6093581708 0.5114360837
0.6093581943 0.5114360558
0.6093582177 0.5114360279
0.6093582411 0.5114360000
0.6093582644 0.5114359722
0.6093582877 0.5114359444
0.6093583110 0.5114359167
0.6093583342 0.5114358890
0.6093583574 0.5114358614
0.6093583805 0.5114358338
0.6093584037 0.5114358063
0.6093584267 0.5114357788
0.6093584498 0.5114357513
0.6093584728 0.5114357239
0.6093584958 0.5114356965
0.6093585187 0.5114356692
0.6093585416 0.5114356419
0.6093585644 0.5114356147
0.6093585873 0.5114355875
0.6093586100 0.5114355604
0.6093586328 0.5114355333
0.6093586555 0.5114355062
0.6093586782 0.5114354792
0.6093587008 0.5114354522
0.6093587234 0.5114354253
0.6093587460 0.5114353984
0.6093587685 0.5114353716
0.6093587910 0.5114353448
0.6093588134 0.5114353180
0.6093588358 0.5114352913
0.6093588582 0.5114352647
0.6093588806 0.5114352380
0.6093589029 0.5114352115
0.6093589251 0.5114351849
0.6093589474 0.5114351584
0.6093589696 0.5114351320
0.6093589917 0.5114351056
0.6093590139 0.5114350792
0.6093590360 0.5114350529
0.6093590580 0.5114350266
0.6093590800 0.5114350004
0.6093591020 0.5114349742
0.6093591240 0.5114349480
0.6093591459 0.5114349219
0.6093591678 0.5114348959
0.6093591896 0.5114348698
0.6093592114 0.5114348438
0.6093592332 0.5114348179
0.6093592549 0.5114347920
0.6093592766 0.5114347662
0.6093592983 0.5114347403
0.6093593199 0.5114347146
0.6093593415 0.5114346888
0.6093593631 0.5114346631
0.6093593846 0.5114346375
0.6093594061 0.5114346119
0.6093594276 0.5114345863
0.6093594490 0.5114345608
0.6093594704 0.5114345353
0.6093594917 0.5114345099
0.6093595131 0.5114344845
0.6093595343 0.5114344591
0.6093595556 0.5114344338
0.6093595768 0.5114344085
0.6093595980 0.5114343833
0.6093596191 0.5114343581
0.6093596402 0.5114343329
0.6093596613 0.5114343078
0.6093596824 0.5114342827
0.6093597034 0.5114342577
0.6093597244 0.5114342327
0.6093597453 0.5114342078
0.6093597662 0.5114341828
0.6093597871 0.5114341580
0.6093598079 0.5114341331
0.6093598287 0.5114341084
0.6093598495 0.5114340836
0.6093598702 0.5114340589
0.6093598910 0.5114340342
0.6093599116 0.5114340096
0.6093599323 0.5114339850
0.6093599529 0.5114339604
0.6093599734 0.5114339359
0.6093599940 0.5114339115
0.6093600145 0.5114338870
0.6093600350 0.5114338626
0.6093600554 0.5114338383
0.6093600758 0.5114338140
0.6093600962 0.5114337897
0.6093601165 0.5114337655
0.6093601368 0.5114337413
0.6093601571 0.5114337171
0.6093601774 0.5114336930
0.6093601976 0.5114336689
0.6093602177 0.5114336449
0.6093602379 0.5114336209
0.6093602580 0.5114335969
0.6093602781 0.5114335730
0.6093602981 0.5114335491
0.6093603181 0.5114335253
0.6093603381 0.5114335014
0.6093603581 0.5114334777
0.6093603780 0.5114334539
0.6093603979 0.5114334303
0.6093604177 0.5114334066
0.6093604375 0.5114333830
0.6093604573 0.5114333594
0.6093604771 0.5114333359
0.6093604968 0.5114333124
0.6093605165 0.5114332889
0.6093605362 0.5114332655
0.6093605558 0.5114332421
0.6093605754 0.5114332187
0.6093605950 0.5114331954
0.6093606145 0.5114331722
0.6093606340 0.5114331489
0.6093606535 0.5114331257
0.6093606729 0.5114331026
0.6093606923 0.5114330794
0.6093607117 0.5114330563
0.6093607310 0.5114330333
0.6093607503 0.5114330103
0.6093607696 0.5114329873
0.6093607889 0.5114329644
0.6093608081 0.5114329415
0.6093608273 0.5114329186
0.6093608464 0.5114328958
0.6093608656 0.5114328730
0.6093608847 0.5114328502
0.6093609037 0.5114328275
0.6093609228 0.5114328049
0.6093609418 0.5114327822
0.6093609607 0.5114327596
0.6093609797 0.5114327370
0.6093609986 0.5114327145
0.6093610175 0.5114326920
0.6093610363 0.5114326695
0.6093610552 0.5114326471
0.6093610739 0.5114326247
0.6093610927 0.5114326024
0.6093611114 0.5114325801
0.6093611301 0.5114325578
0.6093611488 0.5114325356
0.6093611674 0.5114325133
0.6093611860 0.5114324912
0.6093612046 0.5114324690
0.6093612232 0.5114324469
0.6093612417 0.5114324249
0.6093612602 0.5114324029
0.6093612786 0.5114323809
0.6093612971 0.5114323589
0.6093613155 0.5114323370
0.6093613338 0.5114323151
0.6093613522 0.5114322932
0.6093613705 0.5114322714
0.6093613887 0.5114322497
0.6093614070 0.5114322279
0.6093614252 0.5114322062
0.6093614434 0.5114321845
0.6093614616 0.5114321629
0.6093614797 0.5114321413
0.6093614978 0.5114321197
0.6093615159 0.5114320982
0.6093615339 0.5114320767
0.6093615519 0.5114320552
0.6093615699 0.5114320338
0.6093615879 0.5114320124
0.6093616058 0.5114319910
0.6093616237 0.5114319697
0.6093616416 0.5114319484
0.6093616594 0.5114319272
0.6093616772 0.5114319059
0.6093616950 0.5114318848
0.6093617128 0.5114318636
0.6093617305 0.5114318425
0.6093617482 0.5114318214
0.6093617659 0.5114318004
0.6093617835 0.5114317793
0.6093618011 0.5114317584
0.6093618187 0.5114317374
0.6093618362 0.5114317165
0.6093618538 0.5114316956
0.6093618713 0.5114316748
0.6093618887 0.5114316539
0.6093619062 0.5114316332
0.6093619236 0.5114316124
0.6093619410 0.5114315917
0.6093619583 0.5114315710
0.6093619757 0.5114315504
0.6093619930 0.5114315298
0.6093620102 0.5114315092
0.6093620275 0.5114314886
0.6093620447 0.5114314681
0.6093620619 0.5114314477
0.6093620790 0.5114314272
0.6093620962 0.5114314068
0.6093621133 0.5114313864
0.6093621303 0.5114313661
0.6093621474 0.5114313458
0.6093621644 0.5114313255
0.6093621814 0.5114313052
0.6093621984 0.5114312850
0.6093622153 0.5114312648
0.6093622322 0.5114312447
0.6093622491 0.5114312246
0.6093622660 0.5114312045
0.6093622828 0.5114311844
0.6093622996 0.5114311644
0.6093623164 0.5114311444
0.6093623331 0.5114311245
0.6093623499 0.5114311045
0.6093623665 0.5114310846
0.6093623832 0.5114310648
0.6093623999 0.5114310450
0.6093624165 0.5114310252
0.6093624331 0.5114310054
0.6093624496 0.5114309857
0.6093624661 0.5114309660
0.6093624827 0.5114309463
0.6093624991 0.5114309267
0.6093625156 0.5114309071
0.6093625320 0.5114308875
0.6093625484 0.5114308680
0.6093625648 0.5114308484
0.6093625811 0.5114308290
0.6093625975 0.5114308095
0.6093626137 0.5114307901
0.6093626300 0.5114307707
0.6093626463 0.5114307514
0.6093626625 0.5114307321
0.6093626787 0.5114307128
0.6093626948 0.5114306935
0.6093627110 0.5114306743
0.6093627271 0.5114306551
0.6093627432 0.5114306359
0.6093627592 0.5114306168
0.6093627752 0.5114305977
0.6093627912 0.5114305786
0.6093628072 0.5114305596
0.6093628232 0.5114305406
0.6093628391 0.5114305216
0.6093628550 0.5114305026
0.6093628709 0.5114304837
0.6093628867 0.5114304648
0.6093629026 0.5114304460
0.6093629184 0.5114304272
0.6093629341 0.5114304084
0.6093629499 0.5114303896
0.6093629656 0.5114303709
0.6093629813 0.5114303522
0.6093629970 0.5114303335
0.6093630126 0.5114303148
0.6093630283 0.5114302962
0.6093630439 0.5114302777
0.6093630594 0.5114302591
0.6093630750 0.5114302406
0.6093630905 0.5114302221
0.6093631060 0.5114302036
0.6093631215 0.5114301852
0.6093631369 0.5114301668
0.6093631523 0.5114301484
0.6093631677 0.5114301301
0.6093631831 0.5114301118
0.6093631984 0.5114300935
0.6093632138 0.5114300752
0.6093632291 0.5114300570
0.6093632443 0.5114300388
0.6093632596 0.5114300206
0.6093632748 0.5114300025
0.6093632900 0.5114299844
0.6093633052 0.5114299663
0.6093633203 0.5114299483
0.6093633354 0.5114299302
0.6093633505 0.5114299122
0.6093633656 0.5114298943
0.6093633807 0.5114298763
0.6093633957 0.5114298584
0.6093634107 0.5114298406
0.6093634257 0.5114298227
0.6093634406 0.5114298049
0.6093634556 0.5114297871
0.6093634705 0.5114297694
0.6093634853 0.5114297516
0.6093635002 0.5114297339
0.6093635150 0.5114297163
0.6093635298 0.5114296986
0.6093635446 0.5114296810
0.6093635594 0.5114296634
0.6093635741 0.5114296458
0.6093635888 0.5114296283
0.6093636035 0.5114296108
0.6093636182 0.5114295933
0.6093636328 0.5114295759
0.6093636475 0.5114295585
0.6093636621 0.5114295411
0.6093636766 0.5114295237
0.6093636912 0.5114295064
0.6093637057 0.5114294891
0.6093637202 0.5114294718
0.6093637347 0.5114294546
0.6093637491 0.5114294373
0.6093637636 0.5114294201
0.6093637780 0.5114294030
0.6093637923 0.5114293858
0.6093638067 0.5114293687
0.6093638210 0.5114293516
0.6093638354 0.5114293346
0.6093638496 0.5114293176
0.6093638639 0.5114293006
0.6093638782 0.5114292836
0.6093638924 0.5114292666
0.6093639066 0.5114292497
0.6093639208 0.5114292328
0.6093639349 0.5114292160
0.6093639490 0.5114291991
0.6093639631 0.5114291823
0.6093639772 0.5114291656
0.6093639913 0.5114291488
0.6093640053 0.5114291321
0.6093640193 0.5114291154
0.6093640333 0.5114290987
0.6093640473 0.5114290821
0.6093640613 0.5114290654
0.6093640752 0.5114290488
0.6093640891 0.5114290323
0.6093641030 0.5114290157
0.6093641168 0.5114289992
0.6093641307 0.5114289827
0.6093641445 0.5114289663
0.6093641583 0.5114289499
0.6093641720 0.5114289335
0.6093641858 0.5114289171
0.6093641995 0.5114289007
0.6093642132 0.5114288844
0.6093642269 0.5114288681
0.6093642405 0.5114288518
0.6093642542 0.5114288356
0.6093642678 0.5114288194
0.6093642814 0.5114288032
0.6093642949 0.5114287870
0.6093643085 0.5114287709
0.6093643220 0.5114287547
0.6093643355 0.5114287387
0.6093643490 0.5114287226
0.6093643625 0.5114287066
0.6093643759 0.5114286905
0.6093643893 0.5114286746
0.6093644027 0.5114286586
0.6093644161 0.5114286427
0.6093644294 0.5114286268
0.6093644428 0.5114286109
0.6093644561 0.5114285950
0.6093644694 0.5114285792
0.6093644826 0.5114285634
0.6093644959 0.5114285476
0.6093645091 0.5114285319
0.6093645223 0.5114285161
0.6093645355 0.5114285004
0.6093645486 0.5114284847
0.6093645618 0.5114284691
0.6093645749 0.5114284535
0.6093645880 0.5114284379
0.6093646011 0.5114284223
0.6093646141 0.5114284067
0.6093646271 0.5114283912
0.6093646401 0.5114283757
0.6093646531 0.5114283602
0.6093646661 0.5114283448
0.6093646790 0.5114283294
0.6093646920 0.5114283140
0.6093647049 0.5114282986
0.6093647178 0.5114282832
0.6093647306 0.5114282679
0.6093647435 0.5114282526
0.6093647563 0.5114282373
0.6093647691 0.5114282221
0.6093647819 0.5114282068
0.6093647946 0.5114281916
0.6093648074 0.5114281765
0.6093648201 0.5114281613
0.6093648328 0.5114281462
0.6093648455 0.5114281311
0.6093648581 0.5114281160
0.6093648708 0.5114281009
0.6093648834 0.5114280859
0.6093648960 0.5114280709
0.6093649085 0.5114280559
0.6093649211 0.5114280410
0.6093649336 0.5114280260
0.6093649461 0.5114280111
0.6093649586 0.5114279962
0.6093649711 0.5114279814
0.6093649836 0.5114279665
0.6093649960 0.5114279517
0.6093650084 0.5114279369
0.6093650208 0.5114279222
0.6093650332 0.5114279074
0.6093650455 0.5114278927
0.6093650579 0.5114278780
0.6093650702 0.5114278633
0.6093650825 0.5114278487
0.6093650947 0.5114278341
0.6093651070 0.5114278195
0.6093651192 0.5114278049
0.6093651314 0.5114277903
0.6093651436 0.5114277758
0.6093651558 0.5114277613
0.6093651680 0.5114277468
0.6093651801 0.5114277324
0.6093651922 0.5114277179
0.6093652043 0.5114277035
0.6093652164 0.5114276891
0.6093652284 0.5114276748
0.6093652405 0.5114276604
0.6093652525 0.5114276461
0.6093652645 0.5114276318
0.6093652765 0.5114276175
0.6093652884 0.5114276033
0.6093653004 0.5114275891
0.6093653123 0.5114275749
0.6093653242 0.5114275607
0.6093653361 0.5114275465
0.6093653479 0.5114275324
0.6093653598 0.5114275183
0.6093653716 0.5114275042
0.6093653834 0.5114274901
0.6093653952 0.5114274761
0.6093654070 0.5114274621
0.6093654187 0.5114274481
0.6093654304 0.5114274341
0.6093654421 0.5114274201
0.6093654538 0.5114274062
0.6093654655 0.5114273923
0.6093654772 0.5114273784
0.6093654888 0.5114273646
0.6093655004 0.5114273507
0.6093655120 0.5114273369
0.6093655236 0.5114273231
0.6093655351 0.5114273093
0.6093655467 0.5114272956
0.6093655582 0.5114272819
0.6093655697 0.5114272682
0.6093655812 0.5114272545
0.6093655927 0.5114272408
0.6093656041 0.5114272272
0.6093656155 0.5114272135
0.6093656269 0.5114272000
0.6093656383 0.5114271864
0.6093656497 0.5114271728
0.6093656611 0.5114271593
0.6093656724 0.5114271458
0.6093656837 0.5114271323
0.6093656950 0.5114271188
0.6093657063 0.5114271054
0.6093657176 0.5114270920
0.6093657288 0.5114270786
0.6093657400 0.5114270652
0.6093657512 0.5114270518
0.6093657624 0.5114270385
0.6093657736 0.5114270252
0.6093657848 0.5114270119
0.6093657959 0.5114269986
0.6093658070 0.5114269854
0.6093658181 0.5114269722
0.6093658292 0.5114269590
0.6093658403 0.5114269458
0.6093658513 0.5114269326
0.6093658623 0.5114269195
0.6093658734 0.5114269064
0.6093658843 0.5114268933
0.6093658953 0.5114268802
0.6093659063 0.5114268671
0.6093659172 0.5114268541
0.6093659281 0.5114268411
0.6093659390 0.5114268281
0.6093659499 0.5114268151
0.6093659608 0.5114268022
0.6093659717 0.5114267892
0.6093659825 0.5114267763
0.6093659933 0.5114267634
0.6093660041 0.5114267506
0.6093660149 0.5114267377
0.6093660257 0.5114267249
0.6093660364 0.5114267121
0.6093660471 0.5114266993
0.6093660578 0.5114266865
0.6093660685 0.5114266738
0.6093660792 0.5114266611
0.6093660899 0.5114266484
0.6093661005 0.5114266357
0.6093661111 0.5114266230
0.6093661217 0.5114266104
0.6093661323 0.5114265978
0.6093661429 0.5114265852
0.6093661535 0.5114265726
0.6093661640 0.5114265600
0.6093661745 0.5114265475
0.6093661850 0.5114265350
0.6093661955 0.5114265225
0.6093662060 0.5114265100


==> Figures/xx-alpha=1.0-smallpert-delta.dat <==
1.85405e-11  1.26712e-08
-1.90899e-09  6.56704e-07
-6.4725e-09  1.22082e-06
-1.12296e-08  1.66668e-06
-1.5331e-08  2.00719e-06
-1.861e-08  2.26341e-06
-2.11384e-08  2.4547e-06
-2.30505e-08  2.59684e-06
-2.448e-08  2.7021e-06
-2.55404e-08  2.77989e-06
-2.63214e-08  2.83728e-06
-2.68916e-08  2.87957e-06
-2.73008e-08  2.9107e-06
-2.75834e-08  2.93361e-06
-2.77598e-08  2.95045e-06
-2.78366e-08  2.96284e-06
-2.78041e-08  2.97195e-06
-2.76305e-08  2.97864e-06
-2.72514e-08  2.98356e-06
-2.65499e-08  2.98717e-06
-2.53235e-08  2.98984e-06
-2.32275e-08  2.99181e-06
-1.96789e-08  2.99326e-06
-1.36957e-08  2.99436e-06
-3.62568e-09  2.99518e-06
1.33087e-08  2.99577e-06
4.17718e-08  2.99608e-06
8.9581e-08  2.99577e-06
1.69762e-07  2.99374e-06
3.03667e-07  2.98671e-06
5.24682e-07  2.96544e-06
8.78142e-07  2.90574e-06
1.40123e-06  2.75392e-06
2.06313e-06  2.42981e-06
2.72908e-06  1.88976e-06
3.25698e-06  1.17692e-06
3.58672e-06  3.64338e-07
3.71083e-06  -4.98754e-07
3.62928e-06  -1.38167e-06
3.3374e-06  -2.2525e-06
2.83239e-06  -3.06827e-06
2.12263e-06  -3.77665e-06
1.23238e-06  -4.32374e-06
2.0096e-07  -4.66195e-06
-9.20835e-07  -4.75466e-06
-2.07425e-06  -4.57818e-06
-3.19526e-06  -4.12272e-06
-4.21707e-06  -3.39344e-06
-5.07322e-06  -2.41141e-06
-5.7014e-06  -1.21393e-06
-6.04752e-06  1.46208e-07
-6.06972e-06  1.60261e-06
-5.74172e-06  3.07816e-06
-5.05562e-06  4.48877e-06
-4.02366e-06  5.74767e-06
-2.67905e-06  6.77023e-06
-1.07568e-06  7.47899e-06
7.13428e-07  7.80874e-06
2.59885e-06  7.71119e-06
4.47869e-06  7.15911e-06
6.24355e-06  6.14954e-06
7.78227e-06  4.70578e-06
8.98824e-06  2.87815e-06
9.76595e-06  7.4303e-07
1.00374e-05  -1.59945e-06
9.74781e-06  -4.02945e-06
8.87087e-06  -6.41284e-06
7.41221e-06  -8.60787e-06
5.41163e-06  -1.04728e-05
2.94339e-06  -1.18741e-05
1.14599e-07  -1.26949e-05
-2.9385e-06  -1.28429e-05
-6.05617e-06  -1.22578e-05
-9.06266e-06  -1.09171e-05
-1.17751e-05  -8.84035e-06
-1.40137e-05  -6.09133e-06
-1.56121e-05  -2.77766e-06
-1.64285e-05  9.52006e-07
-1.63553e-05  4.91347e-06
-1.53284e-05  8.89491e-06
-1.33339e-05  1.26671e-05
-1.04129e-05  1.59952e-05
-6.66353e-06  1.86521e-05
-2.23936e-06  2.04322e-05
2.65504e-06  2.11648e-05
7.77214e-06  2.07269e-05
1.28324e-05  1.90537e-05
1.75382e-05  1.61472e-05
2.15893e-05  1.2081e-05
2.47006e-05  7.00157e-06
2.66195e-05  1.12543e-06
2.71428e-05  -5.2681e-06
2.61329e-05  -1.18482e-05
2.35304e-05  -1.82477e-05
1.93635e-05  -2.40819e-05
1.37535e-05  -2.89689e-05
6.91456e-06  -3.25526e-05
-8.51465e-07  -3.4525e-05
-9.1657e-06  -3.46477e-05
-1.75883e-05  -3.27714e-05
-2.56395e-05  -2.88508e-05
-3.28238e-05  -2.29561e-05
-3.8658e-05  -1.52771e-05
-4.27002e-05  -6.12153e-06
-4.45781e-05  4.09337e-06
-4.40163e-05  1.4857e-05
-4.08595e-05  2.55875e-05
-3.50913e-05  3.56604e-05
-2.68449e-05  4.44411e-05
-1.64078e-05  5.13212e-05
-4.21643e-06  5.57556e-05
9.15745e-06  5.7299e-05
2.30295e-05  5.56395e-05
3.6634e-05  5.06269e-05
4.91616e-05  4.22937e-05
5.98032e-05  3.08675e-05
6.77968e-05  1.67727e-05
7.24753e-05  6.21067e-07
7.33123e-05  -1.68094e-05
6.99639e-05  -3.46066e-05
6.23019e-05  -5.17671e-05
5.04387e-05  -6.72471e-05
3.47387e-05  -8.00198e-05
1.58168e-05  -8.91366e-05
-5.47792e-06  -9.37876e-05
-2.80936e-05  -9.33595e-05
-5.0821e-05  -8.74865e-05
-7.23509e-05  -7.60898e-05
-9.13434e-05  -5.94053e-05
-0.000106502  -3.79932e-05
-0.000116653  -1.27311e-05
-0.000120823  1.52129e-05
-0.000118309  4.44252e-05
-0.000108744  7.33099e-05
-9.21381e-05  0.000100167
-6.89137e-05  0.000123285
-3.99073e-05  0.000141034
-6.3555e-06  0.000151973
3.01464e-05  0.000154944
6.77094e-05  0.000149161
0.000104238  0.000134287
0.000137534  0.000110483
0.000165419  7.84429e-05
0.000185861  3.93901e-05
0.000197101  -4.95121e-06
0.000197779  -5.24173e-05
0.000187045  -0.000100497
0.000164642  -0.000146451
0.00013097  -0.00018745
8.71156e-05  -0.000220738
3.48361e-05  -0.000243791
-2.34854e-05  -0.000254485
-8.49332e-05  -0.000251249
-0.000146185  -0.0002332
-0.000203676  -0.000200242
-0.000253784  -0.000153141
-0.000293035  -9.35378e-05
-0.000318319  -2.39259e-05
-0.000327095  5.24294e-05
-0.000317585  0.000131621
-0.000288933  0.000209275
-0.000241326  0.000280773
-0.000176066  0.000341496
-9.55782e-05  0.000387095
-3.35642e-06  0.000413762
9.6156e-05  0.000418495
0.000197751  0.000399332
0.0002957  0.000355545
0.000384044  0.000287778
0.000456923  0.000198114
0.000508921  9.00653e-05
0.000535417  -3.15181e-05
0.000532915  -0.00016063
0.000499326  -0.000290364
0.000434207  -0.000413249
0.000338906  -0.000521633
0.000216625  -0.000608117
7.23774e-05  -0.000666003
-8.71652e-05  -0.000689735
-0.000253931  -0.000675308
-0.000418808  -0.000620624
-0.000572094  -0.000525754
-0.000704009  -0.000393106
-0.000805264  -0.000227463
-0.000867628  -3.58878e-05
-0.000884493  0.000172508
-0.000851383  0.00038694
-0.000766369  0.000595439
-0.000630388  0.000785465
-0.000447399  0.000944578
-0.000224394  0.00106118
2.87781e-05  0.00112523
0.000299763  0.00112898
0.000574221  0.00106758
0.00083651  0.000939557
0.00107049  0.000747221
0.00126041  0.000496769
0.00139189  0.000198248
0.00145279  -0.000134736
0.0014341  -0.00048553
0.00133071  -0.00083511
0.00114229  -0.00116304
0.00087327  -0.00144874
0.000533023  -0.00167246
0.000135742  -0.00181649
-0.000299962  -0.00186633
-0.000751799  -0.00181185
-0.00119482  -0.00164816
-0.00160267  -0.00137634
-0.001949  -0.00100382
-0.00220899  -0.00054445
-0.00236093  -1.81704e-05
-0.0023877  0.000549656
-0.00227812  0.00112931
-0.00202806  0.00168815
-0.00164107  0.00219208
-0.00112914  0.00260759
-0.000512452  0.0029039
0.000181423  0.00305458
0.000918121  0.00303971
0.00165816  0.00284747
0.00235891  0.00247542
0.00297679  0.0019313
0.00346964  0.00123341
0.00379927  0.000410357
0.00393403  -0.000499794
0.00385111  -0.00145099
0.00353856  -0.00239126
0.00299684  -0.00326526
0.00223972  -0.00401722
0.00129451  -0.00459416
0.000201532  -0.00494918
-0.000987223  -0.00504462
-0.00221022  -0.00485498
-0.00339918  -0.00436931
-0.00448259  -0.00359299
-0.0053895  -0.00254869
-0.00605368  -0.00127615
-0.0064176  0.000168274
-0.0064378  0.00171381
-0.00608656  0.00327889
-0.00535548  0.00477433
-0.0042577  0.00610807
-0.00282897  0.0071903
-0.00112665  0.00793926
0.000771725  0.00828589
0.00277178  0.00817941
0.00476559  0.00759083
0.00663694  0.00651688
0.00826774  0.0049824
0.00954485  0.00304092
0.010367  0.000773718
0.0106515  -0.0017128
0.0103405  -0.00429136
0.00940633  -0.00681956
0.00785508  -0.00914701
0.00572924  -0.0111234
0.00310785  -0.0126071
0.000104704  -0.0134742
-0.00313549  -0.0136272
-0.00644319  -0.0130023
-0.0096319  -0.0115758
-0.0125077  -0.00936872
-0.0148797  -0.00644931
-0.0165722  -0.0029313
-0.0174345  0.00102722
-0.0173528  0.00523062
-0.0162593  0.00945408
-0.0141396  0.0134544
-0.0110378  0.0169828
-0.00705789  0.0197986
-0.00236308  0.0216836
0.00282935  0.0224572
0.00825677  0.0219895
0.0136229  0.0202123
0.0186124  0.017128
0.0229074  0.0128149
0.0262058  0.00742838
0.0282403  0.00119799
0.028796  -0.0055803
0.0277274  -0.0125561
0.0249717  -0.0193407
0.0205592  -0.0255268
0.0146181  -0.0307105
0.00737527  -0.034515
-0.00084992  -0.0366146
-0.00965694  -0.0367573
-0.018581  -0.0347851
-0.0271149  -0.0306502
-0.0347354  -0.0244262
-0.0409321  -0.0163133
-0.045238  -0.00663605
-0.04726  0.00416575
-0.0467068  0.0155539
-0.0434136  0.0269155
-0.0373624  0.037592
-0.0286926  0.0469151
-0.0177052  0.0542441
-0.0048576  0.0590048
0.0092507  0.0607276
0.0239023  0.0590827
0.0382944  0.0539097
0.0515789  0.0452388
0.062907  0.033305
0.0714794  0.0185484
0.0765956  0.00160438
0.0777017  -0.0167183
0.0744327  -0.0354714
0.0666479  -0.0536115
0.0544553  -0.0700529
0.0382241  -0.0837271
0.0185816  -0.0936453
-0.00360282  -0.0989613
-0.0272511  -0.0990302
-0.0511229  -0.0934599
-0.0738746  -0.0821519
-0.0941298  -0.0653279
-0.110555  -0.0435395
-0.121939  -0.0176603
-0.127271  0.0111414
-0.125812  0.0414491
-0.117156  0.0716614
-0.101273  0.10007
-0.0785425  0.124952
-0.0497523  0.144662
-0.0160858  0.157734
0.020921  0.162977
0.0594421  0.159555
0.0974474  0.147063
0.132803  0.125571
0.163384  0.0956551
0.187196  0.0583907
0.202492  0.0153252
0.207881  -0.0315796
0.202433  -0.0800339
0.185752  -0.127529
0.158026  -0.171462
0.120049  -0.209277
0.0732063  -0.238602
0.0194317  -0.257391
-0.0388753  -0.264051
-0.0989552  -0.257543
-0.157822  -0.237467
-0.212413  -0.204109
-0.259748  -0.158448
-0.29709  -0.102134
-0.322098  -0.0374226
-0.332956  0.032924
-0.328489  0.105766
-0.308231  0.177736
-0.27247  0.245406
-0.222245  0.305459
-0.159307  0.354856
-0.0860387  0.390987
-0.00534477  0.411806
0.0794866  0.415928
0.164941  0.4027
0.247443  0.372224
0.323525  0.32535
0.389984  0.263627
0.44402  0.189221
0.483359  0.104809
0.506329  0.0134425
0.511927  -0.0815876
0.499827  -0.176903
0.470378  -0.269181
0.424552  -0.355287
0.363882  -0.432391
0.290373  -0.498061
0.206395  -0.550339
0.114573  -0.58778
0.017679  -0.609477
-0.0814832  -0.615054
-0.180174  -0.60464
-0.275809  -0.578828
-0.366031  -0.538616
-0.448764  -0.485344
-0.522261  -0.42062
-0.585122  -0.346247
-0.636305  -0.264151
-0.675122  -0.176313
-0.701224  -0.0847105
-0.714571  0.00874012
-0.715409  0.102224
-0.704225  0.194067
-0.681714  0.282757
-0.648737  0.36697
-0.606283  0.445572
-0.55543  0.517628
-0.497315  0.582399
-0.433097  0.639333
-0.363935  0.688053
-0.290964  0.72835
-0.215275  0.760158
-0.137899  0.783544
-0.059796  0.798688
0.0181487  0.805868
0.0951375  0.805436
0.170461  0.797815
0.243494  0.783473
0.313694  0.762914
0.380611  0.736662
0.443872  0.705261
0.50317  0.669254
0.558273  0.629178
0.60902  0.585558
0.655301  0.538908
0.697052  0.489722
0.73426  0.438462
0.766957  0.385563
0.79521  0.331437
0.819106  0.276473
0.838758  0.221023
0.854306  0.165402
0.86591  0.109896
0.873739  0.0547781
0.877964  0.000293933
0.878767  -0.0533466
0.876336  -0.105967
0.870865  -0.157414
0.862549  -0.20754
0.851577  -0.256212
0.838131  -0.303325
0.822393  -0.348802
0.804537  -0.392586
0.784738  -0.434632
0.763172  -0.474887
0.74  -0.513307
0.715372  -0.549876
0.689432  -0.584587
0.662312  -0.617449
0.634139  -0.648485
0.605047  -0.677705
0.575168  -0.705111
0.54461  -0.730721
0.513475  -0.754568
0.481859  -0.776686
0.449845  -0.797114
0.417504  -0.815904
0.384921  -0.833102
0.352192  -0.848736
0.319394  -0.862837
0.286583  -0.875451
0.253815  -0.886629
0.221148  -0.896415
0.18862  -0.904852
0.156257  -0.911994
0.124097  -0.917896
0.0922036  -0.922601
0.060635  -0.926142
0.0294213  -0.928556
-0.00142371  -0.929892
-0.0318754  -0.930199
-0.0619001  -0.929516
-0.0914808  -0.927877
-0.120623  -0.92532
-0.14933  -0.921892
-0.177574  -0.917638
-0.20531  -0.912598
-0.232505  -0.906801
-0.259158  -0.900275
-0.285281  -0.893055
-0.310875  -0.88518
-0.335918  -0.876687
-0.360397  -0.867602
-0.384319  -0.857945
-0.407711  -0.847737
-0.430589  -0.837008
-0.452941  -0.825796
-0.474734  -0.814141
-0.495943  -0.802071
-0.516569  -0.789604
-0.536635  -0.776752
-0.556165  -0.763533
-0.575162  -0.749978
-0.593613  -0.736118
-0.611506  -0.721975
-0.62885  -0.707558
-0.645673  -0.692865
-0.662004  -0.677904
-0.677856  -0.662696
-0.693217  -0.647278
-0.708064  -0.631688
-0.722381  -0.615952
-0.736172  -0.600076
-0.74934  -0.58395
-0.761905  -0.567458
-0.774098  -0.55072
-0.785914  -0.533747
-0.797334  -0.516555
-0.808349  -0.499147
-0.818965  -0.481512
-0.829199  -0.463634
-0.839063  -0.445511
-0.848557  -0.427158
-0.857664  -0.408604
-0.866359  -0.389885
-0.874623  -0.371021
-0.882451  -0.352012
-0.88985  -0.332845
-0.896834  -0.313511
-0.903409  -0.294014
-0.909571  -0.274376
-0.915306  -0.254624
-0.920601  -0.234776
-0.925451  -0.21483
-0.929863  -0.19477
-0.933846  -0.174583
-0.937408  -0.154274
-0.940547  -0.13387
-0.943253  -0.113412
-0.94551  -0.0929344
-0.94731  -0.0724532
-0.948652  -0.0519606
-0.949543  -0.0314405
-0.949992  -0.0108861
-0.950005  0.0096893
-0.94958  0.0302571
-0.948711  0.0507896
-0.94739  0.0712759
-0.945615  0.0917258
-0.943391  0.112158
-0.940725  0.13258
-0.937624  0.152979
-0.934093  0.173318
-0.930133  0.193555
-0.925738  0.213659
-0.920905  0.233627
-0.915633  0.253473
-0.909927  0.273213
-0.903794  0.292846
-0.897244  0.312351
-0.890282  0.3317
-0.882907  0.350868
-0.875114  0.369856
-0.8669  0.388677
-0.858264  0.40735
-0.849216  0.425875
-0.83977  0.444229
-0.82994  0.462373
-0.819737  0.48027
-0.809161  0.497901
-0.798208  0.515272
-0.786875  0.5324
-0.775163  0.549297
-0.763086  0.565954
-0.750659  0.582349
-0.737892  0.598454
-0.724788  0.614256
-0.711338  0.629763
-0.697536  0.64499
-0.68338  0.659949
-0.668887  0.674634
-0.654081  0.689019
-0.638987  0.703069
-0.623619  0.716756
-0.607977  0.730076
-0.592052  0.743039
-0.575838  0.75566
-0.559341  0.767945
-0.542581  0.779882
-0.52558  0.791449
-0.508349  0.80263
-0.490888  0.813417
-0.473183  0.823823
-0.455225  0.83386
-0.43702  0.843535
-0.418593  0.852838
-0.399978  0.861746
-0.381207  0.870235
-0.36229  0.87829
-0.343221  0.885913
-0.323987  0.893115
-0.304583  0.899908
-0.285024  0.906292
-0.265336  0.912258
-0.245544  0.917791
-0.225655  0.92288
-0.205662  0.927527
-0.185548  0.93174
-0.165305  0.93553
-0.144949  0.938899
-0.124516  0.941841
-0.104047  0.944343
-0.083568  0.946391
-0.0630842  0.947981
-0.0425815  0.949115
-0.022046  0.949803
-0.00147965  0.950053
0.0190958  0.949866
0.0396498  0.949239
0.0601608  0.948163
0.0806281  0.946635
0.101067  0.944654
0.121495  0.942227
0.14191  0.939361
0.162287  0.936064
0.182584  0.932337
0.202762  0.928178
0.222803  0.923583
0.242713  0.918549


==> Figures/xx-alpha=1.0-smallpert-interp.dat <==
1.8540499999999146e-11	1.2671200000000032e-8
-2.011891688334628e-9	3.7615208400240063e-7
-4.083290423808001e-9	7.009560922368e-7
-6.157453724576377e-9	9.903852530032004e-7
-8.201631323455998e-9	1.2475445349376001e-6
-1.0188207611328126e-8	1.4753479125000004e-6
-1.2094384580544003e-8	1.6765244314624005e-6
-1.3901864768329877e-8	1.8536242743968005e-6
-1.5596534200192e-8	2.0090248261632e-6
-1.716814533332162e-8	2.1449367393976e-6
-1.861e-8	2.26341e-6
-1.9918632351003376e-8	2.3663399926224e-6
-2.1093491799008002e-8	2.4554735661568003e-6
-2.2136625961995122e-8	2.5324150992232e-6
-2.3052363606656002e-8	2.5986325656576002e-6
-2.3846997591796874e-8	2.6554636e-6
-2.4528467811744e-8	2.7041215629824e-6
-2.5106044139748625e-8	2.7457016070168e-6
-2.5590009371391997e-8	2.7811867416831996e-6
-2.5991342167990374e-8	2.8114538992176e-6
-2.63214e-8	2.83728e-6
-2.6591602090422127e-8	2.8593480180423997e-6
-2.6813112358208e-8	2.8782530464767997e-6
-2.6996522361663875e-8	2.8945083630432e-6
-2.7151534241856002e-8	2.9085514955776e-6
-2.7286643666015627e-8	2.9207502875e-6
-2.7408822770944e-8	2.9314089633024e-6
-2.7523203106417378e-8	2.9407741940368e-6
-2.7632758578592002e-8	2.9490411628032e-6
-2.7737988393409127e-8	2.9563596302376e-6
-2.78366e-8	2.96284e-6
-2.6808714636875004e-8	2.967153909715e-6
-2.584377776e-8	2.9708623948800003e-6
-2.5009628833124998e-8	2.974095586245e-6
-2.4363276e-8	2.97695998016e-6
-2.3947193359375e-8	2.979540234375e-6
-2.378561824e-8	2.98190096384e-6
-2.3880848475625e-8	2.984088536505e-6
-2.420953968e-8	2.9861328691200002e-6
-2.4719002521875e-8	2.988049223035e-6
-2.53235e-8	2.98984e-6
-2.4133671900799992e-8	2.985592323495e-6
-2.2886298105599994e-8	2.98163640384e-6
-2.15017622544e-8	2.978372828285e-6
-1.9841854259199976e-8	2.97616063488e-6
-1.7700699999999985e-8	2.975301171875e-6
-1.4795691020799966e-8	2.9760219571200003e-6
-1.0758414225599978e-8	2.978460537465e-6
-5.125581574399943e-9	2.9826483481600004e-6
2.6700402208000385e-9	2.988494572255e-6
1.33087e-8	2.99577e-6
-3.1673160773251606e-9	3.0183910731825003e-6
-1.2751683014400059e-8	3.04042798784e-6
-1.2151343769974933e-8	3.0601077528475004e-6
1.889163699200082e-9	3.07554130688e-6
3.2503330859374974e-8	3.0847508203125e-6
8.261830302080034e-8	3.08569699712e-6
1.5487050375872509e-7	3.0763063767775e-6
2.5152125933440075e-7	3.0544986361599997e-6
3.743724231160755e-7	3.0182138914424996e-6
5.24682e-7	2.96544e-6
7.67651413311001e-7	2.9012736407899994e-6
1.0337711910720003e-6	2.81631742528e-6
1.317502690625502e-6	2.708358758219999e-6
1.612818242624001e-6	2.5753847289599996e-6
1.9133129375e-6	2.41563078125e-6
2.2123164119360014e-6	2.2276293830399986e-6
2.5030046353345005e-6	2.0102586962799996e-6
2.778511696288002e-6	1.7627912467199982e-6
3.032041589049001e-6	1.4849425937099989e-6
3.25698e-6	1.17692e-6
3.4190567807180272e-6	7.984876882614942e-7
3.5424071267967996e-6	3.950472103680032e-7
3.6236490648075756e-6	-2.8470085705503092e-8
3.6598596450176e-6	-4.666954762240019e-7
3.648601820703125e-6	-9.138986953125e-7
3.587951327462399e-6	-1.3640637685760062e-6
3.476523562528676e-6	-1.8109648467194967e-6
3.3135004640831987e-6	-2.248242039168003e-6
3.098657390568224e-6	-2.6694772476865013e-6
2.83239e-6	-3.06827e-6
2.4879733637890012e-6	-3.4335645653624985e-6
2.096979944447996e-6	-3.7643289888000034e-6
1.6638310208769967e-6	-4.055013297987502e-6
1.193506977535998e-6	-4.300359628800001e-6
6.914898281249996e-7	-4.4954636328125e-6
1.6370573926400194e-7	-4.6358358848e-6
-3.83532445827006e-7	-4.7174632902375e-6
-9.435826836480043e-7	-4.7368704928e-6
-1.509531206739002e-6	-4.6911812818625e-6
-2.07425e-6	-4.57818e-6
-2.6417821697024985e-6	-4.366204884675001e-6
-3.192564020480006e-6	-4.0869819487999965e-6
-3.718352343957504e-6	-3.742822267674997e-6
-4.210988415360002e-6	-3.3367598047999983e-6
-4.6624898828125004e-6	-2.8725211718749997e-6
-5.065142656640005e-6	-2.354495388799992e-6
-5.411592798667504e-6	-1.7877036436749936e-6
-5.694938411520002e-6	-1.1777690527999957e-6
-5.9088215279225e-6	-5.308864206749976e-7
-6.04752e-6	1.46208e-7
-6.079046873989999e-6	8.7462991469501e-7
-6.028249335679999e-6	1.6161551590400074e-6
-5.893811543069998e-6	2.360558171235005e-6
-5.675257029759999e-6	3.0973652300800027e-6
-5.37295859375e-6	3.815970859375e-6
-4.988148186239994e-6	4.50575423232001e-6
-4.522926800429995e-6	5.156195575915007e-6
-3.980274360319996e-6	5.756992575360004e-6
-3.3640596095099977e-6	6.298176778455002e-6
-2.67905e-6	6.77023e-6
-1.8867229936917396e-6	7.147459642797505e-6
-1.0411949151359909e-6	7.439597080320003e-6
-1.531776055952444e-7	7.640381225142501e-6
7.659473716480028e-7	7.744365159040001e-6
1.7042531132812492e-6	7.746981679687501e-6
2.649391757952013e-6	7.644608847359998e-6
3.588718868257759e-6	7.4346355316324975e-6
4.509417812736006e-6	7.115526958079998e-6
5.398624147854253e-6	6.686890254977499e-6
6.24355e-6	6.14954e-6
7.033813840968761e-6	5.448759821300991e-6
7.754782870400008e-6	4.649050754431992e-6
8.394486097081254e-6	3.7593414142429937e-6
8.941540027200002e-6	2.789684922623997e-6
9.385279746093751e-6	1.751151890625001e-6
9.715890000000004e-6	6.557234005759846e-7
9.924536277806252e-6	-4.838160117930122e-7
0.0000100034958928	-1.653985375232008e-6
9.94628906441875e-6	-2.8407143008510042e-6
9.74781e-6	-4.02945e-6
9.342543829332495e-6	-5.234401200940016e-6
8.795095327039993e-6	-6.409043726080011e-6
8.109734264847495e-6	-7.5359174654200075e-6
7.292252551679997e-6	-8.597685010560003e-6
6.349907226562501e-6	-9.5773271875e-6
5.291363451519985e-6	-0.000010458338589440011
4.126637504477488e-6	-0.000011224923109580006
2.867039772159991e-6	-0.000011862189473920004
1.5251177429924954e-6	-0.000012356346774060002
1.14599e-7	-0.0000126949
-1.4110409258875235e-6	-0.0000128119273655575
-2.9698954720000176e-6	-0.000012757159651839998
-4.5406105933625114e-6	-0.000012527125093472497
-6.101253081600007e-6	-0.000012120096282879997
-7.6295540234375e-6	-0.000011536118867187499
-9.10315225920002e-6	-0.000010777040245119988
-0.000010499837841312514	-9.846538263902488e-6
-0.000011797795492800008	-8.75014991615999e-6
-0.000012975848065787504	-7.495300036817495e-6
-0.0000140137	-6.09133e-6
-0.00001486015918040126	-4.455711968859977e-6
-0.000015531852837440016	-2.7025746515199476e-6
-0.000016014901285453753	-8.539499402299863e-7
-0.000016297085703679996	1.066668943359972e-6
-0.00001636799431640625	3.0345837500000003e-6
-0.000016219168573119997	5.024147504640028e-6
-0.000015844249328658735	7.009020808230056e-6
-0.000015239123023359994	8.962428139520013e-6
-0.000014402067863211263	0.000010857414156859974
-0.0000133339	0.0000126671
-0.000011919118617020727	0.000014373531125225023
-0.000010292002843264013	0.00001594151302719999
-8.470445686367237e-6	0.000017345314220925007
-6.474739794047956e-6	0.000018560357110400023
-4.327362121093749e-6	0.000019563500390625
-2.052758596351968e-6	0.000020333321449600008
3.2287121027973377e-7	0.000020850398770324997
2.7717894208640173e-6	0.0000210975943328
5.264935182433304e-6	0.000021060336016024997
7.77214e-6	0.0000207269
0.000010327774826900033	0.000019960860130277487
0.000012829750444799983	0.000018894480938880008
0.000015241146524700019	0.00001753550108368249
0.000017525193977600047	0.00001589486044415996
0.0000196456890625	0.000013986594179687499
0.000021567407494400028	0.000011827726787839967
0.00002325651855229999	9.438166162692518e-6
0.00002468099918720001	6.8405976531199806e-6
0.00002581104813010002	4.060378121097439e-6
0.0000266195	1.12543e-6
0.000026971323895650002	-2.0664258225750465e-6
0.000026965123564800004	-5.339925414399978e-6
0.00002659212850095	-8.650520979725025e-6
0.000025847186617599983	-0.000011952328332800069
0.00002472884140625	-0.000015198635546875
0.000023239409094399977	-0.000018342411603200045
0.000021385055803550013	-0.00002133681504002498
0.000019175874707199984	-0.00002413570260160002
0.00001662596318884994	-0.000026694137887175052
0.0000137535	-0.0000289689
0.00001038181845395245	-0.00003085836885951252
6.751458180479892e-6	-0.00003238946200640004
2.907663133457469e-6	-0.00003353153092803751
-1.1011418406400923e-6	-0.00003425730887680001
-5.223878398437501e-6	-0.0000345432353515625
-9.407342095360062e-6	-0.000034369780579199994
-0.00001359672978133262	-0.00003372176999608748
-0.000017736166996480034	-0.00003258870872959999
-0.000021769235366827585	-0.00003096510607961246
-0.0000256395	-0.0000288508
-0.000029317354685512552	-0.000026002274781327462
-0.00003271961709440009	-0.0000226987282444799
-0.00003579106832178752	-0.00001897589705283247
-0.00003847874242880005	-0.00001487463153535991
-0.0000407325337890625	-0.000010440463710937499
-0.000042505804435200026	-5.72317531263993e-6
-0.00004375599140533753	-7.763658120423575e-7
-0.0000444452140896	4.342979556480036e-6
-0.000044540881576612495	9.574921771452614e-6
-0.0000440163	0.000014857
-0.00004258771522294998	0.000020270813093025073
-0.000040525431062399936	0.000025593014316800147
-0.00003784310507534998	0.000030745624560075035
-0.000034561119884799926	0.0000356507587776001
-0.00003070638984375	0.000040231501953124995
-0.000026312167699199936	0.00004441278506240005
-0.000021417851256149858	0.000048122261036175095
-0.00001606879004159996	0.000051291180723200017
-0.000010316091968549874	0.00005385526885322505
-4.21643e-6	0.0000557556
2.4539330218500862e-6	0.000056716078284650007
9.320504851200191e-6	0.000056931298828800003
0.000016290458211050044	0.00005637975957244999
0.000023267910470400142	0.00005504745484159996
0.000030154985156249997	0.00005292807265625
0.00003685287346560009	0.00005002319203839996
0.000043262895777450175	0.000046342480320049885
0.000049287563164800036	0.000041903890451199966
0.00005483163890665011	0.000036733858307849885
0.0000598032	0.0000308675
0.00006400141293101256	0.000023927170897199905
0.00006746597013440008	0.000016419279910399783
0.00007012943240753752	8.436588932099951e-6
0.00007193123201280002	7.876753279982394e-8
0.0000728183900390625	-8.548690624999998e-6
0.00007274623376319998	-0.00001733555137280013
0.00007167911401158745	-0.000026167923622100248
0.00006959112252159998	-0.000034929342950400063
0.00006646680930311241	-0.00004350185518720018
0.0000623019	-0.0000517671
0.000056583563151852404	-0.00005967995452555011
0.00004989160944127979	-0.0000670464811776002
0.00004229714609540744	-0.00007374836744115004
0.00003388216327295981	-0.00007967166984320012
0.000024738670351562497	-0.00008470811796875
0.000014967832215039853	-0.00008875641847680005
4.679105540717195e-6	-0.00009172355911635008
-6.0106249132800805e-6	-0.00009352611274240001
-0.000016977910020727736	-0.00009409154133195
-0.0000280936	-0.0000933595
-0.00003954863653885016	-0.00009074051380349997
-0.00005085570056320032	-0.00008678596243199988
-0.00006185027899305008	-0.00008151905510299995
-0.00007236758714240022	-0.00007497711334399985
-0.00008224441953125	-0.00006721122656250001
-0.00009132100069760013	-0.00005828590761599987
-0.00009944283600945021	-0.00004827874838199971
-0.00010646256247680004	-0.00003728007532799992
-0.00011224179956365011	-0.00002539260508149974
-0.000116653	-0.0000127311
-0.00011913265712357502	1.1929913577752064e-6
-0.0001200628186944	0.000015580591628800417
-0.00011939191177122499	0.000030238494461825113
-0.00011708387406079992	0.00004496656220160031
-0.000113118641796875	0.000059559938671875
-0.0001074926376191999	0.0000738112619584002
-0.00010021925845252477	0.00008751287719192538
-0.00009132936338559994	0.00010045904933120009
-0.00008087176155017476	0.00011244817594597524
-0.0000689137	0.000123285
-0.00005464904177527478	0.00013257459047912512
-0.00003914277418879955	0.0001403649081920002
-0.00002258476555182488	0.00014650803294737503
-5.1798521215996125e-6	0.00015086997590400006
0.000012854384765624997	0.000153332259765625
0.000031289841561600264	0.00015379349897599997
0.00004989011537307553	0.00015217097991387493
0.00006841272682880013	0.00014840224108799997
0.00008661134294652539	0.00014244665333212485
0.000104238	0.000134287
0.00012123375701875024	0.00012284447550267482
0.00013715145904000042	0.00010932170834559958
0.0001517379920237501	0.00009385959755752488
0.00016474864752000028	0.00007662217361919962
0.00017594991796875	0.000057794877734375
0.00018512229200000013	0.0000375828411007997
0.00019206304973375018	0.000016209164181224375
0.00019658905808000004	-6.086804025600156e-6
0.00019853956603875002	-0.00002905118671392549
0.000197779	-0.0000524173
0.0001930842893172249	-0.00007662673327475032
0.00018557794069119972	-0.00010061890387200067
0.0001752971657031749	-0.00012404712919925016
0.00016230875715839968	-0.00014656317318400045
0.00014670849570312498	-0.00016782115234375
0.00012862055644159975	-0.00018748144185600028
0.00010819691555307439	-0.00020521458162825048
0.00008561675690879983	-0.00022070518236800012
0.00006108587868902446	-0.00023365583165275026
0.0000348361	-0.000243791
5.803409404749602e-6	-0.0002499627814286251
-0.00002430951148800088	-0.00025291682729600005
-0.000055101012225750224	-0.00025253149606587497
-0.00008615382265600067	-0.0002487171963519999
-0.00011703966015625002	-0.000241417564453125
-0.00014732383686400045	-0.00023061064188799983
-0.00017656986690675082	-0.00021631005293037454
-0.0002043440736320002	-0.00019856618214399987
-0.00023022019683725055	-0.00017746735191762452
-0.000253784	-0.000153141
-0.00027426335700562527	-0.00012386879587519955
-0.00029168458032000045	-0.00009188781088639904
-0.0003057241695218747	-0.000057585973521101025
-0.0003160868012800005	-0.0000213835784447979
-0.000322508798828125	0.00001627126562499999
-0.00032476160144000003	0.00005490718804480055
-0.0003226552339043749	0.00009403410837110112
-0.00031604177600000024	0.00013314778848639888
-0.0003048188319706242	0.00017173438472520216
-0.000288933	0.000209275
-0.0002661173589216746	0.0002457213311076255
-0.00023886326063359914	0.000280051514624001
-0.00020744859280952358	0.00031172481640037627
-0.00017220034731520054	0.0003402165196479996
-0.00013349120585937497	0.00036502390820312503
-0.00009173612564479938	0.0003856722497920003
-0.00004738892501922371	0.0004017207792958754
-9.388691263979772e-7	0.00041276868201600036
0.000047092744442924314	0.000418461076938625
0.000096156	0.000418495
0.00014726238876925073	0.00041033575632499987
0.00019810909721600144	0.00039626394927999955
0.0002479663673777521	0.00037633346228499903
0.00029609912051199933	0.0003506601174400004
0.00034177519140625	0.000319420703125
0.00038427356268800055	0.0002828520015999995
0.000422892599134751	0.00024124981660499876
0.0004569582819840013	0.00019496800095999793
0.0004858324432432496	0.00014441748416500074
0.000508921	0.0000900653
0.0005238904200800001	0.000029599697173749123
0.00053218598176	-0.00003335600576000175
0.0005335245394649999	-0.00009796782926875275
0.0005276890835200001	-0.00016336679743999904
0.00051453153125	-0.00022865851953124996
0.0004939755180799997	-0.00029293277152000086
0.0004660191886349991	-0.0003552730776537517
0.0004307379878399983	-0.0004147662920000024
0.0003882874520200006	-0.0004705121799962492
0.000338906	-0.000521633
0.00027893559547749914	-0.0005666289597998755
0.00021307033247999806	-0.000605399355616001
0.00014210133480749689	-0.0006372386090346262
0.00006688957856000111	-0.0006614979864319997
-0.000011643414062499982	-0.0006775931933593749
-0.00009252488096000115	-0.000685011968928
-0.00017474012633250232	-0.0006833216801941247
-0.0002572418268800035	-0.0006721769165439992
-0.0003389593380024988	-0.0006513270840788753
-0.000418808	-0.000620624
-0.000496844503244251	-0.0005753096138895243
-0.0005707518476160021	-0.0005205380990847983
-0.0006393764770777528	-0.000456854611582072
-0.0007015950085119991	-0.000384908419033601
-0.00075632701953125	-0.00030544615664062497
-0.0008025478362880006	-0.0002193050830463987
-0.0008393013212847508	-0.0001274063362291723
-0.0008657126611840008	-0.0000307481893951958
-0.0008810011546182498	0.00006960069312827358
-0.000884493	0.000172508
-0.0008709430597829996	0.0002802724793015015
-0.0008449734274559989	0.000387904542848003
-0.000806646185318998	0.0004938697461645045
-0.0007561529649920008	0.0005966181663359985
-0.0006938134843749999	0.0006946017421874999
-0.0006200740846079989	0.0007862916144640012
-0.0005355062670309974	0.0008701954660105021
-0.0004408052301439957	0.0009448748619520029
-0.0003367884065670015	0.001008962589873499
-0.000224394	0.00106118
-0.00009860503536074827	0.0010967952262745002
0.000032871915456003827	0.0011185854867840003
0.00016830683908775578	0.0011258986514534998
0.00030589171059200774	0.001118218889087999
0.00044376041015624997	0.0010951731953125
0.0005800086398080018	0.0010565379205119993
0.0007127138401247536	0.0010022452977714981
0.0008399551069440052	0.0009323899708159967
0.0009598331080732565	0.0008472355219504947
0.00107049	0.000747221
0.0011690228952577512	0.0006245553416234981
0.0012549063188480021	0.000489092708351996
0.0013266062239582527	0.0003424446503104935
0.0013827029967360025	0.00018637318566399079
0.0014219080117187498	0.000022771773437500016
0.0014430801872640001	-0.00014635371366400246
0.0014452425409792497	-0.00031890401643550493
0.0014275987451519987	-0.0004927055163520074
0.001389549682179747	-0.0006655292627485098
0.00133071	-0.00083511
0.0012411101865169986	-0.0010018651769287523
0.0011313944989439966	-0.0011606110211200044
0.0010026263299309942	-0.0013088927212362561
0.0008560894286079911	-0.0014443116742400073
0.0006932746406249999	-0.00156455271484375
0.0005158666481919973	-0.0016674113449600013
0.00032573071011899446	-0.001750820963151252
0.00012489940185599123	-0.0018128800940800023
-0.00008444064446701217	-0.0018518796179587515
-0.000299962	-0.00186633
-0.0005268390341925033	-0.0018454225495292496
-0.0007542995353600065	-0.0017984738063359985
-0.0009791227871775094	-0.0017255065527827466
-0.0011980466707200122	-0.001626813953151994
-0.0014078041015625	-0.00150295772265625
-0.0016051594668800026	-0.001354766296447998
-0.001786945062547505	-0.001183332998629745
-0.0019500975302400067	-0.0009900142112639913
-0.0020916942945325076	-0.0007764275433832374
-0.00220899	-0.00054445
-0.002292423021182501	-0.00028321862028199635
-0.002347270247040001	-9.098497023992194e-6
-0.0023720438144975006	0.0002743283899740122
-0.002365536116479999	0.0005633069592320165
-0.0023268348828125	0.0008539503437499998
-0.002255338261119999	0.0011422812071680039
-0.0021507698977274964	0.0014242730599260077
-0.0020131940185599932	0.0016958915754240111
-0.0018430305100424894	0.001953135906182014
-0.00164107	0.00219208
-0.001390780106993996	0.0024071731531325026
-0.001112778507007992	0.002596634499840005
-0.0008103362309419865	0.002757135866897506
-0.0004870477794559811	0.0028855785644800063
-0.00014679240624999998	0.0029791294140625
0.00020630459865600523	0.0030352567763200005
0.0005679106256420105	0.0030517665790275
0.0009335244622080158	0.003026838344959998
0.0012985150096940208	0.0029590612197924948
0.00165816	0.00284747
0.002014055986600005	0.0026711961101099973
0.0023545641952000093	0.002452191493119993
0.002674461461800013	0.002192514848179988
0.002968627030400016	0.0018946907814399818
0.003232100625	0.0015616839062499999
0.0034601405216000028	0.0011968729433599944
0.003648281620200005	0.0008040248211199884
0.003792393516800005	0.0003872687756799818
0.0038887385754000038	-0.00004892954881002533
0.00393403	-0.000499794
0.003905923283754999	-0.0009769351154375067
0.003823245324159997	-0.0014571086464000133
0.0036858220104649926	-0.0019335594793625198
0.0034940434771199872	-0.0023994268832000258
0.0032488627343749995	-0.0028478210546874997
0.002951794298879995	-0.0032718996640000056
0.0026049128242849892	-0.0036649444002125105
0.002210851731839982	-0.004020437516800014
0.0017728018409949738	-0.004332138377137517
0.00129451	-0.00459416
0.0007525692627512424	-0.004787183222875002
0.0001816262230399839	-0.004921162678400003
-0.0004109132339462753	-0.004992731796425002
-0.001017261022720034	-0.0049990996191999985
-0.0016293324023437497	-0.004938085234375
-0.002238831521280008	-0.004808152207999997
-0.0028373369622412665	-0.004608443017524993
-0.003416387287040024	-0.004338813484799987
-0.00396756658143878	-0.0039998672090749785
-0.00448259	-0.00359299
-0.0049509549630587565	-0.0030831790955779923
-0.0053675127788800105	-0.0025134906248959837
-0.005725060715901264	-0.0018905479857539722
-0.006016854500160014	-0.001221668467071961
-0.00623668646484375	-0.00051478465625
-0.006378963699840002	0.00022163415347201034
-0.006438786201286251	0.0009786605556540216
-0.006412025021119997	0.0017469876232960328
-0.0062954004166287415	0.0025170075014780435
-0.00608656	0.00327889
-0.005741952785064995	0.00403743566605001
-0.005306692886079987	0.00476672007360002
-0.004784723906294977	0.005455651602650028
-0.004180972978559964	0.006093320435200035
-0.0035013007031250007	0.00666912203125
-0.0027524510854399897	0.0071728806048000065
-0.0019420014739549765	0.007594972599850011
-0.0010783124979199625	0.007926450166400013
-0.00017047800518494747	0.00815916463645001
0.000771725	0.00828589
0.0017742807642875157	0.0082606915542075
0.00278706539520003	0.008121302944639995
0.0037959269378625444	0.007866875304922487
0.004786451654400057	0.0074977347884799764
0.005744124648437501	0.0070153852734375
0.006654490489600014	0.006422511067519991
0.007503313838012524	0.005722979612952479
0.008276740068800033	0.004921844191359964
0.008961455896587537	0.004025346628667446
0.00954485	0.00304092
0.009988070973161256	0.001918069825789983
0.010309533764160009	0.0007301865292799643
0.010501652150433756	-0.0005074412162800537
0.01055801970112	-0.0017786818790400732
0.010473488066406252	-0.0030667379687500003
0.010244245266879996	-0.004354322936960019
0.009867893982878738	-0.005623838077220037
0.009343529843839975	-0.006857549425280052
0.008671819717651208	-0.008037764659290066
0.00785508	-0.00914701
0.006819193945848734	-0.010165842548182515
0.005654049596159965	-0.011080298659840025
0.004373020984871193	-0.011874792188097531
0.0029909699411199194	-0.012534648762880034
0.00152408693359375	-0.0130462755078125
-0.000010268085120022051	-0.013397330757120005
-0.0015937248341837962	-0.013576893772527503
-0.003207061860160069	-0.013575634460159997
-0.004830365692661342	-0.013385983087442483
-0.00644319	-0.0130023
-0.008058834177975023	-0.012333399466397488
-0.009619578835200043	-0.011472246926719974
-0.01110187227042506	-0.010426334918592453
-0.012482473846400074	-0.009205232407039925
-0.013738716796874998	-0.0078204882421875
-0.014848771033600014	-0.006285534616959978
-0.01579190595332502	-0.004615590524782451
-0.016548753244800027	-0.002827565217279922
-0.017101569695775025	-0.0009399616619773902
-0.0174345	0.00102722
-0.017452726992877497	0.0031315776386425277
-0.01723217086207999	0.00526546800256006
-0.016770069139232475	0.007399278925877589
-0.01606610566655995	0.009502767217920116
-0.0151224269921875	0.011545395195312499
-0.01394365876543998	0.013496667214080025
-0.012536922132142456	0.01532646620174755
-0.010911850129919924	0.017005390189440067
-0.00908060408349739	0.018505088843982578
-0.00705789	0.0197986
-0.004735473045402467	0.020807837442025013
-0.0022681359308799297	0.021566447276800016
0.0003126279449426131	0.022057464076075013
0.0029734774438401543	0.022266335609600004
0.0056795885546875	0.022181098828125002
0.008395019260160041	0.021792555846399993
0.011083074403432577	0.021094449926174978
0.013706670554880111	0.02008364145919995
0.01622870087877764	0.018760283950224915
0.0186124	0.017128
0.02082212323621253	0.01503041182128997
0.022822437212800056	0.012654557793279932
0.02457976024013757	0.010027330734969885
0.026062314073600077	0.0071788022169598335
0.027240490039062502	0.004141901406250002
0.02808721515840001	0.0009520939110399546
0.02857831827498751	-0.0023529393744700956
0.028692896179199998	-0.0057336234252801455
0.028413679733912473	-0.009148810240790194
0.0277274	-0.0125561
0.026444214237857477	-0.015989418206675047
0.024754496925439948	-0.019321760153600095
0.0226722313136224	-0.022503323464525132
0.020215765998079848	-0.02548480795520016
0.0174076313671875	-0.028217971484375
0.014274356049919954	-0.03065618580480003
0.010846283363752398	-0.032754992414225054
0.007157387762559837	-0.03447265840640006
0.0032450912845172725	-0.03577073232207506
-0.00084992	-0.0366146
-0.005254154164075063	-0.03681007078939999
-0.009737870502400124	-0.03650817086079998
-0.014239406834225189	-0.03570096347419995
-0.01869560570880025	-0.03438557634559991
-0.023042515234374998	-0.032564259375
-0.027216089907200057	-0.030244442374399962
-0.031152891440525105	-0.027438792795799912
-0.034790789593600144	-0.02416527345919985
-0.03806966300067517	-0.020447200280599775
-0.0409321	-0.0163133
-0.04322242718057503	-0.01153278275858493
-0.045000071590400044	-0.006430278974719851
-0.046227291316225036	-0.001070212926154765
-0.04687123972480002	0.004478959368960318
-0.046904357421875	0.010145497421874997
-0.046304764211199986	0.01585512354304008
-0.04505665105352495	0.02153177011190516
-0.043150672025599905	0.027098326846720235
-0.040584336279174835	0.0324773880743353
-0.0373624	0.037592
-0.03315729162778994	0.04237786037042507
-0.028354965441279856	0.04674884748160012
-0.023008799106969763	0.05063302050177516
-0.017178919592959654	0.053961949139200174
-0.01093156234375	0.056671495703125005
-0.004338430455039902	0.05870259716480002
0.0025239461514702	0.060002047218475026
0.009574851553280302	0.060523278342400004
0.01673002465229041	0.06022714385982496
0.0239023	0.0590827
0.0311733389090001	0.056698546956474964
0.0382681354880002	0.05345971147519989
0.04508231201200028	0.04939120606442481
0.051512189216000356	0.0445271297343997
0.057455946875	0.038910327734375
0.06281478438400007	0.0325920512895999
0.06749408133800013	0.025631617338324787
0.07140455811200015	0.018096068268799663
0.07446343644100015	0.01005983165627453
0.0765956	0.00160438
0.07740775879332501	-0.007541760877975132
0.07719518448639998	-0.016897356627200266
0.07593630285297492	-0.026335892684425398
0.07361985716479984	-0.03572735578240053
0.070245075390625	-0.044939666796875
0.06582183739519992	-0.05384011359360012
0.06037084213827483	-0.06229678387532523
0.0539237748735997	-0.07017999802880032
0.04652347434792455	-0.07736374197177538
0.0382241	-0.0837271
0.028545997729824843	-0.08896323744552506
0.0181527714943997	-0.09317265402880011
0.007172889539974525	-0.09627221155657512
-0.004256503539200651	-0.09818843231360008
-0.015991076171875	-0.09885834726562501
-0.02788079918080017	-0.09823034426239999
-0.03977143515372533	-0.09626501624067493
-0.05150602781440049	-0.09293600942719983
-0.06292639139357564	-0.0882308715417247
-0.0738746	-0.0821519
-0.08423430387467443	-0.0740337033988155
-0.09380974360960026	-0.0646452848140797
-0.10244983566102593	-0.05408757915354373
-0.1100099558272004	-0.04247551232255932
-0.11635354960937501	-0.029936773671875
-0.12135374257279977	-0.016610588445440784
-0.12489495070772509	-0.0026464902282045955
-0.12687449079040014	0.011796906606081663
-0.12720419074407496	0.02655313444706585
-0.125812	0.0414491
-0.12192095210567461	0.05665937467267629
-0.11627305276159983	0.07162168754560042
-0.10890641717652523	0.0861249600750246
-0.09987733285119946	0.09995854337920076
-0.089259674609375	0.11291451835937501
-0.0771443196287989	0.12478999582080097
-0.0636385624722246	0.1353894165937253
-0.048865530118400446	0.14452685165439977
-0.032963596993074065	0.1520283022460754
-0.0160858	0.157734
0.0023031413797766076	0.1608824844764502
0.021267413612800545	0.16201405392640003
0.04056282433032443	0.1610700366748501
0.05993712616960109	0.15801143572479978
0.079132735546875	0.15281935078125003
0.09788945143040156	0.1454954002751993
0.1159471741134255	0.13606214338764971
0.13304862398719952	0.12456350207360037
0.14894206031397586	0.1110651830860492
0.163384	0.0956551
0.17579456523287598	0.07742762707382339
0.18632843379200026	0.05760892938239942
0.1948082710061248	0.036429389716975596
0.2010737643840003	0.014137111756798687
0.204983287109375	-0.009004744921875002
0.20641556153600002	-0.032720629836802045
0.20527132268262493	-0.05672526659072569
0.20147498172800016	-0.08072631786239934
0.19497628950587456	-0.10442705039757634
0.185752	-0.127529
0.17260065748189876	-0.14980739538937685
0.1568556316607995	-0.17089007600000056
0.13867174315670056	-0.19048412519812447
0.11823013698559875	-0.20830599744000095
0.09573627968750001	-0.22408440429687498
0.07141795645439784	-0.237563200480001
0.04552326825829925	-0.24850426986562527
0.018318628979200793	-0.2566904115199998
-0.00991323746690163	-0.2619282257243752
-0.0388753	-0.264051
-0.06883311816870255	-0.26172547061892465
-0.09884893507840084	-0.2561330163455998
-0.12855333667909916	-0.2472906030412753
-0.15757410618880163	-0.23524616049919922
-0.1855399734375	-0.220077834765625
-0.2120843642112022	-0.20189324046079832
-0.2368491495959007	-0.18082871309997436
-0.2594883953215994	-0.1570485614144007
-0.2796721111063011	-0.13074431967232344
-0.29709	-0.102134
-0.31050852380012606	-0.07041625654124722
-0.3206858834240003	-0.03698348031999904
-0.32746166129537485	-0.002204034148751005
-0.33070437868800007	0.03353658176000204
-0.330312369140625	0.06983965234375
-0.3262146518719995	0.1062971702400031
-0.3183718051958747	0.14249575833625105
-0.30677683993600036	0.178020592319999
-0.291456072841124	0.21245932322875194
-0.27247	0.245406
-0.2485625421554728	0.27597471877625257
-0.22131842859519918	0.30431122784000075
-0.1910034539829259	0.3300876783787493
-0.15791287376639807	0.35299533088000123
-0.12236817148437502	0.37274698828125
-0.08471382607359672	0.38907942912000126
-0.045314079175823876	0.4017558406837503
-0.004549702444801171	0.4105682521599998
0.0371852351467274	0.41533996778625015
0.0794866	0.415928
0.12200757521975364	0.4108327763307494
0.16426462419200122	0.40148346758399966
0.20583818726924885	0.3879532949972504
0.24631196070400227	0.3703504586879989
0.28527632421875004	0.34881633984375005
0.3223317685760031	0.3235237029119977
0.35709232314825096	0.29467489779024914
0.38918898348799913	0.26250006201600096
0.4182731388977516	0.2272553229567479
0.44402	0.189221
0.46498593770975166	0.14814112764149634
0.48213634867200045	0.1049397009279987
0.4953211632642497	0.05999913718450128
0.5044208800640004	0.013715460095997334
0.50934651171875	-0.033505195312500013
0.510039530816	-0.08125007769600412
0.5064718157532498	-0.12910331440950137
0.4986455966080003	-0.17664940652799865
0.4865934010077492	-0.22347672386650264
0.470378	-0.269181
0.44924640511469804	-0.31267605874550364
0.4242312658303992	-0.35432770265600116
0.3955467939421009	-0.3938247100064989
0.36343208833279805	-0.43087299379200206
0.32814851093749997	-0.4651969921875
0.28997706270719664	-0.4965410590080025
0.24921575957289882	-0.5246708541685007
0.20617700840960124	-0.5493747341439993
0.16118498300029738	-0.5704651424295011
0.114573	-0.58778
0.06687224301049588	-0.6003286291970009
0.018220707135998604	-0.6089238647040002
-0.03105041234849859	-0.6135501246709999
-0.08061011084800285	-0.6142176689279999
-0.1301296171875	-0.610961390625
-0.17928443635200417	-0.6038396078719992
-0.22775639222650135	-0.5929328553789996
-0.27523567033599866	-0.5783426760960004
-0.32142286058550257	-0.5601904128529989
-0.366031	-0.538616
-0.4081578246875035	-0.5135857578367478
-0.44822453760000114	-0.48547853657599915
-0.48603921301249897	-0.4544965754302509
-0.521426716800002	-0.420854711231998
-0.5542288359375	-0.38477858984375
-0.5843044080000024	-0.34650287756799664
-0.6115294506625008	-0.3062694725572488
-0.6357972911999994	-0.2643257162240012
-0.6570186959875011	-0.22092260465074748
-0.675122	-0.176313
-0.6896977569382511	-0.13105082637724613
-0.7010920346240003	-0.08506369747199871
-0.7093122986947498	-0.03857762609675136
-0.7143819415680002	0.008184834496002602
-0.71633933203125	0.05500546484374996
-0.7152368648319998	0.10167125350400394
-0.7111400102677499	0.14797527128425128
-0.7041263637759991	0.19371754547200515
-0.6942846955242494	0.2387059340647525
-0.681714	0.282757
-0.6665415587487487	0.32538371487375356
-0.6488635209599996	0.36675939136000113
-0.6288024798212476	0.4067545478712544
-0.6064875667199987	0.4452500019200022
-0.5820535585937501	0.48213679296875
-0.5556399852799977	0.5173161052800029
-0.5273902368662492	0.550699190766251
-0.4974506710399965	0.5822072918400035
-0.4659697204387482	0.6117715642637517
-0.433097	0.639333
-0.39914421369899705	0.6647184189655021
-0.364086698367999	0.6880215032960006
-0.32806058610699584	0.7092212322915024
-0.2912006037759979	0.7283053598720011
-0.253639671875	0.7452699609375
-0.2155085034239967	0.7601189777280012
-0.1769352028429989	0.7728637661835003
-0.13804486483199557	0.783522642304001
-0.09895917325099778	0.7921204285095004
-0.059796	0.798688
-0.020796964096746695	0.8032788790887503
0.018066471104001114	0.80591635584
0.05669950863975437	0.8066455119412499
0.09501199052800216	0.8055157708799998
0.13291841015624997	0.8025804960937499
0.17033792467200315	0.7978965891199995
0.20719436737275104	0.7915240877462497
0.24341626009600403	0.783525764159999
0.278936825609252	0.7739667230987494
0.313694	0.762914
0.3475772075930028	0.7504964807991739
0.3805910885760009	0.7367189996735996
0.4126916344240036	0.7216476208495233
0.44383927603200174	0.7053490983551991
0.47399873437499995	0.687890657421875
0.5031388711680025	0.6693397758847984
0.5312325395260008	0.6497639655842244
0.558256434624003	0.6292305537663976
0.5841909443570015	0.6078064644845738
0.60902	0.585558
0.632727483697502	0.5626003322163731
0.6553076675200007	0.5389444163839994
0.6767544652675024	0.5146497912116222
0.6970647158400012	0.48977480124799855
0.7162380234375	0.464376529296875
0.7342765977600014	0.43851072883199776
0.7511850942075005	0.41223175641212423
0.7669704540800018	0.38559250409599694
0.7816417447775008	0.35864433185737343
0.79521	0.331437
0.807703429128251	0.30404530918624767
0.8191199943040003	0.2764869019199992
0.8294745604397511	0.24880440702874682
0.8387834129280005	0.22103874559999842
0.84706414453125	0.19322914453124998
0.8543355422720006	0.16541315007999763
0.8606174743227502	0.1376266414137492
0.8659307768960006	0.10990384415999685
0.8702971411342503	0.08227734395624844
0.873739	0.0547781
0.8762960812960002	0.02744468208224765
0.8779740430720001	0.00029492019199922614
0.8787956626280001	-0.02664568996825306
0.878784107904	-0.05335316889600153
0.877962875	-0.07980501171875001
0.8763557256959998	-0.10598014662400221
0.873986624972	-0.13185889328925074
0.8708796785279996	-0.1574229213120029
0.8670590703039998	-0.18265520863975143
0.862549	-0.20754
0.8573852668074995	-0.2320625892216271
0.8515793926399998	-0.2562098192320007
0.8451544093224993	-0.2799694983848777
0.8381331852799996	-0.3033305344640013
0.8305383984375	-0.32628289257812504
0.8223925091199993	-0.3488175530560019
0.8137177329524998	-0.37092646934137563
0.804536013759999	-0.3926025258880025
0.7948689964674995	-0.4138394960546262
0.784738	-0.434632
0.7741714723302491	-0.45497794653242674
0.7631819543679997	-0.47487085237760057
0.7517890846007487	-0.4943074462467772
0.7400121125759993	-0.5132851503232011
0.7278698945312501	-0.5318020457031251
0.715380889023999	-0.5498568378368015
0.7025631525617496	-0.5674488219694755
0.6894343352319985	-0.5845778485824019
0.6760116763322492	-0.601244288833826
0.662312	-0.617449
0.6483545680817488	-0.6331980241235013
0.6341522892159996	-0.6484879979520004
0.6197205096902484	-0.6633206882605017
0.6050741605119991	-0.6776982384640008
0.59022776171875	-0.6916231484375001
0.5751954266879987	-0.7050982543360012
0.5599908664472496	-0.7181267084145004
0.5446273939839983	-0.7307119588480014
0.5291179285557491	-0.7428577295515006
0.513475	-0.754568
0.49771036560527365	-0.765848983140751
0.48183620586879955	-0.7767029607040004
0.4658639361818232	-0.7871344136022512
0.44980459740159906	-0.7971480097280006
0.433668858984375	-0.8067485898437501
0.41746702211839865	-0.8159411534720008
0.40120902285692456	-0.8247308447852503
0.38490443525119816	-0.8331229384960009
0.36856247448347407	-0.8411228257467505
0.352192	-0.848736
0.3358057985773736	-0.8559696953867506
0.3194074258559995	-0.8628277909760003
0.30300438407462316	-0.8693158833052508
0.2866038582719991	-0.8754396248320003
0.270212732421875	-0.8812047148437501
0.2538376055679986	-0.8866168903680005
0.23748480795912455	-0.8916819170822501
0.22116041718399815	-0.8964055802240005
0.20487027430637408	-0.9007936755007502
0.18862	-0.904852
0.17240790544124862	-0.9085887658272503
0.15624685839999955	-0.9120071406720001
0.1401424278337482	-0.9151126964217503
0.12409998367999908	-0.9179109847040001
0.10812469140625	-0.9204075351562501
0.09222150655999864	-0.9226078536960002
0.07639516931874955	-0.92451742079075
0.060650199039998215	-0.9261416897280002
0.04499088881124911	-0.9274860848852501
0.0294213	-0.928556
0.013953423635498688	-0.9293564903070001
-0.0014179395840004383	-0.929893212224
-0.016690045388501745	-0.9301714792760001
-0.03186035340800086	-0.930196565568
-0.046926507812500004	-0.929973703125
-0.061886317952001266	-0.929508079232
-0.07673773899650041	-0.928804833774
-0.09147885257600166	-0.9278690565759999
-0.10610784742050082	-0.9267057847429999
-0.120623	-0.92532
-0.1350330159476262	-0.9237169222894999
-0.14932514934400037	-0.921901096064
-0.1634970761878766	-0.9198772995734998
-0.17754654572800077	-0.9176502468479999
-0.19147139257812498	-0.9152245859375
-0.20526954883200116	-0.9126048971519998
-0.2189390561783754	-0.9097956913015
-0.2324780780160015	-0.9068014079359997
-0.24588491156862574	-0.9036264135854999
-0.259158	-0.900275
-0.2722855188982761	-0.8967536306547498
-0.28527744916480036	-0.8930640251519999
-0.29813349668332645	-0.8892100781292496
-0.3108534983936007	-0.8851956160639998
-0.323437402734375	-0.88102440234375
-0.3358852500864011	-0.8767001423359996
-0.3481971532154254	-0.8722264884582499
-0.3603732777152014	-0.8676070452479995
-0.3724138224504757	-0.8628453744327497
-0.384319	-0.857945
-0.39609939829150104	-0.8529058384267495
-0.4077440369280004	-0.8477351970559998
-0.41925230328450136	-0.8424367750002494
-0.4306235832960007	-0.8370142321919997
-0.44185727343750003	-0.8314711835937499
-0.45295279270400096	-0.8258111934079995
-0.46390959459050035	-0.8200377692872498
-0.47472717907200124	-0.8141543565439993
-0.4854051045835006	-0.8081643323607496
-0.495943	-0.802071
-0.5063343947100009	-0.7958811249372495
-0.5165857411200003	-0.7895940369919998
-0.5266973973300011	-0.7832125273767493
-0.5366698022400005	-0.7767393117439997
-0.54650346875	-0.77017703515625
-0.5561989769600008	-0.7635282770559995
-0.5657569673700003	-0.7567955562357499
-0.5751781340800011	-0.7499813358079993
-0.5844632179900004	-0.7430880281752497
-0.593613	-0.736118
-0.6026287353045007	-0.7290722012232494
-0.6115107901440002	-0.7219544013439998
-0.620259992793501	-0.7147669588997492
-0.6288771870080004	-0.7075121982079996
-0.6373632265625	-0.70019241015625
-0.6457189697920007	-0.6928098529919994
-0.6539452741315003	-0.6853667531127497
-0.6620429906560009	-0.6778653058559991
-0.6700129586205005	-0.6703076762892495
-0.677856	-0.662696
-0.6855769497150006	-0.6550310803527493
-0.6931722396800002	-0.6473163978879998
-0.7006423160950008	-0.6395540985432491
-0.7079876105600005	-0.6317462940159996
-0.715208546875	-0.6238950585937499
-0.7223055478400006	-0.6160024259839993
-0.7292790420550002	-0.6080703861442498
-0.7361294707200008	-0.6001008821119991
-0.7428572944350004	-0.5920958068347496
-0.749463	-0.584057
-0.7559439635937505	-0.5759888716817494
-0.7623041248000002	-0.5678903212159998
-0.7685443166312507	-0.5597628199652491
-0.7746654064000004	-0.5516077893119996
-0.78066829296875	-0.54342660546875
-0.7865539040000005	-0.5352206042879993
-0.7923231932062501	-0.5269910860722498
-0.7979771376000006	-0.5187393203839991
-0.8035167347437503	-0.5104665508557495
-0.808943	-0.502174
-0.8142562264292504	-0.49386100430524926
-0.8194582495360001	-0.4855307687679998
-0.8245501747827506	-0.47718461630074904
-0.8295331099520002	-0.46882385657599956
-0.83440816015625	-0.46044978515625
-0.8391764228480004	-0.4520636826239993
-0.8438389828297501	-0.44366681371174976
-0.8483969072640005	-0.4352604264319991
-0.8528512406832502	-0.42684575120724955
-0.857203	-0.418424
-0.8614567048562504	-0.4099969875834993
-0.8656095008000002	-0.4015652174719998
-0.8696620368687504	-0.39312979614049903
-0.8736149360000003	-0.38469181190399954
-0.87746880078125	-0.3762523359375
-0.8812242192000004	-0.3678124232959993
-0.8848817703937502	-0.3593731139344998
-0.8884420304000004	-0.35093543372799907
-0.8919055779062501	-0.3425003954914995
-0.895273	-0.334069
-0.8985429854120003	-0.3256386483426493
-0.9017182115840001	-0.31721417876479974
-0.9047994632910004	-0.30879682096394906
-0.9077875450880002	-0.3003877748735995
-0.91068328125	-0.29198820078125
-0.9134875157120003	-0.28359920944639927
-0.9162011120090001	-0.2752218522185497
-0.9188249532160003	-0.26685711115519906
-0.9213599418880002	-0.2585058891398495
-0.923807	-0.250169
-0.9261645408230003	-0.24185950235847425
-0.9284362431360001	-0.23356473045119974
-0.9306232692140003	-0.22528428104442405
-0.9327267851520001	-0.2170176973183995
-0.934747953125	-0.20876449648437498
-0.9366879236480001	-0.20052419740159927
-0.9385478278360001	-0.19229634819432476
-0.9403287696640003	-0.18408055386879907
-0.9420318182270001	-0.17587650393027454
-0.943658	-0.167684
-0.9452143051252502	-0.1594820278225493
-0.946695185408	-0.15129322732159978
-0.9481010591107502	-0.14311941411714907
-0.949432307456	-0.13496249909119953
-0.9506892851562501	-0.12682445234375
-0.9518723309440001	-0.11870726714879931
-0.9529817781017501	-0.11061292391034977
-0.9540179649920002	-0.10254335411839909
-0.9549812455872501	-0.09450040430494955
-0.955872	-0.0864858
-0.9566841635570001	-0.07852321675137433
-0.9574251690240001	-0.07059026070399976
-0.9580960057510002	-0.0626864830916241
-0.9586976919680001	-0.054811304287999546
-0.959231265625	-0.046964044921874996
-0.9596977752320001	-0.03914395699199934
-0.9600982706990001	-0.03135025498212478
-0.960433794176	-0.02358214697599912
-0.960705370893	-0.01583886577237456
-0.960914	-0.0081197
-0.9610658727060001	-0.0004049413119993489
-0.961156288192	0.007285397856000207
-0.961185735258	0.014950297789000866
-0.961154671744	0.02258867443200043
-0.96106353125	0.030199406249999998
-0.9609127298560001	0.03778136108800065
-0.9607026728420001	0.045333423031000214
-0.960433761408	0.05285451926400085
-0.960106399394	0.06034364693200042
-0.959721	0.0677999
-0.9592746546715	0.07520159448802562
-0.958771404288	0.0825705717568002
-0.9582119712745	0.08990788544507583
-0.957597094016	0.09721466645760041
-0.9569275234375	0.10449208632812498
-0.9562040195839999	0.1117413205824006
-0.9554273482005	0.1189635121011752
-0.954598277312	0.1261597344832008
-0.9537175738035	0.1333309554082254
-0.952786	0.140478
-0.951805067349	0.14762878271710062
-0.950774704768	0.1547544148672002
-0.9496955857569999	0.1618531066578008
-0.9485683701759999	0.1689229448704004
-0.947393703125	0.17596193906250002
-0.946172213824	0.1829680677696006
-0.9449045144930001	0.1899393247072002
-0.9435911992319999	0.1968737649728008
-0.942232842901	0.2037695512479004
-0.94083	0.210625
-0.9393855077739999	0.2174089555209256
-0.937897399168	0.2241520836096002
-0.9363659946319999	0.23085558015227578
-0.9347916037759999	0.23752079934720038
-0.93317453125	0.244149209765625
-0.9315150826239998	0.2507423504128006
-0.9298135702679999	0.2573017867889752
-0.9280703192319998	0.26382906695040076
-0.9262856731259999	0.2703256775703254
-0.92446	0.276793
-0.9225880495809998	0.2832590575537506
-0.9206763297919999	0.2896960835200002
-0.9187257248329997	0.29610294666125075
-0.9167371325439998	0.3024783974400004
-0.9147114531249999	0.30882110546875
-0.9126495778559998	0.31512969696000054
-0.9105523778169999	0.3214027921762502
-0.9084206926079997	0.32763904288000073
-0.9062553190689999	0.3338371697837504
-0.904057	0.339996
-0.9018353499822498	0.34609205475625054
-0.8995813608319999	0.3521486240000002
-0.8972949007367498	0.3581666984937507
-0.8949757930239999	0.36414738880000036
-0.8926238320312501	0.37009189453125
-0.8902387989759998	0.3760014736000005
-0.88782047782575	0.3818774114687502
-0.8853686711679998	0.3877209904000007
-0.8828832160802499	0.39353345870625034
-0.880364	0.399316
-0.8778017103184999	0.4050833269970005
-0.875206345792	0.4108217527040002
-0.8725787087204997	0.41653109912100067
-0.8699196589439998	0.42221108332800034
-0.8672301015625	0.427861328125
-0.8645109746559998	0.4334813726720005
-0.8617632370044999	0.43907068312900016
-0.8589878558079996	0.44462866329600065
-0.8561857944064998	0.4501546652530003
-0.853358	0.455648
-0.8505092657582497	0.4611106901247505
-0.8476363040639999	0.46653904819200015
-0.8447396604797497	0.4719321279642506
-0.8418198388479998	0.4772890013440003
-0.83887730078125	0.48260877734375
-0.8359124651519998	0.48789062105600045
-0.83292570758275	0.49313377262325014
-0.8299173599359997	0.49833756620800057
-0.8268877098042499	0.5035014489627503
-0.823837	0.508625
-0.8207703557954997	0.5136894365602505
-0.817682630656	0.5187145633280001
-0.8145735744564997	0.5237018048157506
-0.8114429201919998	0.5286526808960003
-0.8082903984375001	0.53356876953125
-0.8051157518079998	0.5384516695040005
-0.8019187494184999	0.5433029631467502
-0.7986992013439996	0.5481241790720005
-0.7954569730794998	0.5529167549022502
-0.792192	0.557682
-0.7888920927197497	0.5624450517635005
-0.7855704968319999	0.5671810536320001
-0.7822283249992497	0.5718889754305005
-0.7788667434239999	0.5765676554240002
-0.77548694921875	0.5812158359375
-0.7720901477759997	0.5858321989760004
-0.7686775301382499	0.5904154018445001
-0.7652502503679997	0.5949641127680004
-0.7618094029177498	0.5994770465115002
-0.758356	0.603953
-0.7549044780497497	0.6083735437077503
-0.7514410705919999	0.6127563940480001
-0.7479654312142496	0.6171020595332505
-0.7444771229439998	0.6214111679360003
-0.74097563671875	0.62568444921875
-0.7374604098559997	0.6299227184640004
-0.7339308445232499	0.6341268588042501
-0.7303863262079996	0.6382978043520005
-0.7268262421877497	0.6424365231297502
-0.72325	0.646544
-0.7196519140739996	0.6506226515065003
-0.7160370055679999	0.6546719054080001
-0.7124052238819996	0.6586925913545004
-0.7087565813759997	0.6626854962560003
-0.70509115625	0.6666513515625
-0.7014090954239997	0.6705908205440003
-0.6977106174179999	0.6745044855705001
-0.6939960152319996	0.6783928353920005
-0.6902656592259998	0.6822562524185002
-0.68652	0.686095
-0.6827503543739997	0.6899237822837503
-0.6789672519679999	0.6937269180800001
-0.6751720663819996	0.6975031858262505
-0.6713662069759998	0.7012512825600002
-0.66755109375	0.70496985546875
-0.6637281322239996	0.7086575334400003
-0.6598986883179999	0.7123129586112501
-0.6560640632319995	0.7159348179200004
-0.6522254683259997	0.7195218746537502
-0.648384	0.723073
-0.6445566157707496	0.7265702389167502
-0.6407269024639999	0.730031014336
-0.6368943063922495	0.7334559345202504
-0.6330581556479997	0.7368457387520001
-0.62921768359375	0.74020127734375
-0.6253720523519997	0.7435234916480002
-0.6215203762952499	0.74681339406725
-0.6176617455359996	0.7500720480640003
-0.6137952494167498	0.7533005481707501
-0.60992	0.7565
-0.6060279861267497	0.7596753516017503
-0.6021261442559999	0.7628235298560001
-0.5982143128252496	0.7659452758002503
-0.5942924033919998	0.7690412849920002
-0.59036040234375	0.77211219921875
-0.5864183726079997	0.7751585982080003
-0.58246645536225	0.77818099133725
-0.5785048717439996	0.7811798093440003
-0.5745339245607498	0.7841553960357502
-0.570554	0.787108
-0.5665567704914997	0.7900481353267503
-0.562552254528	0.7929646866560001
-0.5585417335344995	0.7958568190502503
-0.5545265256959998	0.7987236321920002
-0.5505079609375	0.80156418359375
-0.5464873559039997	0.8043775118080002
-0.5424659889404999	0.8071626596372501
-0.5384450750719996	0.8099186973440002
-0.5344257409834998	0.8126447458607501
-0.530409	0.81534
-0.5264107144042497	0.8179921581207502
-0.5224154815359999	0.820613097664
-0.5184227431827496	0.8232032108172502
-0.5144318187519998	0.8257629860480001
-0.51044192578125	0.82829299609375
-0.5064522004479997	0.8307938859520002
-0.5024617180797499	0.83326636087025
-0.49846951366399955	0.8357111743360002
-0.4944746023582498	0.8381291160667501
-0.490476	0.840521
-0.48646940907399966	0.8428880900860002
-0.4824574935679999	0.8452307419520001
-0.47843963500699954	0.8475497385480002
-0.4744152773759998	0.8498458416640001
-0.4703839375	0.85211978125
-0.46634521542399965	0.8543722447360002
-0.4622988047929999	0.856603866352
-0.45824450323199956	0.8588152164480003
-0.4541822227259998	0.8610067908140001
-0.450112	0.863179
-0.4460216299189997	0.8653409904012502
-0.44192473740799987	0.86748347424
-0.43782268869199953	0.8696059050537502
-0.4337169410559998	0.8717076620800002
-0.429609015625	0.87378806640625
-0.42550047014399967	0.8758463971200001
-0.4213928717579999	0.87788190745875
-0.4172877697919995	0.8798938409600002
-0.4131866685309997	0.8818814476112501
-0.409091	0.883844
-0.4050123340864996	0.8857758224625001
-0.4009408695679999	0.8876816432
-0.3968769197444995	0.8895612593125002
-0.39282067897599976	0.8914145248
-0.3887722265625	0.8932413515625
-0.3847315306239997	0.8950417104000001
-0.3806984519804999	0.8968156320125
-0.37667274803199957	0.8985632080000002
-0.3726540766384998	0.9002845918625001
-0.368642	0.90198
-0.36464273333224967	0.9036450845120001
-0.3606484072319999	0.9052851667840001
-0.35665783356174957	0.9069009918410001
-0.3526697850239998	0.908493343488
-0.34868301953125	0.91006303125
-0.34469630457599965	0.9116108773120001
-0.34070844160074987	0.913137703459
-0.33671829036799955	0.9146443180160001
-0.3327247933302498	0.916131502788
-0.328727	0.9176
-0.3247115201264996	0.9190559635420001
-0.3206912068479999	0.920494142144
-0.31666648408949954	0.9219146866810002
-0.3126379039359998	0.9233176894080001
-0.3086061328125	0.9247031875
-0.30457193766399965	0.9260711665920002
-0.3005361721354999	0.927421564319
-0.2964997627519995	0.9287542738560002
-0.2924636950984998	0.9300691474580001
-0.288429	0.931366
-0.28439561721474965	0.9326463176435001
-0.2803658334719999	0.9339080177920001
-0.27634081338424954	0.9351507013955002
-0.27232170470399975	0.9363739565440001
-0.26830962109375	0.9375773671875
-0.2643056248959997	0.9387605218560001
-0.2603107099032499	0.9399230223795
-0.25632578412799956	0.9410644926080001
-0.2523516525727498	0.9421845871315
-0.248389	0.943283
-0.2444497203644991	0.9443550460397502
-0.24052200646400046	0.9454052846719999
-0.23660526029849954	0.9464339000842501
-0.23269876364799977	0.947441123904
-0.2288016953125	0.94842723046875
-0.2249131483519991	0.9493925320960003
-0.22103214732650045	0.9503373743532499
-0.21715766553599955	0.9512621313280001
-0.2132886422604998	0.9521672008977501
-0.209424	0.953053
-0.20556118503545023	0.9539198512745
-0.20170072573439934	0.9547683123840002
-0.19784170423934958	0.9555988369035001
-0.1939832459007998	0.9564118778880001
-0.19012453203125002	0.9572078828125
-0.18626481265920022	0.957987288512
-0.18240341928314935	0.9587505161215002
-0.17853977762559958	0.9594979660160001
-0.17467342038704978	0.9602300127505
-0.170804	0.960947
-0.16692156701985023	0.961651954485
-0.16303651787519935	0.9623422195200001
-0.15914964305354956	0.9630178196050001
-0.1552618446463998	0.96367874464
-0.15137411953125002	0.964324953125
-0.14748754255360022	0.9649563753599999
-0.14360324970894936	0.9655729166450001
-0.13972242132479956	0.96617446048
-0.13584626524264978	0.966760871765
-0.131976	0.967332
-0.12811448553322524	0.9678878602394999
-0.12426113992319936	0.9684280896640001
-0.12041699401867456	0.9689524979485
-0.11658303210239979	0.969460893248
-0.11276018007812501	0.9699530859375
-0.10894929365760023	0.9704288923519999
-0.10515114654757436	0.9708881385265
-0.10136641863679957	0.971330663936
-0.09759568418302479	0.9717563252354999
-0.0938394	0.972165
-0.09010669710067522	0.9725547339174999
-0.08638829660159937	0.97292745376
-0.08268359693652458	0.9732832562525
-0.0789918853311998	0.97362226272
-0.075312352734375	0.9739446171874999
-0.07164410874880021	0.97425048448
-0.06798619656222438	0.9745400483225001
-0.0643376078783996	0.97481350944
-0.060697297848074795	0.9750710836575
-0.0570642	0.975313
-0.05343648275272521	0.9755393342049999
-0.049813896627199386	0.97575051296
-0.04619545459217459	0.975946805365
-0.0425802031103998	0.97612848512
-0.038967234765625	0.976295828125
-0.0353557008896002	0.97644911008
-0.031744824189074386	0.976588604085
-0.02813391137279959	0.97671457824
-0.024522365778524794	0.976827293245
-0.0209097	0.976927
-0.017287200635975206	0.97701478318475
-0.013663612211199378	0.977089957312
-0.010039453149424586	0.97715266844425
-0.006415350918399796	0.977203048384
-0.002792029296875	0.97724121484375
0.0008297043583997948	0.977267271616
0.004448971845675619	0.97728130874325
0.008064836851200411	0.977283402688
0.011676317682225205	0.97727361650275
0.0152824	0.977252
0.018882021243724803	0.97721907710125
0.022474170419200613	0.97717434784
0.026057813690175406	0.9771177881787501
0.0296319353344002	0.97704936448
0.033195550390624995	0.97696903515625
0.036747717305599795	0.97687675232
0.0402875505810756	0.97677246343375
0.043814233420800396	0.97665611296
0.0473270303775252	0.97652764401125
0.0508253	0.976387
0.0543015158029748	0.9762337082365
0.05776277963520059	0.9760681671679999
0.061209312365425386	0.9758903611695
0.06464143696640019	0.975700278976
0.06805956992187501	0.9754979140625
0.07146421263359981	0.975283265024
0.07485594282832558	0.9750563359555
0.07823540596480039	0.974817136832
0.0816033066407752	0.9745656838885
0.0849604	0.974302
0.08830637513617481	0.97402596693275
0.09164325381760058	0.9737377812479999
0.09497197121052539	0.9734374987082499
0.0982934719232002	0.973125182336
0.101608698046875	0.9728009023437499
0.10491857719679983	0.972464736064
0.10822401055322557	0.9721167678792499
0.11152586090240038	0.9717570891519999
0.11482494067757519	0.9713857981547499
0.118122	0.971003
0.12142207497197482	0.970608612357
0.12472106712320057	0.9702029626239999
0.12801915329242539	0.969786190026
0.13131642666240018	0.969358439168
0.13461289804687498	0.968919859375
0.13790849717759981	0.968470604032
0.14120307399132556	0.9680108299239999
0.14449639991680036	0.967540696576
0.14778816916177517	0.967060365593
0.151078	0.96657
0.1543691817405498	0.966069579244
0.15765715733760055	0.965559465408
0.16094105473365036	0.965039835117
0.16421995384320018	0.964510862656
0.16749289921875	0.96397271875
0.17075891271679983	0.963425569344
0.17401700616385055	0.9628695743829999
0.17726619402240038	0.9623048865919999
0.18050550605695018	0.9617316502559999
0.183734	0.96115
0.18694780308449982	0.960560520414
0.19014926150400055	0.9599628276479999
0.19333780725850036	0.9593569867769999
0.1965129329280002	0.9587430511359999
0.19967419531250002	0.9581210625
0.20282121907199982	0.957491051264
0.20595370036650054	0.9568530366229999
0.20907141049600036	0.956207026752
0.21217419954050018	0.955553018986
0.215262	0.954891
0.21833080791599985	0.9542213772082501
0.22138505651200052	0.9535436528639999
0.22442523761300034	0.95285775162975
0.22745191558400019	0.952163590848
0.23046571875000002	0.95146108203125
0.23346733081599982	0.9507501323520001
0.2364574822870005	0.9500306461327499
0.23943694188800035	0.949302526336
0.24240650798400018	0.94856567605425
0.245367	0.94782
0.24831923009049983	0.9470653796617501
0.2512640552960005	0.9463017557759998
0.25420230816650036	0.9455290487552499
0.25713480787200016	0.944747186432
0.2600623515625	0.94395610546875
0.26298570572799984	0.943155752768
0.26590559755850046	0.9423460868822499
0.2688227063040003	0.9415270794239998
0.27173765463450017	0.9406987164757499
0.274651	0.939861
0.27756692262574983	0.93901314606225
0.2804818490240005	0.9381560561919998
0.2833958224322503	0.9372898464017498
0.28630880876800013	0.936414649344
0.28922069921875	0.93553061328125
0.29213131283199983	0.9346379010560001
0.2950403991052505	0.9337366890607498
0.2979476405760003	0.9328271662079999
0.30085265541175016	0.93190953290025
0.303755	0.930984
0.3066568411474998	0.9300502611197501
0.30955474912000047	0.9291091112319999
0.3124479178925003	0.92816082439925
0.3153355062400002	0.927205677824
0.31821664843749997	0.92624394921875
0.3210904649599998	0.9252759141760001
0.32395607318250047	0.9243018435382498
0.3268125980800003	0.9233220007679999
0.3296591829275001	0.9223366393177499
0.332495	0.921346
0.3353163480737498	0.92035115104525
0.3381256217600005	0.9193513940479998
0.3409223547212503	0.9183468553207499
0.34370613472000017	0.917337643136
0.34647660546875003	0.91632384765625
0.34923346847999986	0.9153055408640001
0.3519764849162505	0.9142827764917498
0.3547054774400003	0.9132555899519998
0.3574203320637502	0.91222399826725
0.360121	0.911188
0.3628049253627499	0.9101482170740001
0.3654749630080005	0.9091039207679998
0.3681314565732503	0.9080550075319999
0.37077480665600016	0.907001358976
0.37340546484375	0.90594284375
0.37602392774399984	0.9048793194240001
0.37863073101425043	0.9038106343679998
0.3812264433920003	0.902736629632
0.38381166072475015	0.901657140826
0.386387	0.900572
0.38895324479574983	0.8994810276487502
0.3915108736640004	0.8983840649599999
0.39406052026725025	0.8972809452962499
0.3966028164480001	0.8961715059199999
0.39913838671874996	0.89505558984375
0.40166784275199985	0.89393304768
0.4041917778702504	0.8928037394912498
0.4067107615360003	0.8916675366399999
0.40922533384175014	0.8905243236387499
0.411736	0.889374
0.41424482462374984	0.88821587640425
0.4167505065600004	0.8870505391359998
0.41925329789625027	0.8858779875077498
0.4217534035200001	0.8846982395519999
0.42425098046875	0.88351133203125
0.4267461372799999	0.882317320448
0.4292389333412504	0.8811162790547498
0.4317293782400003	0.8799083008639998
0.43421743111375016	0.87869349765825
0.436703	0.877472
0.43918792611149987	0.8762431935557501
0.44166987916800043	0.8750080675839998
0.44414846679450026	0.8737668641472499
0.44662325497600014	0.8725198394879999
0.4490937734375	0.87126726171875
0.4515595210239999	0.870009408512
0.4540199710805004	0.8687465647902498
0.45647457683200027	0.8674790204159999
0.45892277676350013	0.86620706788175
0.461364	0.864931
0.46379748734849985	0.8636512063457501
0.46622286355200043	0.8623678672639998
0.46863957523550026	0.8610812555422499
0.47104708006400015	0.8597916356479999
0.4734448515625	0.85849926171875
0.47583238393599986	0.857204375552
0.4782091968895004	0.8559072045952497
0.48057484044800025	0.8546079599359998
0.48292889977650016	0.8533068342917499
0.485271	0.852004
0.48759885572399986	0.85070049578075
0.4899142887680004	0.8493954915839997
0.49221721413200026	0.8480890224222498
0.49450759417600015	0.8467811002879999
0.49678543750000004	0.8454717148437499
0.4990507978239999	0.844160834112
0.5013037728680004	0.8428484051652497
0.5035445032320003	0.8415343548159998
0.5057731712760002	0.84021859030675
0.50799	0.838901
0.5101942676907499	0.8375819116215001
0.5123873335040005	0.8362606858879997
0.5145696066522503	0.8349371256494998
0.5167415265280002	0.8336110204159999
0.51890355859375	0.8322821484375
0.5210561902719999	0.8309502787840001
0.5231999268352504	0.8296151734254997
0.5253352872960003	0.8282765893119999
0.5274628002967502	0.8269342804534999
0.529583	0.825588
0.5316965437729999	0.8242375023215001
0.5338038335360004	0.8228825450879997
0.5359053865640002	0.8215228913494999
0.5380017099520001	0.820158311616
0.540093296875	0.8187885859375
0.5421806228479998	0.8174135059840001
0.5442641419860004	0.8160328771254998
0.5463442832640002	0.8146465205119998
0.5484214467770001	0.8132542751534999
0.550496	0.811856
0.5525693570337499	0.8104509472972501
0.5546406444800004	0.8090396981119998
0.5567100313762502	0.8076222290567499
0.5587776457600001	0.8061985411839999
0.56084357421875	0.80476866015625
0.5629078614400005	0.8033326364159997
0.5649705097612503	0.8018905453557498
0.5670314787200003	0.8004424874879998
0.5690906846037501	0.7989885886152499
0.571148	0.797529
0.5732050210160005	0.7960627859232497
0.5752596309120004	0.7945913453439998
0.5773114409380002	0.7931149871997499
0.5793600275840001	0.791634039808
0.5814049375	0.79014884765625
0.5834456924160004	0.7886597681919997
0.5854817940620003	0.7871671686127498
0.5875127290880002	0.7856714226559999
0.5895379739840001	0.7841729073892499
0.591557	0.782672
0.5935687744282505	0.7811694794709997
0.5955733143040004	0.7796652782719997
0.5975701410147503	0.7781597254779998
0.5995587873280002	0.7766531399039999
0.60153880078125	0.775145828125
0.6035097470720004	0.7736380824959996
0.6054712134477503	0.7721301791719998
0.6074228120960002	0.7706223761279998
0.6093641835342501	0.7691149111789999
0.611295	0.767608
0.6132135237625005	0.7661027459607496
0.6151210544000003	0.7645983341439997
0.6170174839125002	0.7630948361372498
0.6189027408000001	0.7615922990079999
0.6207767890625	0.7600907460937499
0.6226396272000004	0.7585901777919996
0.6244912872125004	0.7570905723502497
0.6263318336000002	0.7555918866559997
0.6281613623625001	0.7540940570267499
0.62998	0.752597
0.6317874021665004	0.7511009093807496
0.6335842913280003	0.7496053459839997
0.6353709155845002	0.7481101503722498
0.6371475464960001	0.7466151482879999
0.6389144765625	0.74512015234375
0.6406720167040004	0.7436249637119997
0.6424204937405004	0.7421293738152498
0.6441602478720002	0.7406331660159998
0.6458916301585002	0.7391361173067499
0.647615	0.737638
0.6493308509947504	0.7361385340419997
0.6510394136320004	0.7346375405439998
0.6527410479492503	0.7331347914809998
0.6544361130240002	0.731630060608
0.65612496484375	0.730123125
0.6578079541760004	0.7286137665919996
0.6594854244382503	0.7271017737189998
0.6611577095680001	0.7255869426559998
0.66282513189275	0.7240690791579999
0.664488	0.722548
0.6661470575770003	0.7210232645934996
0.6678020944640003	0.7194950065919997
0.6694533327110002	0.7179631045454998
0.671100974848	0.7164274525439999
0.672745203125	0.7148879609375
0.6743861787520004	0.7133445570559996
0.6760240411390003	0.7117971859294997
0.6776589071360002	0.7102458110079998
0.6792908702730001	0.7086904148814999
0.68092	0.707131
0.6825469400255003	0.7055670034619996
0.6841710652160002	0.7039990995839996
0.6857923249965001	0.7024273969909998
0.687410645312	0.7008520234879998
0.6890259296875	0.6992731249999999
0.6906380602880003	0.6976908645119996
0.6922468989785002	0.6961054210089996
0.6938522883840001	0.6945169884159997
0.6954540529495001	0.6929257745379999
0.697052	0.691332
0.6986463618950004	0.6897355745954996
0.7002364406400002	0.6881370882559997
0.7018219667350002	0.6865368169814998
0.7034026604800001	0.6849350433919998
0.704978234375	0.6833320546875
0.7065483955200004	0.6817281406079997
0.7081128480150003	0.6801235913934998
0.7096712953600002	0.6785186957439998
0.711223442855	0.6769137387794999
0.712769	0.675309
0.7143073175107504	0.6737050573782497
0.7158385133440003	0.6721018439039997
0.7173623503622502	0.6704995878897498
0.7188786030080001	0.6688985057279999
0.72038705859375	0.66729880078125
0.7218875185920003	0.6657006622719996
0.7233797999252503	0.6641042641727497
0.7248637362560001	0.6625097640959998
0.7263391792767501	0.6609173021842499
0.727806	0.659327
0.7292634909497503	0.6577394959709997
0.7307122097920002	0.6561542942719997
0.7321521364642501	0.6545714153529998
0.7335832717440001	0.6529908599039999
0.73500563671875	0.651412609375
0.7364192722560002	0.6498366264959996
0.7378242384732502	0.6482628557969997
0.7392206142080001	0.6466912241279997
0.7406084964877501	0.6451216411789998
0.741988	0.643554
0.7433589998057503	0.6419884046517496
0.7447219203840002	0.6404244722559997
0.7460769447472502	0.6388620326752498
0.747424269888	0.6373009025919999
0.74876410546875	0.63574088671875
0.7500966725120003	0.6341817790079997
0.7514222020902502	0.6326233638622497
0.7527409340160002	0.6310654173439998
0.75405311553175	0.6295077083857499
0.755359	0.62795
0.7566588818025003	0.6263920768232496
0.7579529836800002	0.6248336653439998
0.7592415668825001	0.6232745161747498
0.7605248937600001	0.6217143790079999
0.7618032265625	0.6201530039062499
0.7630768262400003	0.6185901425919996
0.7643459512425002	0.6170255497377497
0.7656108563200001	0.6154589842559998
0.7668717913225	0.6138902105892499
0.768129	0.612319
0.7693827583035002	0.6107451450277496
0.7706332517120001	0.6091684202879997
0.7718806956255001	0.6075886242932498
0.773125294784	0.6060055676159999
0.7743672421875	0.60441907421875
0.7756067180160002	0.6028289827839997
0.7768438885495002	0.6012351480442497
0.7780789050880002	0.5996374421119998
0.7793119028715001	0.5980357558097499
0.780543	0.59643
0.7817726650295003	0.5948196230279996
0.7830005821440003	0.5932051000959998
0.7842267849435002	0.5915864450789998
0.7854512878080001	0.5899636942719999
0.7866740859375	0.58833690625
0.7878951553920003	0.5867061617279997
0.7891144531315003	0.5850715634209998
0.7903319170560001	0.5834332359039999
0.7915474660455001	0.581791325472
0.792761	0.580146
0.7939730384790004	0.5784967279097497
0.7951827569280002	0.5768444949119997
0.7963899524720002	0.5751895847942499
0.7975944072960001	0.573532297984
0.798795890625	0.57187294921875
0.7999941607040003	0.5702118652159996
0.8011889667780002	0.5685493823432497
0.8023800510720002	0.5668858442879998
0.803567150771	0.5652215997277499
0.80475	0.563557
0.8059281342990002	0.5618926041524996
0.8071014999680002	0.5602285388799997
0.8082698480820001	0.5585651345574998
0.8094329333760001	0.5569027161599999
0.810590515625	0.5552416015624999
0.8117423610240002	0.5535820998399996
0.8128882435680002	0.5519245095674996
0.8140279464320002	0.5502691171199997
0.815161263351	0.5486161949724998
0.816288	0.546966
0.8174075112372503	0.5453193675842496
0.8185201297920002	0.5436758776959997
0.8196257389267502	0.5420356872227498
0.8207242365440001	0.5403989342719999
0.8218155351562499	0.53876573828125
0.8228995618560002	0.5371362001279997
0.8239762582857502	0.5355104022397498
0.825045580608	0.5338884087039998
0.82610749947525	0.53227026537825
0.827162	0.530656
0.8282088513022502	0.5290458856367497
0.8292483150720001	0.5274396309759998
0.8302804362467501	0.5258371910552498
0.831305272704	0.5242385048319999
0.83232289453125	0.5226434960937499
0.8333333832960002	0.5210520743679996
0.8343368313157501	0.5194641358322497
0.835333340928	0.5178795642239998
0.83632302376025	0.5162982317507498
0.837306	0.51472
0.8382823844977503	0.5131447274327496
0.8392523265280002	0.5115722500479997
0.8402159685282501	0.5100024025582498
0.8411734584960001	0.5084350127359999
0.84212494921875	0.50686990234375
0.8430705975040003	0.5053068880639996
0.8440105634092502	0.5037457824292497
0.8449450094720001	0.5021863947519998
0.8458740999397502	0.5006285320547499
0.846798	0.499072
0.8477169770545002	0.4975165412769997
0.8486310861440002	0.49596202886399976
0.8495404832935002	0.49440827443599983
0.850445323008	0.49285509164799995
0.8513457578125	0.49130229687500004
0.8522419377920002	0.4897497099519997
0.8531340101315001	0.4881971549139998
0.8540221186560001	0.4866444607359999
0.8549064033705001	0.4850914620729999
0.855787	0.483538
0.8566640823222501	0.4819838239994997
0.8575377301120001	0.48042889638399977
0.8584080604067501	0.47887308905349985
0.859275184384	0.4773162826879999
0.8601392070312499	0.47575836718750003
0.8610002268160002	0.47419924211199965
0.8618583353557501	0.47263881712149974
0.8627136170880001	0.4710770124159998
0.86356614894025	0.4695137591754999
0.864416	0.467949
0.8652633760217502	0.4663825313454996
0.8661081736960001	0.4648144898559997
0.8669504261602501	0.4632448664314998
0.867790158272	0.4616736641919999
0.86862738671875	0.46010089843749996
0.8694621201280002	0.4585265966079996
0.8702943591772502	0.4569507982434997
0.871124096704	0.4553735549439998
0.8719513178157501	0.4537949303294999
0.872776	0.452215
0.8735982317372502	0.4506335749884996
0.8744178481920002	0.4490510520319997
0.8752347961017501	0.4474675623804998
0.8760490157440001	0.4458832474239999
0.87686044140625	0.4442982578125
0.8776690018560002	0.4427127525759996
0.8784746208107501	0.44112689824449974
0.8792772174080001	0.4395408679679998
0.8800767066752501	0.4379548406364999
0.880873	0.436369
0.8816660549760001	0.43478351403799964
0.8824557240320001	0.43319859481599976
0.8832419068930001	0.43161443680899986
0.884024501824	0.4300312357119999
0.88480340625	0.4284491875
0.8855785173760001	0.42686848748799966
0.8863497328070001	0.4252893293909997
0.887116951168	0.42371190438399986
0.887880072724	0.42213640016199994
0.888639	0.420563
0.8893935231897502	0.4189920036077497
0.8901436750720001	0.41742345164799977
0.8908893769842501	0.41585749970824987
0.891630554304	0.4142942959359999
0.89236713671875	0.41273398046875004
0.8930990584960001	0.41117668486399966
0.8938262587532501	0.40962253152924977
0.8945486817280001	0.40807163315199985
0.89526627704775	0.40652409212974994
0.895979	0.40498
0.8966867130497501	0.40343967716799967
0.8973894897920001	0.40190293337599975
0.89808731123925	0.4003698068239998
0.898780164544	0.3988403240319999
0.8994680429687499	0.3973145
0.9001509458560002	0.39579233836799965
0.9008288785982501	0.3942738315759997
0.9015018526080001	0.3927589610239998
0.90216988528775	0.39124769723199987
0.902833	0.38974
0.9034911239930001	0.38823592390399964
0.9041444021760001	0.3867352945279997
0.9047928829740001	0.3852380328719998
0.905436620032	0.3837440504959999
0.906075671875	0.38225325
0.9067101015680001	0.3807655255039996
0.9073399763760001	0.37928076312799974
0.907965367424	0.3777988414719998
0.908586349357	0.3763196320959999
0.909203	0.374843
0.9098154428107501	0.37336880081224966
0.9104237149440001	0.3718968913919997
0.9110278986372501	0.37042712017674984
0.9116280782080001	0.3689593309439999
0.91222433984375	0.36749336328125
0.9128167713920001	0.36602905305599964
0.9134054621502501	0.36456623288574974
0.9139905026560001	0.3631047326079998
0.91457198447675	0.3616443797502499
0.91515	0.360185
0.9157246290562502	0.35872642096649965
0.9162959792000002	0.35726846252799976
0.9168641449687501	0.3558109474344998
0.9174292208	0.3543536984959999
0.91799130078125	0.3528965390625
0.9185504784000001	0.35143929350399966
0.9191068462937502	0.34998178769049976
0.9196604960000001	0.3485238494719999
0.9202115177062501	0.3470653091584999
0.92076	0.345606
0.9213060427857501	0.3441457882922497
0.9218497165440002	0.34268448275199975
0.9223911026122501	0.34122192619174985
0.922930279808	0.3397579664639999
0.92346732421875	0.33829245703125
0.9240023089920002	0.3368252575359997
0.9245353041252501	0.33535623437074974
0.9250663762560001	0.33388526124799983
0.92559558845175	0.33241221977024993
0.926123	0.330937
0.9266486596147502	0.32945952078024965
0.9271726254720001	0.32797966956799973
0.9276949447342501	0.32649736380074984
0.928215659904	0.3250125317759999
0.92873480859375	0.32352511328125
0.9292524232960001	0.32203506022399964
0.9297685311532501	0.32054233726174974
0.9302831537280001	0.31904692243199984
0.93079630677275	0.3175488077822499
0.931308	0.316048
0.9318183783975001	0.31454418528424966
0.9323272867200001	0.31303776249599974
0.9328347049675001	0.3115288102477498
0.9333406070400001	0.3100174222719999
0.9338449609375	0.30850370703124996
0.9343477289600002	0.30698778732799964
0.9348488679075001	0.3054697999147497
0.9353483292800001	0.3039498951039998
0.9358460594775	0.3024282363782499
0.936342	0.300905
0.9368362028587501	0.29938000594574965
0.9373284764800001	0.2978538512639997
0.93781874055125	0.29632677481724984
0.93830691136	0.2947990244479999
0.93879290234375	0.29327085546875
0.9392766246400001	0.29174252915199966
0.9397579876362501	0.29021431122024977
0.94023689952	0.28868647033599987
0.94071326782875	0.28715927659174995
0.941187	0.285633
0.9416579282110001	0.2841081525727497
0.9421260427520001	0.28258473772799975
0.942591259523	0.28106299860324985
0.943053496064	0.27954317369599996
0.943512671875	0.27802549609375005
0.9439687087360001	0.2765101927039997
0.9444215310270001	0.2749974834842498
0.9448710660480001	0.27348758067199985
0.9453172443390001	0.27198068801474995
0.94576	0.270477
0.9461991623832502	0.2689769545499997
0.9466347904640001	0.26748045279999977
0.9470668387797501	0.26598763854999985
0.947495266048	0.26449864479999996
0.94792003515625	0.26301359375
0.9483411131520002	0.2615325967999997
0.9487584712327501	0.26005575454999974
0.9491720847360001	0.2585831567999998
0.9495819331292501	0.2571148825499999
0.949988	0.255651
0.9503902335447502	0.2541916784694997
0.9507886680320001	0.2527368442239998
0.9511833021992501	0.25128652498849985
0.9515741386240001	0.24984073836799991
0.95196118359375	0.24839949218750002
0.9523444469760001	0.24696278483199968
0.9527239420882501	0.24553060558649975
0.9530996855680001	0.24410293497599983
0.95347169724275	0.24267974510549992
0.95384	0.241261
0.9542046031985001	0.2398466724032497
0.9545655531520001	0.23843669350399976
0.9549228823355	0.23703100393974985
0.9552766256640001	0.23562953772799994
0.9556268203125	0.23423222265625002
0.9559735055360001	0.23283898067199968
0.9563167224895001	0.23144972827274976
0.956656514048	0.23006437689599984
0.9569929246265	0.22868283330924993
0.957326	0.227305
0.9576558101657501	0.2259307623987497
0.957982378304	0.22456002975999978
0.9583057515272501	0.22319269502124986
0.9586259777280001	0.22182864831999993
0.9589431054687501	0.22046777734375
0.9592571838720001	0.2191099676799997
0.9595682625102501	0.21775510316624977
0.959876391296	0.21640306623999986
0.96018162037175	0.21505373828874993
0.960484	0.213707
0.9607835936202501	0.2123626922102497
0.9610804372480001	0.21102073772799979
0.96137457989575	0.20968102009074985
0.961666070336	0.20834342329599992
0.96195495703125	0.20700783203125
0.9622412880640001	0.2056741319039997
0.9625251110667501	0.2043422096717498
0.9628064731520001	0.20301195347199985
0.96308542084225	0.20168325305224993
0.963362	0.200356
0.9636362524660002	0.1990300846809997
0.9639082261120001	0.19770540659199978
0.9641779646380001	0.19638186445799985
0.964445510784	0.19505935974399993
0.96471090625	0.193737796875
0.9649741916160001	0.1924170834559997
0.965235406262	0.19109713049199978
0.9654945882879999	0.18977785260799984
0.965751774434	0.18845916826899992
0.966007	0.187141
0.96626032839175	0.1858232351049997
0.966511759936	0.18450584735999978
0.96676132299525	0.18318877563999986
0.967009044352	0.18187196351999993
0.96725494921875	0.180555359375
0.967499061248	0.1792389164799997
0.96774140254225	0.17792259310999978
0.9679819936640001	0.17660635263999985
0.9682208536457501	0.1752901636449999
0.968458	0.173974
0.9686934487292501	0.1726578014789997
0.968927214336	0.17134159532799978
0.96915930983275	0.17002537477199986
0.9693897467520001	0.16870913849599992
0.9696185351562501	0.167392890625
0.9698456836480001	0.16607664070399972
0.9700711993797501	0.16476040367799977
0.970295088064	0.16344419987199985
0.97051735398325	0.16212805497099994
0.970738	0.160812
0.9709570506090001	0.1594959923019997
0.9711744810880001	0.1581801584639998
0.971390288437	0.15686455111099987
0.971604468416	0.15554922764799994
0.971817015625	0.15423425000000002
0.972027923584	0.1529196843519997
0.972237184813	0.15160560088899977
0.9724447909120001	0.15029207353599985
0.972650732641	0.14897917969799992
0.972855	0.147667
0.9730575625585001	0.14635560485999968
0.9732584302720001	0.14504509471999977
0.9734575927655	0.14373555925499984
0.973655039104	0.14242709023999992
0.9738507578125	0.14111978125
0.974044736896	0.1398137273599997
0.9742369638595	0.13850902484499977
0.974427425728	0.13720577087999986
0.9746161090665	0.13590406323999993
0.974803	0.134604
0.97498812702625	0.1333056815392247
0.97517142944	0.1320092031551998
0.9753528890787501	0.13071466185667485
0.97553248768	0.12942215376639993
0.97571020703125	0.12813177382812502
0.9758860291200001	0.1268436155135997
0.9760599362837501	0.12555777052957479
0.9762319113600001	0.12427432852479986
0.9764019378362501	0.12299337679702493
0.97657	0.121715
0.9767360205455001	0.12043931605972472
0.976900053056	0.11916636453119979
0.9770620896315001	0.11789621776567485
0.9772221233920001	0.11662894451839993
0.9773801484375	0.115364609765625
0.977536159808	0.11410327452159971
0.9776901534435001	0.11284499565557479
0.977842126144	0.11158982570879986
0.9779920755295001	0.11033781271152493
0.97814	0.109089
0.97828591515425	0.10784351326484973
0.978429803136	0.1066012921151998
0.97857166325775	0.10536235841354986
0.978711495552	0.10412672912639993
0.97884930078125	0.10289441640625001
0.978985080448	0.10166542767359972
0.9791188368047501	0.10043976569894979
0.9792505728640001	0.09921742868479987
0.9793802924082501	0.09799841034764993
0.979508	0.0967827
0.97963368124125	0.09557029053254973
0.9797573635200001	0.0943611542015998
0.9798790552237501	0.09315526702964987
0.9799987654400001	0.09195260101119992
0.98011650390625	0.09075312421875
0.98023228096	0.08955680090879972
0.9803461074887501	0.08836359162784979
0.98045799488	0.08717345331839986
0.98056795497125	0.08598633942494993
0.980676	0.0848022
0.9807821655960001	0.08362099069777473
0.980886439872	0.08244264554879979
0.980988834303	0.08126710442432486
0.981089360704	0.08009430428159993
0.98118803125	0.078924179296875
0.981284858496	0.07775666099839973
0.981379855397	0.0765916783994248
0.981473035328	0.07542915813119987
0.981564412104	0.07426902457597494
0.981654	0.0731112
0.9817417775617501	0.07195560007807474
0.981827798976	0.0708021481983998
0.98191208263025	0.06965076140972487
0.981994647232	0.06850135514879993
0.98207551171875	0.067353843359375
0.982154695168	0.06620813861119974
0.98223221670725	0.0650641522190248
0.982308095424	0.06392179436159987
0.9823823502757499	0.06278097420067494
0.982455	0.0616416
0.982526105817	0.06050357463587474
0.982595639744	0.059366809887999805
0.982663616231	0.058231212372624866
0.982730049408	0.057096688255999936
0.982794953125	0.055963143359374995
0.982858340992	0.05483048326399974
0.982920226419	0.05369861341612481
0.982980622656	0.05256743923199987
0.983039542833	0.05143686620287494
0.983097	0.0503068
0.9831529742495	0.04917714657962474
0.983207513984	0.04804781228799981
0.9832606346285	0.046918703966374875
0.983312351488	0.045789729055999935
0.9833626796875	0.044660795703125
0.9834116341119999	0.04353181286399974
0.9834592293465	0.04240269040987481
0.983505479616	0.04127333923199988
0.9835503987255	0.040143671346624936
0.983594	0.0390136
0.9836363291419999	0.037883056199207246
0.983677362944	0.03675193830463981
0.983717110556	0.035620162697422374
0.983755580608	0.034487647508479935
0.9837927812499999	0.033354312773437506
0.983828720192	0.032220080587519746
0.9838634047439999	0.03108487526045231
0.9838968418559999	0.029948623471359872
0.9839290381579999	0.028811254423667436
0.98396	0.0276727
0.9839897071579999	0.026532941725767242
0.984018193856	0.025391866978559805
0.9840454677439999	0.024249413230752373
0.9840715361919999	0.023105521537919935
0.98409640625	0.0219601368359375
0.984120084608	0.02081320823807974
0.984142577556	0.019664689332122304
0.984163890944	0.01851453847743987
0.9841840301420001	0.017362719102107436
0.984203	0.0162092
0.9842208344337501	0.015053938807049737
0.9842375052800001	0.013896934025599801
0.98425301345125	0.012738173543149867
0.9842673593600001	0.011577651699199934
0.98428054296875	0.01041536953125
0.9842925638400001	0.009251335020799736
0.98430342118625	0.0080855633393498
0.98431311392	0.006918077094399867
0.9843216407037501	0.005748906575449933
0.984329	0.00457809
0.9843351637872501	0.0034054746086747325
0.984340158592	0.0022313293375997995
0.98434398447675	0.001055732033024866
0.9843466413440001	-0.00012123175680006648
0.98434812890625	-0.0012994691406249996
0.9843484466560001	-0.0024788802432002682
0.98434759383575	-0.0036593585642752014
0.984345569408	-0.004840791337600134
0.98434237202525	-0.0060230598899250675
0.984338	-0.00720604
0.9843324940675	-0.00838968241168777
0.9843258057600001	-0.009573766704000203
0.9843179291025	-0.010758148382562636
0.98430885792	-0.011942679328000068
0.9842985859375001	-0.0131272083984375
0.98428710688	-0.01431158203200027
0.9842744145725	-0.015495644849312703
0.98426050304	-0.016679240256000136
0.9842453666075001	-0.01786221104518757
0.984229	-0.0190444
0.9842113457745	-0.02022555253358277
0.984192456384	-0.021405618544640202
0.9841723321535	-0.022584451469297634
0.984150973888	-0.023761906548480066
0.9841283828125	-0.0249378411328125
0.984104560512	-0.026112114987520266
0.9840795088715	-0.0272845905973277
0.984053230016	-0.028455133471360132
0.9840257262505	-0.029623612448042565
0.983997	-0.0307899
0.98396708337525	-0.031953794096555264
0.983935947008	-0.0331152597337602
0.98390359118575	-0.034274187775865134
0.983870016256	-0.035430473464320066
0.98383522265625	-0.036584016484375
0.983799210944	-0.03773472103168026
0.98376198182675	-0.0388824958788852
0.983723536192	-0.04002725444224013
0.9836838751372501	-0.041168914848195064
0.983643	-0.0423074
0.9836009090960001	-0.04344259037477526
0.9835576078720001	-0.0445744694528002
0.9835130988030001	-0.04570297827782513
0.9834673847040001	-0.046828062649600065
0.98342046875	-0.047949673046875
0.983372354496	-0.04906776455040025
0.983323045897	-0.05018229676592519
0.9832725473280001	-0.05129323374720013
0.9832208636040001	-0.052400543918975064
0.983168	-0.0535042
0.98311393264525	-0.05460416411315025
0.9830586996480001	-0.05570043326080019
0.98300230992075	-0.056792993650450124
0.982944772736	-0.05788183538560006
0.98288609765625	-0.05896695234375
0.982826294464	-0.060048342054400246
0.98276537309175	-0.06112600557705018
0.982703343552	-0.06219994737920012
0.98264021586725	-0.06327017521435006
0.982576	-0.0643367
0.982510741992	-0.06539953668317523
0.982444412544	-0.06645870108160018
0.982377018406	-0.06751421280152511
0.982308566208	-0.06856609413120006
0.9822390624999999	-0.069614369921875
0.982168513792	-0.07065906746880024
0.9820969265939999	-0.07170021639222518
0.982024307456	-0.07273784851840012
0.9819506630079999	-0.07377199776057505
0.981876	-0.0748027
0.9818002924245	-0.07582999856290024
0.981723582784	-0.07685392689280017
0.9816458808035	-0.07787452565720011
0.981567196288	-0.07889183704960005
0.9814875390625	-0.0799059046875
0.9814069189119999	-0.08091677351040023
0.9813253455215	-0.08192448967780017
0.981242828416	-0.08292910046720012
0.9811593769005	-0.08393065417210005
0.981075	-0.0849292
0.9809897459005	-0.08592480442915022
0.980903580416	-0.08691750049280017
0.9808165085215	-0.0879073383409501
0.9807285349120001	-0.08889436872960005
0.9806396640625	-0.08987864296874999
0.980549900288	-0.09086021287040022
0.9804592478035	-0.09183913069655017
0.980367710784	-0.0928154491072001
0.9802752934245	-0.09378922110835006
0.980182	-0.0947605
0.98008779871625	-0.09572933438652521
0.97999273312	-0.09669578330880016
0.97989681069875	-0.0976599009930751
0.97980003904	-0.09862174172160006
0.97970242578125	-0.099581359765625
0.97960397856	-0.10053880931840022
0.97950470496375	-0.10149414442817516
0.97940461248	-0.1024474189312001
0.97930370844625	-0.10339868638472505
0.979202	-0.104348
0.979099517071	-0.10529541257527521
0.978996241472	-0.10624097642880016
0.978892177778	-0.10718474333182511
0.978787330304	-0.10812676444160005
0.978681703125	-0.109067090234375
0.9785753000959999	-0.11000577043840021
0.978468124872	-0.11094285396692516
0.9783601809279999	-0.1118783888512001
0.9782514715789999	-0.11281242217347505
0.978142	-0.113745
0.9780317692459999	-0.11467619101462521
0.977920782272	-0.11560601356800015
0.977809041953	-0.11653450856637511
0.977696551104	-0.11746171577600005
0.9775833125	-0.118387673828125
0.977469328896	-0.11931242022400021
0.977354603047	-0.12023599133987516
0.977239137728	-0.1211584224320001
0.977122935754	-0.12207974764162505
0.977006	-0.123
0.976888320254	-0.1239191999122502
0.976769913728	-0.12483739059200015
0.976650784547	-0.1257546026017501
0.976530936896	-0.12667086534400004
0.976410375	-0.12758620703124998
0.976289103104	-0.1285006546560002
0.976167125453	-0.12941423396075014
0.976044446272	-0.1303269694080001
0.975921069746	-0.13123888415025003
0.975797	-0.13215
0.975672254246	-0.1330603308162502
0.975546822272	-0.13396990272000014
0.975420706953	-0.1348787337987501
0.975293911104	-0.13578684064000004
0.9751664375	-0.13669423828125
0.975038288896	-0.1376009401600002
0.974909468047	-0.13850695806375016
0.974779977728	-0.1394123020800001
0.974649820754	-0.14031698054625005
0.974519	-0.141221
0.974387518421	-0.14212440792150022
0.974255379072	-0.14302716108800018
0.974122585128	-0.14392925724950012
0.973989139904	-0.14483069241600005
0.973855046875	-0.1457314609375
0.973720309696	-0.1466315555840002
0.973584932222	-0.14753096762550016
0.973448918528	-0.1484296869120001
0.973312272929	-0.14932770195350006
0.973175	-0.150225
0.973037078262	-0.1511215342040002
0.972898541184	-0.15201732492800016
0.972759396141	-0.1529123584970001
0.972619650688	-0.15380662009600005
0.9724793125	-0.15470009375
0.972338389312	-0.15559276230400018
0.972196888859	-0.15648460740300013
0.972054818816	-0.1573756094720001
0.971912186738	-0.15826574769600005
0.971769	-0.159155
0.97162530194625	-0.1600433924052502
0.9714810604799999	-0.16093084716800016
0.97133627946375	-0.1618173347507501
0.9711909625599999	-0.16270282457600005
0.97104511328125	-0.16358728515624998
0.9708987350399999	-0.16447068422400019
0.97075183119875	-0.16535298886175015
0.9706044051199999	-0.1662341656320001
0.97045646021625	-0.16711418070725007
0.970308	-0.167993
0.970159011675	-0.1688705432082502
0.9700095167999999	-0.16974682566400015
0.9698595206749999	-0.1706218166047501
0.9697090288	-0.17149548524800007
0.969558046875	-0.17236780078125
0.9694065808	-0.1732387323520002
0.969254636675	-0.17410824905775016
0.9691022208	-0.1749763199360001
0.968949339675	-0.17584291395425006
0.968796	-0.176708
0.96864218563275	-0.1775715896635002
0.9684879284479999	-0.17843360563200014
0.96833323740825	-0.1792940134055001
0.968178121536	-0.18015277862400003
0.96802258984375	-0.1810098671875
0.967866651264	-0.18186524537600018
0.9677103145792499	-0.18271887996950015
0.9675535883519999	-0.18357073836800009
0.9673964808547499	-0.18442078871150003
0.967239	-0.185269
0.9670811960629999	-0.18611530271250018
0.9669230300159999	-0.18695971040000015
0.9667645051839999	-0.1878021982125001
0.9666056245119999	-0.18864274240000004
0.9664463906249999	-0.1894813203125
0.966286805888	-0.1903179104000002
0.9661268724659999	-0.19115249221250014
0.965966592384	-0.1919850464000001
0.965805967587	-0.19281555471250006
0.965645	-0.193644
0.96548366854575	-0.1944703662125002
0.9653220000639999	-0.19529463840000014
0.96515999844225	-0.1961168027125001
0.964997667648	-0.19693684640000006
0.96483501171875	-0.19775475781250001
0.9646720347519999	-0.1985705264000002
0.96450874089525	-0.19938414271250013
0.964345134336	-0.2001955984000001
0.96418121929175	-0.20100488621250004
0.964017	-0.201812
0.96385246754125	-0.20261693471250017
0.96368764032	-0.20341968640000013
0.96352252352375	-0.2042202522125001
0.96335712224	-0.20501863040000004
0.96319144140625	-0.2058148203125
0.9630254857599999	-0.20660882240000017
0.96285925978875	-0.20740063821250013
0.96269276768	-0.2081902704000001
0.96252601327125	-0.20897772271250004
0.962359	-0.209763
0.9621917670629999	-0.21054609504550018
0.9620242780159999	-0.21132702905600015
0.9618565321839999	-0.2121058111315001
0.9616885285119999	-0.21288245139200004
0.9615202656249999	-0.2136569609375
0.9613517418879999	-0.21442935180800018
0.961182955466	-0.21519963694350014
0.9610139043839999	-0.2159678301440001
0.9608445865869999	-0.21673394602950005
0.960675	-0.217498
0.9605051129622499	-0.21826002794600016
0.960334955392	-0.21902002547200014
0.96016452765175	-0.2197780086530001
0.959993830144	-0.22053399430400003
0.95982286328125	-0.221288
0.959651627456	-0.22204004409600017
0.95948012301075	-0.22279014574700012
0.959308350208	-0.22353832492800008
0.9591363092002501	-0.22428460245400006
0.958964	-0.225029
0.95879142903325	-0.22577150720350017
0.958618588864	-0.22651218291200012
0.95844547842975	-0.2272510538755001
0.958272096448	-0.22798814758400004
0.95809844140625	-0.22872349218750002
0.957924511552	-0.22945711641600017
0.95775030488275	-0.23018904949950011
0.957575819136	-0.2309193210880001
0.9574010517792501	-0.23164796117150005
0.957226	-0.232375
0.9570506771545	-0.23310050750450018
0.956875062144	-0.23382447174400012
0.9566991500684999	-0.2345469204185001
0.956522935808	-0.23526788140800003
0.9563464140625	-0.2359873828125
0.956169579392	-0.23670545299200016
0.9559924262564999	-0.23742212060650011
0.955814949056	-0.23813741465600008
0.9556371421704999	-0.23885136452050004
0.955459	-0.239564
0.9552804972539999	-0.24027532172875016
0.9551016497279999	-0.24098539232000013
0.9549224535469999	-0.24169424521125007
0.954742904896	-0.24240191424000004
0.9545629999999999	-0.24310843359375
0.954382735104	-0.24381383776000018
0.954202106453	-0.24451816147625013
0.954021110272	-0.2452214396800001
0.953839742746	-0.24592370745875006
0.953658	-0.246625
0.9534758780789999	-0.24732536570825017
0.953293372928	-0.24802482566400014
0.953110480372	-0.24872341410475007
0.952927196096	-0.24942116524800004
0.952743515625	-0.25011811328125
0.9525594343039999	-0.25081429235200015
0.952374947278	-0.2515097365577501
0.9521900494719999	-0.2522044799360001
0.952004735571	-0.25289855645425
0.951819	-0.253592
0.9516328599462499	-0.2542848641212501
0.9514462844799999	-0.2549771612800001
0.95125926546375	-0.25566892363875005
0.95107179456	-0.25636018336
0.95088386328125	-0.25705097265625
0.95069546304	-0.25774132384000015
0.95050658519875	-0.2584312693737501
0.95031722112	-0.25912084192000007
0.95012736221625	-0.25981007439125003
0.949937	-0.260499
0.949746096508	-0.26118760622425014
0.949554675456	-0.2618759765760001
0.949362731094	-0.26256414879275003
0.949170257792	-0.26325216083200004
0.94897725	-0.26394005078125
0.9487837022079999	-0.26462785676800016
0.948589608906	-0.2653156168697501
0.948394964544	-0.26600336902400007
0.948199763492	-0.26669115093825
0.948004	-0.267379
0.9478076846167499	-0.26806699268775014
0.947610793536	-0.2687551230080001
0.94741331922025	-0.26944342399825005
0.947215253952	-0.270131928256
0.94701658984375	-0.27082066796875
0.9468173188479999	-0.27150967494400013
0.94661743276725	-0.2721989806392501
0.946416923264	-0.27288861619200006
0.94621578187075	-0.27357861244975
0.946014	-0.274269
0.9458115788295	-0.2749597927415001
0.945608498944	-0.2756510385280001
0.9454047507435	-0.27634276853450007
0.945200324608	-0.27703501369600003
0.9449952109375	-0.27772780468749997
0.944789400192	-0.2784211719040001
0.9445828829315	-0.2791151454405001
0.944375649856	-0.27980975507200007
0.9441676918455	-0.28050503023350004
0.943959	-0.281201
0.9437495393455	-0.28189767331600013
0.943539329856	-0.2825950997120001
0.9433283654314999	-0.28329330848800005
0.9431166401919999	-0.283992328384
0.9429041484374999	-0.28469218749999997
0.9426908846079999	-0.28539291321600013
0.9424768432434999	-0.2860945321120001
0.942262018944	-0.2867970698880001
0.9420464063295	-0.28750055128400004
0.94183	-0.288205
0.9416128405799999	-0.28891043203250016
0.9413948729599999	-0.2896168758400001
0.941176088115	-0.29032435199750006
0.94095647712	-0.29103287968
0.94073603125	-0.29174247656249996
0.94051474208	-0.29245315872000016
0.9402926015849999	-0.2931649405275001
0.94006960224	-0.29387783456000005
0.93984573712	-0.2945918514925
0.939621	-0.295307
0.939395345954	-0.29602330311625014
0.939168812928	-0.2967407475200001
0.938941400247	-0.2974593340987501
0.938713108096	-0.29817906144
0.9384839375	-0.29889992578124996
0.938253890304	-0.2996219209600002
0.938022969153	-0.3003450383637501
0.9377911774719999	-0.3010692668800001
0.937558519446	-0.30179459284625004
0.937325	-0.302521
0.9370906346542499	-0.30324850892975014
0.9368554191359999	-0.3039770555520001
0.9366193597577499	-0.3047066126542501
0.9363824635519999	-0.305437150464
0.93614473828125	-0.30616863671875
0.9359061924479999	-0.30690103673600017
0.9356668353047499	-0.3076343134832501
0.9354266768639999	-0.30836842764800004
0.9351857279082499	-0.30910333770775
0.934944	-0.309839
0.9347014758659999	-0.31057538525100015
0.9344582005119999	-0.3113124280320001
0.934214190038	-0.31205007749300007
0.9339694611839999	-0.312788281024
0.93372403125	-0.313526984375
0.9334779180159999	-0.31426613177600016
0.9332311396619999	-0.31500566605700014
0.9329837146879999	-0.3157455287680001
0.9327356618339999	-0.31648566029900005
0.932487	-0.317226
0.9322377876669999	-0.31796648630100016
0.931988001344	-0.3187070568320001
0.931737657081	-0.3194476485430001
0.9314867710079999	-0.32018819782400004
0.931235359375	-0.320928640625
0.930983438592	-0.32166891257600017
0.930731025269	-0.32240894910700013
0.930478136256	-0.3231486855680001
0.930224788683	-0.32388805734900006
0.929971	-0.324627
0.9297167386407499	-0.32536544605925016
0.929462075904	-0.3261033352960001
0.92920703400225	-0.3268406046977501
0.928951635328	-0.3275771918720001
0.92869590234375	-0.32831303515625
0.928439857472	-0.32904807372800016
0.92818352298525	-0.3297822477147501
0.927926920896	-0.3305154983040001
0.9276700728467501	-0.33124776785325005
0.927413	-0.331979
0.9271557854715	-0.3327090772285002
0.926898381888	-0.3334380133120001
0.9266408037995	-0.3341657609005001
0.926383065216	-0.33489227398400007
0.9261251796875001	-0.3356175078125
0.925867160384	-0.33634141881600016
0.9256090201755001	-0.3370639645245001
0.925350771712	-0.33778510348800006
0.9250924275035001	-0.33850479519650006
0.924834	-0.339223
0.9245754490035	-0.33993974486350015
0.924316843712	-0.3406549208320001
0.9240582006755	-0.3413684856055001
0.923799536384	-0.342080397824
0.9235408671875	-0.3427906171875
0.9232822092159999	-0.34349910457600014
0.9230235782994999	-0.34420582216950013
0.9227649898879999	-0.34491073356800006
0.9225064589715	-0.34561380391150004
0.922248	-0.346315
0.9219896761797499	-0.34701420811975014
0.9217314475519999	-0.34771148723200007
0.9214733229042499	-0.34840681577425003
0.921215310464	-0.349100173824
0.92095741796875	-0.34979154296875
0.9206996527359999	-0.35048090617600014
0.92044202173325	-0.3511682476632501
0.920184531648	-0.35185355276800007
0.9199271889577499	-0.35253680781775004
0.91967	-0.353218
0.9194129381247499	-0.35389718306725015
0.919156044992	-0.3545742747520001
0.91889932931425	-0.35524925929175005
0.918642799744	-0.355922121664
0.91838646484375	-0.35659284765625
0.918130333056	-0.35726142393600013
0.91787441267325	-0.35792783812075013
0.917618711808	-0.3585920788480001
0.91736323836275	-0.35925413584525007
0.917108	-0.359914
0.916853007404	-0.36057161076175015
0.9165982641279999	-0.3612270181760001
0.916343776697	-0.3618802208302501
0.916089551296	-0.36253121843200004
0.91583559375	-0.36318001171875003
0.915581909504	-0.3638266023680002
0.915328503603	-0.36447099290725016
0.915075380672	-0.3651131866240001
0.914822544896	-0.3657531874757501
0.91457	-0.366391
0.9143177821465	-0.36702666543350015
0.9140658586879999	-0.3676601502720001
0.9138142294745	-0.3682914576405001
0.913562894016	-0.36892059110400005
0.9133118515625	-0.3695475546875
0.913061101184	-0.37017235289600015
0.9128106418505	-0.3707949907345001
0.912560472512	-0.37141547372800005
0.9123105921785	-0.37203380794150004
0.912061	-0.37265
0.9118116393867499	-0.37326404394150015
0.911562570176	-0.3738759617280001
0.91131379645525	-0.37448576273450007
0.911065322432	-0.375093456896
0.91081715234375	-0.3756990546875
0.9105692903679999	-0.3763025671040001
0.9103217405322499	-0.3769040056405001
0.9100745066239999	-0.37750338227200003
0.9098275921007499	-0.3781007094335
0.909581	-0.378696
0.9093347888089999	-0.37928925739125013
0.9090889002879998	-0.3798805059200002
0.9088433316369999	-0.38046976037375
0.908598079616	-0.38105703583999984
0.9083531406249999	-0.38164234765625
0.9081085107839999	-0.3822257113600001
0.9078641860129999	-0.38280714263875026
0.9076201621119999	-0.38338665728000004
0.9073764348410001	-0.38396427112124987
0.907133	-0.38454
0.906889814008	-0.3851138926212501
0.906646915456	-0.38568592927999995
0.9064043035939999	-0.3862561231387501
0.9061619777919999	-0.3868244873600002
0.9059199375	-0.38739103515625
0.9056781822079999	-0.3879557798400001
0.905436711406	-0.38851873487374994
0.905195524544	-0.3890799139200001
0.904954620992	-0.3896393308912502
0.904714	-0.390197
0.9044736804085	-0.3907528963077501
0.904233639872	-0.39130707724799996
0.9039938756154999	-0.3918595610832501
0.9037543847039999	-0.3924103663360002
0.9035151640625	-0.39295951171875
0.9032762104959999	-0.3935070160640001
0.9030375207095	-0.39405289825424994
0.902799091328	-0.39459717715200004
0.9025609189164999	-0.3951398715297502
0.902323	-0.395681
0.9020853277917499	-0.3962206237380001
0.901847902336	-0.39675871481599995
0.9016107203952499	-0.39729528785900003
0.9013737787519999	-0.39783035731200017
0.90113707421875	-0.3983639375
0.900900603648	-0.3988960426880001
0.90066436394225	-0.39942668714099994
0.900428352064	-0.39995588518400005
0.90019256504575	-0.40048365126200014
0.899957	-0.40101
0.89972163437875	-0.4015349001785001
0.89948648672	-0.4020584165119999
0.8992515558612499	-0.4025805678505
0.8990168406399999	-0.40310137318400013
0.89878233984375	-0.4036208515625
0.89854805216	-0.4041390220160001
0.8983139761262501	-0.4046559034744999
0.89808011008	-0.40517151468800006
0.8978464521087499	-0.40568587414650015
0.897613	-0.406199
0.8973797939839999	-0.4067109560630001
0.897146785088	-0.40722171001599994
0.896913966812	-0.40773127518400004
0.8966813324159999	-0.40823966451200017
0.896448875	-0.408746890625
0.8962165875839999	-0.40925296588800014
0.8959844631880001	-0.40975790246599997
0.8957524949119999	-0.41026171238400005
0.8955206760159999	-0.41076440758700017
0.895289	-0.411266
0.8950574211829999	-0.41176646867050015
0.894825976256	-0.41226586105599994
0.894594662769	-0.4127641917565001
0.8943634785919999	-0.4132614753920002
0.894132421875	-0.4137577265625
0.893901491008	-0.4142529598080001
0.893670684581	-0.41474718956849993
0.8934400013439999	-0.41524043014400003
0.8932094401669999	-0.41573269565450016
0.892979	-0.416224
0.8927486897082499	-0.4167143765710001
0.8925184976639999	-0.4172038174719999
0.8922884221047499	-0.417692334278
0.8920584612479999	-0.41817993830400013
0.89182861328125	-0.418666640625
0.8915988763519999	-0.4191524520960001
0.89136924855775	-0.4196373833719999
0.8911397279359999	-0.420121444928
0.8909103124542499	-0.42060464707900014
0.890681	-0.421087
0.8904517949542499	-0.4215685005790001
0.890222687936	-0.4220491729279999
0.8899936760577499	-0.42252902787200003
0.8897647563519999	-0.42300807609600016
0.88953592578125	-0.42348632812500003
0.8893071812479999	-0.4239637943040001
0.88907851960475	-0.42444048477799995
0.888849937664	-0.4249164094720001
0.8886214322082499	-0.4253915780710002
0.888393	-0.425866
0.888164647667	-0.4263396942792501
0.887936361344	-0.42681265913599997
0.8877081370809999	-0.4272849023827501
0.8874799710079999	-0.42775643155200016
0.887251859375	-0.42822725390625
0.887023798592	-0.4286973764480001
0.886795785269	-0.42916680592974993
0.886567816256	-0.429635548864
0.886339888683	-0.43010361153325016
0.886112	-0.430571
0.8858841150994999	-0.4310377168250001
0.8856562675840001	-0.43150377119999994
0.8854284584785	-0.431969168825
0.885200689088	-0.43243391520000013
0.8849729609375	-0.432898015625
0.884745275712	-0.4333614752000001
0.8845176351965001	-0.43382429882499995
0.884290041216	-0.43428649120000007
0.8840624955755	-0.4347480568250002
0.883835	-0.435209
0.883607588992	-0.4356693248250001
0.883380228544	-0.43612903519999996
0.883152917406	-0.4365881348250001
0.882925654208	-0.43704662720000015
0.8826984375	-0.437504515625
0.882471265792	-0.4379618032000001
0.882244137594	-0.43841849282499995
0.882017051456	-0.43887458720000005
0.881790006008	-0.43933008882500013
0.881563	-0.439785
0.8813360125915	-0.4402393195332501
0.881109064128	-0.4406930528639999
0.8808821553845	-0.44114620192975
0.880655287296	-0.4415987684480001
0.8804284609375	-0.44205075390625
0.880201677504	-0.44250215955200006
0.8799749382905001	-0.44295298638274994
0.879748244672	-0.443403235136
0.8795215980835	-0.4438529062792501
0.879295	-0.444302
0.87906846837525	-0.4447505260710001
0.8788419870080001	-0.4451984734719999
0.87861555618575	-0.445645840778
0.878389176256	-0.44609262630400015
0.8781628476562501	-0.446538828125
0.877936570944	-0.44698444409600013
0.8777103468267501	-0.44742947187199994
0.877484176192	-0.44787390892800005
0.8772580601372499	-0.4483177525790002
0.877032	-0.448761
0.8768059677619999	-0.4492036416625001
0.876579997184	-0.44964568159999996
0.876354092641	-0.45008711716250005
0.8761282586879999	-0.45052794560000015
0.8759025	-0.4509681640625
0.875676821312	-0.4514077696000001
0.875451227359	-0.45184675916249994
0.875225722816	-0.45228512960000006
0.8750003122379999	-0.45272287766250013
0.874775	-0.45316
0.8745498297379999	-0.45359648987075013
0.874324762816	-0.45403234726399994
0.874099799859	-0.4544675687672501
0.8738749413119999	-0.4549021508480002
0.8736501875	-0.45533608984375
0.8734255386879999	-0.4557693819520001
0.873200995141	-0.45620202322024994
0.8729765571839999	-0.4566340095360001
0.8727522252619999	-0.45706533661675014
0.872528	-0.457496
0.8723038493454999	-0.4579260082002501
0.872079809856	-0.45835534220799995
0.8718558854314999	-0.45878399601075004
0.8716320801919999	-0.4592119634560001
0.8714083984375	-0.45963923828125
0.8711848446079999	-0.4600658141440001
0.8709614232435	-0.46049168465174994
0.8707381389439999	-0.460916843392
0.8705149963294999	-0.4613412839622501
0.870292	-0.461765
0.8700691775377499	-0.46218797533750006
0.869846508608	-0.46261021439999994
0.86962399584825	-0.4630317118375
0.8694016418559999	-0.46345246240000015
0.86917944921875	-0.4638724609375
0.8689574205439999	-0.4642917024000001
0.86873555848925	-0.46471018183749996
0.868513865792	-0.4651278944000001
0.86829234529975	-0.46554483533750013
0.868071	-0.465961
0.8678498034245	-0.4663763739622501
0.867628790784	-0.466790963392
0.8674079678035	-0.4672047646517501
0.8671873402879999	-0.4676177741440002
0.8669669140625	-0.46802998828125003
0.866746694912	-0.4684414034560001
0.8665266885215	-0.46885201601075
0.866306900416	-0.46926182220800006
0.8660873359004999	-0.46967081820025014
0.865868	-0.470079
0.8656489434839999	-0.47048638649200014
0.865430121088	-0.470892948544
0.865211533312	-0.47129867990600005
0.8649931804159999	-0.47170357420800013
0.8647750625	-0.47210762500000003
0.8645571795839999	-0.4725108257920001
0.864339531688	-0.47291317009399997
0.864122118912	-0.47331465145600005
0.863904941516	-0.47371526350800014
0.863688	-0.474115
0.86347123922425	-0.4745138416750001
0.8632547205760001	-0.47491179679999995
0.86303844979275	-0.47530886067500006
0.8628224328319999	-0.47570502880000015
0.8626066757812499	-0.476100296875
0.8623911847679999	-0.4764946608000001
0.86217596586975	-0.476888116675
0.861961025024	-0.47728066080000003
0.8617463679382499	-0.47767228967500014
0.861532	-0.478063
0.8613179854382499	-0.4784527820915001
0.861104265024	-0.47884164012799996
0.8608908383697499	-0.47922957188450005
0.8606777047679999	-0.47961657529600016
0.8604648632812499	-0.4800026484375
0.8602523128319999	-0.4803877895040001
0.8600400522927499	-0.4807719967905
0.8598280805759999	-0.48115526867200004
0.8596163967242499	-0.4815376035835001
0.859405	-0.481919
0.8591938340159999	-0.48229946958350006
0.858982958912	-0.4826789966719999
0.858772379188	-0.48305757879050004
0.858562099584	-0.4834352135040001
0.858352125	-0.4838118984375
0.858142460416	-0.48418763129600007
0.8579331108120001	-0.48456240988449995
0.857724081088	-0.484936232128
0.857515375984	-0.4853090960915001
0.857307	-0.485681
0.85709900010875	-0.4860519290915001
0.8568913340800001	-0.4864218961279999
0.85668400212625	-0.4867909008845
0.8564770041599999	-0.4871589432960001
0.85627033984375	-0.48752602343749996
0.85606400864	-0.48789214150400007
0.85585800986125	-0.4882572977904999
0.8556523427199999	-0.488621492672
0.8554470063787499	-0.4889847265835001
0.855242	-0.489347
0.8550372997539999	-0.48970832658350005
0.854832929728	-0.49006869267199993
0.8546288910469999	-0.4904280977905
0.854425184896	-0.4907865415040001
0.8542218125	-0.49114402343749997
0.8540187751039999	-0.49150054329600007
0.8538160739530001	-0.49185610088449994
0.853613710272	-0.492210696128
0.853411685246	-0.4925643290915001
0.85321	-0.492917
0.85300866545425	-0.4932686993832501
0.852807671936	-0.49361943846399997
0.85260701955775	-0.49396921877975003
0.8524067083519999	-0.4943180420480001
0.85220673828125	-0.49466591015625
0.8520071092479999	-0.49501282515200007
0.8518078211047501	-0.49535878923274995
0.851608873664	-0.49570380473600006
0.8514102667082499	-0.49604787412925017
0.851212	-0.496391
0.8510140634164999	-0.49673318833750013
0.850816467328	-0.4970744384
0.8506192122095	-0.4974147528375001
0.8504222984959999	-0.49775413440000016
0.8502257265625	-0.49809258593750005
0.850029496704	-0.4984301104000001
0.8498336091155	-0.4987667108375
0.8496380638719999	-0.49910239040000004
0.8494428609085	-0.49943715233750013
0.849248	-0.499771
0.849053500492	-0.5001039302540001
0.848859340544	-0.500435953728
0.848665517906	-0.5007670745470001
0.848472030208	-0.5010972968960001
0.848278875	-0.501426625
0.848086049792	-0.5017550631040001
0.8478935520940001	-0.5020826154529999
0.847701379456	-0.502409286272
0.847509529508	-0.5027350797460001
0.847318	-0.50306
0.847126762508	-0.50338406753775
0.846935843456	-0.5037072686079999
0.846745243094	-0.50402960584825
0.846554961792	-0.5043510818560001
0.8463649999999999	-0.50467169921875
0.8461753582079999	-0.504991460544
0.8459860369059999	-0.5053103684892499
0.845797036544	-0.505628425792
0.8456083574919999	-0.5059456352997501
0.84542	-0.506262
0.8452319839085	-0.50657750329975
0.845044287872	-0.506892169792
0.8448569101154999	-0.50720600448925
0.8446698487039999	-0.5075190125440001
0.8444831015625	-0.5078311992187501
0.844296666496	-0.5081425698560001
0.8441105412095	-0.50845312984825
0.843924723328	-0.5087628846080001
0.8437392104164999	-0.5090718395377501
0.843554	-0.50938
0.843369083	-0.5096873943295002
0.843184464	-0.509994002944
0.843000141	-0.5102998292435
0.842816112	-0.5106048766080001
0.842632375	-0.5109091484375
0.8424489279999999	-0.5112126481920001
0.842265769	-0.5115153794314999
0.842082896	-0.511817345856
0.841900307	-0.5121185513455001
0.841718	-0.512419
0.84153596970825	-0.512718663262
0.841354217664	-0.513017581184
0.84117274210475	-0.513315761141
0.8409915412479999	-0.513613210688
0.84081061328125	-0.5139099375
0.840629956352	-0.514205949312
0.84044956855775	-0.5145012538589999
0.840269447936	-0.5147958588160001
0.84008959245425	-0.5150897717380001
0.83991	-0.515383
0.83973068153775	-0.5156755869462502
0.839551620608	-0.5159675004800001
0.83937281384825	-0.5162587444637501
0.839194257856	-0.5165493225600002
0.83901594921875	-0.51683923828125
0.838837884544	-0.5171284950400001
0.83866006048925	-0.51741709619875
0.838482473792	-0.51770504512
0.8383051212997499	-0.5179923452162501
0.838128	-0.518279
0.8379510840079999	-0.51856498679975
0.837774395456	-0.518850337792
0.8375979335939999	-0.51913505898925
0.8374216977919999	-0.5194191565440002
0.8372456875	-0.51970263671875
0.8370699022079999	-0.5199855058560001
0.836894341406	-0.52026777034825
0.836719004544	-0.520549436608
0.836543890992	-0.5208305110377501
0.836369	-0.521111
0.83619434711675	-0.52139092295425
0.836019913536	-0.521670271936
0.83584569672025	-0.52194905205775
0.835671693952	-0.5222272683520001
0.83549790234375	-0.52250492578125
0.835324318848	-0.5227820292480001
0.83515094026725	-0.52305858360475
0.834977763264	-0.523334593664
0.83480478437075	-0.5236100642082502
0.834632	-0.523885
0.8344594163295	-0.5241594057917501
0.834287018944	-0.5244332863360001
0.8341148032435001	-0.5247066463952501
0.833942764608	-0.5249794907520001
0.8337708984375001	-0.52525182421875
0.833599200192	-0.5255236516480001
0.8334276654315	-0.5257949779422499
0.833256289856	-0.526065808064
0.8330850693455	-0.5263361470457502
0.832914	-0.526606
0.832743045262	-0.5268753655457501
0.8325722371840001	-0.527144256064
0.832401575141	-0.5274126774422501
0.832231058688	-0.5276806356480002
0.8320606875000001	-0.5279481367187501
0.831890461312	-0.5282151867520001
0.831720379859	-0.52848179189525
0.831550442816	-0.5287479583360001
0.831380649738	-0.5290136922917501
0.831211	-0.529279
0.8310415289462499	-0.5295438877082501
0.83087219648	-0.529808361664
0.83070299846375	-0.5300724281047501
0.8305339305599999	-0.5303360932480001
0.83036498828125	-0.53059936328125
0.83019616704	-0.5308622443520001
0.83002746219875	-0.53112474255775
0.82985886912	-0.531386863936
0.8296903832162499	-0.53164861445425
0.829522	-0.53191
0.8293536855079999	-0.5321710329542501
0.829185467456	-0.5324317119359999
0.829017344094	-0.53269204205775
0.8288493137919999	-0.5329520283520001
0.8286813749999999	-0.53321167578125
0.8285135262079999	-0.5334709892480001
0.828345765906	-0.5337299736047499
0.828178092544	-0.5339886336640001
0.828010504492	-0.5342469742082501
0.827843	-0.534505
0.827675603492	-0.5347627190835
0.827508284544	-0.535020132672
0.827341038906	-0.5352772452905
0.8271738622079999	-0.5355340615040001
0.82700675	-0.5357905859375001
0.826839697792	-0.5360468232960001
0.826672701094	-0.5363027783845
0.826505755456	-0.536558456128
0.826338856508	-0.5368138615915001
0.826172	-0.537069
0.82600515221625	-0.5373238504245
0.8258383411200001	-0.537578446784
0.82567156519875	-0.5378327968035
0.82550482304	-0.5380869082880001
0.8253381132812501	-0.5383407890624999
0.82517143456	-0.538594446912
0.8250047854637501	-0.5388478895215
0.82483816448	-0.539101124416
0.82467156994625	-0.5393541589005001
0.824505	-0.539607
0.82433849202975	-0.539859700484
0.8241720011520001	-0.540112217088
0.82400552175425	-0.540364552312
0.823839048064	-0.5406167084160001
0.8236725742187501	-0.5408686875
0.823506094336	-0.541120491584
0.82333960258325	-0.541372122688
0.823173093248	-0.541623582912
0.8230065608077499	-0.541874874516
0.82284	-0.542126
0.8226733565159999	-0.5423769193912501
0.822506678912	-0.54262768192
0.822339966688	-0.54287829437375
0.8221732195839999	-0.5431287638400001
0.8220064375	-0.54337909765625
0.821839620416	-0.54362930336
0.821672768312	-0.54387938863875
0.821505881088	-0.54412936128
0.821338958484	-0.5443792291212501
0.821172	-0.544629
0.8210050476087499	-0.5448786948707501
0.82083805408	-0.545128307264
0.82067101462625	-0.5453778437672501
0.82050392416	-0.5456273108480001
0.82033677734375	-0.54587671484375
0.82016956864	-0.5461260619520001
0.82000229236125	-0.54637535822025
0.81983494272	-0.546624609536
0.8196675138787499	-0.5468738216167501
0.8195	-0.547123
0.81933238212925	-0.5473721697837501
0.819164668736	-0.54762131488
0.81899685523275	-0.5478704388012501
0.8188289371519999	-0.5481195449600001
0.81866091015625	-0.54836863671875
0.8184927700479999	-0.5486177174400001
0.81832451277975	-0.54886679053625
0.8181561344639999	-0.5491158595200001
0.8179876313832499	-0.5493649280537501
0.817819	-0.549614
0.81765021721625	-0.5498630465537501
0.81748130112	-0.5501121075200001
0.81731225019875	-0.5503611900362501
0.81714306304	-0.5506103014400001
0.81697373828125	-0.55085944921875
0.8168042745599999	-0.5511086409600001
0.81663467046375	-0.55135788430125
0.81646492448	-0.55160718688
0.8162950349462499	-0.5518565562837501
0.816125	-0.552106
0.8159548471545	-0.5523555484085001
0.815784542144	-0.552605183872
0.8156140800685	-0.5528549116155
0.8154434558079999	-0.5531047367040001
0.8152726640625	-0.5533546640625
0.815101699392	-0.553604698496
0.8149305562565	-0.5538548447095
0.814759229056	-0.5541051073280001
0.8145877121705	-0.5543554909165002
0.814416	-0.554606
0.81424407054575	-0.5548566423752501
0.8140719360640001	-0.555107419008
0.81389959244225	-0.5553583341857501
0.813727035648	-0.5556093922560001
0.81355426171875	-0.5558605976562501
0.813381266752	-0.5561119549440001
0.8132080468952501	-0.55636346882675
0.813034598336	-0.5566151441920001
0.81286091729175	-0.5568669861372502
0.812687	-0.557119
0.81251284270825	-0.5573711617620001
0.812338441664	-0.5576235091839999
0.8121637931047501	-0.557876050641
0.8119888932479999	-0.5581287946880001
0.81181373828125	-0.55838175
0.811638324352	-0.5586349253120001
0.8114626475577501	-0.558888329359
0.811286703936	-0.559141970816
0.81111048945425	-0.5593958582380001
0.810934	-0.55965
0.81075724453775	-0.55990443386275
0.8105802046080001	-0.5601591358079999
0.81040287484825	-0.56041411117325
0.810225249856	-0.5606693650560001
0.81004732421875	-0.56092490234375
0.809869092544	-0.5611807277440001
0.80969054948925	-0.56143684581425
0.8095116897919999	-0.561693260992
0.8093325082997499	-0.5619499776247501
0.809153	-0.562207
0.808973137008	-0.5624643257917501
0.8087929394560001	-0.562721966336
0.808612404594	-0.5629799263952501
0.808431529792	-0.5632382107520001
0.8082503125	-0.56349682421875
0.808068750208	-0.5637557716480001
0.807886840406	-0.56401505794225
0.807704580544	-0.564274688064
0.8075219679919999	-0.5645346670457502
0.807339	-0.564795
0.8071556934085	-0.5650556855457501
0.8069720238720001	-0.565316736064
0.8067879866155	-0.56557815744225
0.806603576704	-0.5658399556480002
0.8064187890625	-0.56610213671875
0.806233618496	-0.5663647067520001
0.8060480597095	-0.56662767189525
0.805862107328	-0.5668910383360001
0.8056757559165	-0.5671548122917501
0.805489	-0.567419
0.80530183737525	-0.56768360112475
0.8051142590079999	-0.5679486289920002
0.80492625918575	-0.56821409031425
0.8047378322559999	-0.5684799917440001
0.80454897265625	-0.56874633984375
0.804359674944	-0.569013141056
0.80416993382675	-0.5692804016732501
0.803979744192	-0.569548127808
0.80378910113725	-0.5698163253627501
0.803598	-0.570085
0.80340641663725	-0.57035417686275
0.803214368192	-0.570623839808
0.8030218523267499	-0.57089399217325
0.8028288669439999	-0.5711646370560001
0.80263541015625	-0.57143577734375
0.8024414802559999	-0.571707415744
0.8022470756857499	-0.5719795548142501
0.802052195008	-0.572252196992
0.8018568368752499	-0.57252534462475
0.801661	-0.572799
0.8014646897082499	-0.573073142333
0.8012678976639999	-0.573347798656
0.80107062210475	-0.573622972919
0.800872861248	-0.573898668992
0.80067461328125	-0.5741748906249999
0.800475876352	-0.574451641408
0.8002766485577499	-0.5747289247310001
0.800076927936	-0.575006743744
0.79987671245425	-0.5752851013170001
0.799676	-0.575564
0.79947481470475	-0.5758434683170001
0.799273125952	-0.5761234797440001
0.7990709294292501	-0.576404033731
0.798868220864	-0.5766851294080001
0.7986649960937501	-0.5769667656249999
0.798461251136	-0.5772489409920001
0.7982569822582499	-0.5775316539190001
0.798052186048	-0.577814902656
0.79784685948275	-0.5780986853330001
0.797641	-0.578383
0.79743455948275	-0.5786678117495
0.7972275860479999	-0.5789531539840002
0.7970200822582499	-0.5792390271285001
0.796812051136	-0.5795254314880001
0.79660349609375	-0.5798123671875
0.7963944208639999	-0.5800998341120001
0.7961848294292498	-0.5803878318465001
0.7959747259519999	-0.580676359616
0.7957641147047498	-0.5809654162255
0.795553	-0.581255
0.7953414289129999	-0.58154514493375
0.7951293596159998	-0.5818358092800001
0.794916793034	-0.58212698695125
0.7947037301119999	-0.58241867136
0.7944901718749999	-0.58271085546875
0.7942761194879999	-0.5830035318400001
0.7940615743159999	-0.5832966926862502
0.793846537984	-0.58359032992
0.7936310124369998	-0.5838844352037501
0.793415	-0.584179
0.7931984606452499	-0.5844739958707501
0.7929814436479998	-0.5847694352640002
0.79276395592075	-0.58506531076725
0.7925460047359999	-0.5853616148480001
0.7923275976562499	-0.58565833984375
0.7921087424639999	-0.5859554779520001
0.7918894470917499	-0.5862530212202501
0.7916697195519999	-0.5865509615360001
0.7914495678672498	-0.5868492906167501
0.791229	-0.587148
0.7910080665754999	-0.587447084325
0.7907867292159999	-0.5877465312000001
0.7905649921964999	-0.5880463313250001
0.7903428597119999	-0.5883464752
0.7901203359375	-0.5886469531249999
0.7898974250879999	-0.5889477552000001
0.7896741314784999	-0.5892488713250001
0.789450459584	-0.5895502912
0.7892264140994999	-0.5898520043250001
0.789002	-0.590154
0.7887771863912499	-0.590456280492
0.7885520179199998	-0.5907588205440001
0.78832650337375	-0.591061607906
0.7881006518399999	-0.5913646302080001
0.78787447265625	-0.591667875
0.78764797536	-0.5919713297920001
0.7874211696387499	-0.5922749820940001
0.7871940652799999	-0.592578819456
0.7869666721212499	-0.5928828295080001
0.786739	-0.593187
0.7865110751625	-0.5934912859245001
0.7862828895999998	-0.5937957107840002
0.7860544516625	-0.5941002653035
0.7858257695999998	-0.5944049402880001
0.7855968515624999	-0.5947097265625
0.7853677055999999	-0.595014614912
0.7851383396624999	-0.5953195960215001
0.7849087615999999	-0.595624660416
0.7846789791624998	-0.5959297984005001
0.784449	-0.596235
0.7842188448294999	-0.59654030427575
0.7839885069439998	-0.5968456474240001
0.7837579927434999	-0.59715101470725
0.7835273086079999	-0.5974563911680001
0.7832964609374999	-0.59776176171875
0.7830654561919999	-0.5980671112320001
0.7828343009314999	-0.5983724246302502
0.782603001856	-0.5986776869760001
0.7823715658454998	-0.5989828835617501
0.78214	-0.599288
0.7819082820537498	-0.5995929630617501
0.7816764515199999	-0.5998978229760001
0.78144451853625	-0.6002025711302501
0.7812124934399999	-0.6005071992320001
0.78098038671875	-0.60081169921875
0.78074820896	-0.601116063168
0.7805159708012499	-0.6014202832072502
0.78028368288	-0.601724351424
0.78005135578375	-0.6020282597757501
0.779819	-0.602332
0.77958663903325	-0.60263562277575
0.7793542688639999	-0.6029390554240001
0.77912189842975	-0.60324228420725
0.778889536448	-0.603545295168
0.77865719140625	-0.60384807421875
0.7784248715519999	-0.604150607232
0.7781925848827499	-0.6044528801302501
0.7779603391359999	-0.604754878976
0.7777281417792499	-0.60505659006175
0.777496	-0.605358
0.7772639470297499	-0.6056590497287501
0.7770319611519998	-0.6059597763200001
0.77680004675425	-0.60626017121125
0.7765682080639998	-0.60656022624
0.7763364492187499	-0.60685993359375
0.7761047743359999	-0.6071592857600001
0.7758731875832499	-0.6074582754762502
0.7756416932479999	-0.60775689568
0.7754102958077499	-0.6080551394587501
0.775179	-0.608353
0.7749477615159999	-0.6086504870000001
0.7747166389119998	-0.6089475760000002
0.7744856416879999	-0.609244259
0.7742547795839999	-0.6095405280000001
0.7740240625	-0.609836375
0.7737935004159999	-0.6101317920000001
0.773563103312	-0.6104267710000001
0.773332881088	-0.610721304
0.7731028434839999	-0.6110153830000001
0.772873	-0.611309
0.772643399317	-0.6116021568752501
0.7724140077439999	-0.6118948350080001
0.772184830731	-0.61218702568575
0.771955873408	-0.6124787202560001
0.771727140625	-0.61276991015625
0.7714986369919999	-0.6130605869440001
0.771270366919	-0.6133507423267501
0.771042334656	-0.6136403681920001
0.7708145443329999	-0.6139294566372502
0.770587	-0.614218
0.7703596892082499	-0.6145059744290001
0.7701326336639999	-0.6147933905280002
0.7699058386047499	-0.615080242722
0.7696793092479999	-0.6153665256960001
0.76945305078125	-0.615652234375
0.7692270683519999	-0.615937363904
0.7690013670577499	-0.616221909628
0.7687759519359999	-0.616505867072
0.7685508279542499	-0.6167892319210001
0.768326	-0.617072
0.7681014794542499	-0.617354167254
0.7678772639359999	-0.6176357297280001
0.7676533575577499	-0.617916683547
0.7674297643519998	-0.618197024896
0.7672064882812499	-0.61847675
0.766983533248	-0.6187558551040001
0.7667609031047499	-0.6190343364530001
0.7665386016639999	-0.619312190272
0.7663166327082499	-0.6195894127460001
0.766095	-0.619866
0.7658737007082499	-0.6201419711212501
0.7656527456639999	-0.6204172972800002
0.7654321391047499	-0.6206919726387501
0.7652118852479999	-0.6209659913600002
0.7649919882812499	-0.62123934765625
0.7647724523519999	-0.6215120358400001
0.7645532815577498	-0.6217840503737502
0.7643344799359999	-0.6220553859200001
0.7641160514542499	-0.6223260373912501
0.763898	-0.622596
0.7636803293707499	-0.6228652363912501
0.7634630432639999	-0.6231337779200001
0.76324614526725	-0.62340162337375
0.7630296388479999	-0.6236687718400001
0.76281352734375	-0.62393522265625
0.762597813952	-0.6242009753600001
0.7623825017202499	-0.6244660296387501
0.762167593536	-0.62473038528
0.76195309211675	-0.6249940421212501
0.761739	-0.625257
0.76152533270025	-0.625519281746
0.761312078208	-0.625780862272
0.76109923751075	-0.626041739453
0.760886811456	-0.626301911104
0.76067480078125	-0.626561375
0.760463206144	-0.626820128896
0.76025202815175	-0.6270781705470001
0.760041267392	-0.627335497728
0.75983092446225	-0.627592108254
0.759621	-0.627848
0.7594114815457499	-0.628103170921
0.7592023840639999	-0.628357619072
0.75899370944225	-0.628611342628
0.7587854596479999	-0.628864339904
0.75857763671875	-0.629116609375
0.7583702427519999	-0.6293681496960001
0.7581632798952499	-0.6296189597220001
0.757956750336	-0.629869038528
0.75775065629175	-0.6301183854290001
0.757545	-0.630367
0.7573397804165	-0.6306148524702501
0.7571350033279999	-0.6308619748480001
0.7569306712095	-0.63110836974575
0.756726786496	-0.631354039936
0.7565233515625001	-0.6315989882812499
0.756320368704	-0.6318432176640001
0.7561178401154999	-0.63208673091675
0.755915767872	-0.632329530752
0.7557141539084999	-0.6325716196922501
0.755513	-0.632813
0.7553123176167499	-0.6330537295675001
0.7551120975359998	-0.6332937497600001
0.75491234022025	-0.6335330576025
0.754713045952	-0.63377164992
0.7545142148437499	-0.6340095234374999
0.7543158468479999	-0.63424667488
0.7541179417672499	-0.6344831010725
0.753920499264	-0.63471879904
0.7537235188707498	-0.6349537661075001
0.753527	-0.635188
0.7533309518294999	-0.63542142981575
0.7531353629439999	-0.6356541287040001
0.7529402317434999	-0.63588610117725
0.7527455566079999	-0.636117352128
0.7525513359375	-0.63634788671875
0.752357568192	-0.636577710272
0.7521642519314999	-0.6368068281602501
0.751971385856	-0.637035245696
0.7517789688454999	-0.6372629680217501
0.751587	-0.63749
0.7513954391784999	-0.63771641193825
0.7512043285119999	-0.6379421370240002
0.7510136708505	-0.6381671738697501
0.750823469184	-0.6383915207680001
0.7506337265625	-0.63861517578125
0.750444446016	-0.6388381368320001
0.7502556304745	-0.6390604017927501
0.750067282688	-0.6392819685760001
0.7498794051465	-0.6395028352242501
0.749692	-0.639723
0.74950512493825	-0.6399424153912501
0.7493187210239999	-0.6401611299200001
0.74913278486975	-0.64037914637375
0.748947312768	-0.6405964678400001
0.74876230078125	-0.6408130976562499
0.7485777448319999	-0.64102903936
0.7483936407927498	-0.64124429663875
0.748209984576	-0.64145887328
0.7480267722242498	-0.64167277312125
0.747844	-0.641886
0.7476616150994999	-0.64209857745425
0.7474796675839999	-0.6423104879360001
0.7472981584785	-0.64252173355775
0.7471170890879999	-0.6427323163520001
0.7469364609375	-0.64294223828125
0.746756275712	-0.643151501248
0.7465765351964999	-0.6433601071047501
0.746397241216	-0.643568057664
0.7462183955755	-0.6437753547082501
0.74604	-0.643982
0.7458620824085	-0.6441879952917501
0.745684615872	-0.6443933423360001
0.7455075996155001	-0.64459804289525
0.7453310327039999	-0.6448020987520001
0.7451549140625	-0.64500551171875
0.744979242496	-0.6452082836480001
0.7448040167094999	-0.6454104164422501
0.744629235328	-0.645611912064
0.7444548969164999	-0.64581277254575
0.744281	-0.646013
0.7441075299165	-0.646212586754
0.7439344993279999	-0.6464115457280001
0.7437619077094999	-0.6466098800469999
0.7435897544959998	-0.646807592896
0.7434180390624999	-0.6470046875
0.7432467607039999	-0.647201167104
0.7430759186154998	-0.647397034953
0.7429055118719999	-0.647592294272
0.7427355394084999	-0.6477869482460001
0.742566	-0.647981
0.7423969185754999	-0.64817446245425
0.7422282652159999	-0.6483673279360002
0.7420600361965	-0.64855959855775
0.7418922277119999	-0.6487512763520001
0.7417248359375	-0.6489423632812501
0.7415578570879999	-0.6491328612480001
0.7413912874784999	-0.6493227721047501
0.7412251235840001	-0.6495120976640001
0.7410593620995	-0.6497008397082501
0.740894	-0.649889
0.74072899180775	-0.6500765802917501
0.740564381248	-0.6502635823360001
0.7404001695832501	-0.6504500078952501
0.740236358336	-0.650635858752
0.74007294921875	-0.65082113671875
0.739909944064	-0.6510058436480001
0.73974734475425	-0.65118998144225
0.739585153152	-0.6513735520639999
0.73942337102975	-0.65155655754575
0.739262	-0.651739
0.73910107436275	-0.65192086846225
0.7389405598079999	-0.652102179392
0.7387804546732499	-0.65228293615175
0.7386207570559999	-0.652463142144
0.73846146484375	-0.65264280078125
0.7383025757439999	-0.652821915456
0.7381440873142499	-0.6530004895107501
0.737985996992	-0.653178526208
0.7378283021247499	-0.6533560287002501
0.737671	-0.653533
0.7375140845834999	-0.6537094725755
0.7373575566719999	-0.6538854172160001
0.7372014137905	-0.6540608341965001
0.7370456535039999	-0.6542357237120001
0.7368902734374999	-0.6544100859375
0.7367352712959999	-0.6545839210880001
0.7365806448844999	-0.6547572294785001
0.736426392128	-0.6549300115840001
0.7362725110914999	-0.6551022680995001
0.736119	-0.655274
0.7359658309245	-0.6554451592242501
0.735813030784	-0.6556158005760001
0.7356606003035	-0.6557859297927501
0.735508540288	-0.655955552832
0.7353568515625	-0.65612467578125
0.735205534912	-0.6562933047680001
0.7350545910215	-0.6564614458697501
0.734904020416	-0.656629105024
0.7347538234005	-0.6567962879382501
0.734604	-0.656963
0.73445459927575	-0.65712930543825
0.734305567424	-0.657295145024
0.7341568997072501	-0.65746051836975
0.734008591168	-0.657625424768
0.73386063671875	-0.65778986328125
0.733713031232	-0.657953832832
0.73356576963025	-0.65811733229275
0.733418846976	-0.658280360576
0.73327225856175	-0.65844291672425
0.733126	-0.658605
0.7329800113535	-0.658766554016
0.732834349312	-0.6589276389120001
0.7326890150255	-0.6590882591880001
0.732544009984	-0.659248419584
0.7323993359375001	-0.659408125
0.732254994816	-0.659567380416
0.7321109886495	-0.6597261908120001
0.731967319488	-0.659884561088
0.7318239893215	-0.6600424959840001
0.731681	-0.6602
0.73153838936275	-0.6603571299840001
0.7313961198079999	-0.660513833088
0.73125418967325	-0.6606701088120001
0.731112597056	-0.6608259564160001
0.73097133984375	-0.660981375
0.730830415744	-0.6611363635840001
0.73068982231425	-0.661290921188
0.730549556992	-0.661445046912
0.7304096171247499	-0.661598740016
0.73027	-0.661752
0.7301306995835	-0.66190477730775
0.7299917166719999	-0.6620571252480001
0.7298530487905	-0.66220904808325
0.7297146935039999	-0.662360550336
0.7295766484374999	-0.66251163671875
0.7294389112959999	-0.6626623120640001
0.7293014798844999	-0.66281258125425
0.7291643521279999	-0.662962449152
0.7290275260914999	-0.66311192052975
0.728891	-0.663261
0.7287547492162499	-0.6634097281545001
0.7286187971199999	-0.663558070144
0.7284831441987499	-0.6637060270685
0.7283477910399999	-0.6638535998080001
0.72821273828125	-0.6640007890624999
0.72807798656	-0.664147595392
0.72794353646375	-0.6642940192565
0.72780938848	-0.664440061056
0.7276755429462499	-0.6645857211705
0.727542	-0.664731
0.727408795738	-0.6648758848375
0.727275890816	-0.6650203904
0.727143281859	-0.6651645183375
0.7270109653119999	-0.6653082704
0.7268789375	-0.6654516484374999
0.726747194688	-0.6655946544
0.7266157331409999	-0.6657372903375001
0.726484549184	-0.6658795584
0.7263536392619999	-0.6660214608375
0.726223	-0.666163
0.7260925920537499	-0.66630416187875
0.7259624515199999	-0.66644496672
0.7258325785362499	-0.66658541836125
0.7257029734399999	-0.66672552064
0.72557363671875	-0.66686527734375
0.72544456896	-0.66700469216
0.7253157708012499	-0.66714376862625
0.7251872428799999	-0.6672825100800001
0.7250589857837499	-0.66742091960875
0.724931	-0.667559
0.72480331220025	-0.6676968030675
0.7246758942079999	-0.66783427776
0.72454874401075	-0.6679714221025
0.724421859456	-0.6681082339200001
0.72429523828125	-0.6682447109375
0.724168878144	-0.6683808508800001
0.72404277665175	-0.6685166515725001
0.723916931392	-0.66865211104
0.72379133996225	-0.6687872276075001
0.723666	-0.668922
0.72354089604575	-0.6690563550240001
0.723416040064	-0.6691903703680001
0.72329143094225	-0.669324051782
0.723167067648	-0.6694574053760001
0.72304294921875	-0.6695904375
0.722919074752	-0.6697231546240001
0.7227954433952499	-0.6698555632180001
0.722672054336	-0.6699876696320001
0.72254890679175	-0.6701194799760001
0.722426	-0.670251
0.72230333979175	-0.6703823041007501
0.722180918336	-0.6705133226240001
0.72205873439525	-0.6706440545322501
0.721936786752	-0.6707744983680001
0.72181507421875	-0.6709046523437501
0.721693595648	-0.671034514432
0.72157234994225	-0.67116408245525
0.721451336064	-0.671293354176
0.72133055304575	-0.67142232738675
0.72121	-0.671551
0.72108966296225	-0.6716793273455001
0.7209695553919999	-0.6718073538560001
0.72084967765175	-0.6719350814315
0.720730030144	-0.6720625121920001
0.72061061328125	-0.6721896484375
0.720491427456	-0.6723164926080001
0.7203724730107499	-0.6724430472435
0.720253750208	-0.6725693149440001
0.72013525920025	-0.6726952983295
0.720017	-0.672821
0.71989899220025	-0.6729464455377501
0.719781214208	-0.6730716126080001
0.71966366401075	-0.67319650184825
0.719546339456	-0.673321113856
0.71942923828125	-0.6734454492187499
0.719312358144	-0.673569508544
0.71919569665175	-0.67369329248925
0.719079251392	-0.673816801792
0.71896301996225	-0.67394003729975
0.718847	-0.674063
0.71873117604575	-0.6741856614245
0.718615560064	-0.674308054784
0.71850015094225	-0.6744301838035
0.718384947648	-0.6745520522880001
0.71826994921875	-0.6746736640625
0.718155154752	-0.674795022912
0.7180405633952499	-0.6749161325215001
0.7179261743359999	-0.675036996416
0.71781198679175	-0.6751576179005001
0.717698	-0.675278
0.7175842197917499	-0.675398191484
0.7174706383359999	-0.6755181450880001
0.71735725439525	-0.675637859312
0.7172440667519999	-0.6757573324160001
0.71713107421875	-0.6758765625
0.7170182756479999	-0.675995547584
0.7169056699422499	-0.676114285688
0.716793256064	-0.6762327749120001
0.7166810330457499	-0.676351013516
0.716569	-0.676469
0.7164571429622499	-0.676586680516
0.716345475392	-0.676704110912
0.71623399765175	-0.676821294688
0.716122710144	-0.676938235584
0.71601161328125	-0.6770549375
0.715900707456	-0.677171404416
0.71578999301075	-0.6772876403120001
0.7156794702079999	-0.677403649088
0.7155691392002499	-0.677519434484
0.715459	-0.677635
0.7153490754919999	-0.677750401484
0.715239340544	-0.6778655850880001
0.715129792906	-0.677980549312
0.7150204302079999	-0.6780952924160001
0.71491125	-0.6782098125
0.7148022497919999	-0.6783241075840001
0.714693427094	-0.678438175688
0.714584779456	-0.678552014912
0.7144763045079999	-0.678665623516
0.714368	-0.678779
0.7142598440915	-0.6788920938077501
0.7141518561279999	-0.679004957248
0.7140440358844999	-0.67911759358325
0.713936383296	-0.6792300063360001
0.7138288984375	-0.6793421992187499
0.713721581504	-0.679454176064
0.7136144327905	-0.67956594075425
0.713507452672	-0.679677497152
0.7134006415834999	-0.67978884902975
0.713294	-0.6799
0.71318753170825	-0.6800109863627499
0.7130812336639999	-0.680121775808
0.71297510610475	-0.68023236867325
0.7128691492479999	-0.680342765056
0.71276336328125	-0.68045296484375
0.712657748352	-0.6805629677439999
0.71255230455775	-0.68067277331425
0.712447031936	-0.680782380992
0.71234193045425	-0.68089179012475
0.712237	-0.681001
0.7121322469542499	-0.6811100065835
0.7120276639359999	-0.681218812672
0.71192325005775	-0.6813274177905
0.711819004352	-0.6814358215040001
0.71171492578125	-0.6815440234375
0.7116110132479999	-0.6816520232959999
0.71150726560475	-0.6817598208845
0.7114036816639999	-0.681867416128
0.7113002602082499	-0.6819748090915
0.711197	-0.682082
0.7110938965	-0.682188969508
0.710990952	-0.682295739456
0.7108881655	-0.6824023120939999
0.7107855359999999	-0.682508689792
0.7106830625	-0.682614875
0.710580744	-0.682720870208
0.7104785794999999	-0.682826677906
0.710376568	-0.682932300544
0.7102747085	-0.683037740492
0.710173	-0.683143
0.71007144479175	-0.68324810420025
0.709970038336	-0.683353030208
0.7098687793952501	-0.6834577780107499
0.709767666752	-0.683562347456
0.70966669921875	-0.6836667382812499
0.709565875648	-0.683770950144
0.70946519494225	-0.68387498265175
0.709364656064	-0.683978835392
0.70926425804575	-0.68408250796225
0.709164	-0.684186
0.70906387454575	-0.684289294754
0.708963888064	-0.684392409728
0.70886404044225	-0.684495346047
0.708764331648	-0.684598104896
0.70866476171875	-0.6847006875
0.708565330752	-0.6848030951040001
0.70846603889525	-0.684905328953
0.708366886336	-0.685007390272
0.70826787329175	-0.685109280246
0.708169	-0.685211
0.70807027	-0.68531256703775
0.70797168	-0.6854139646080001
0.70787323	-0.68551519234825
0.70777492	-0.685616249856
0.7076767500000001	-0.68571713671875
0.70757872	-0.6858178525440001
0.70748083	-0.6859183969892501
0.70738308	-0.686018769792
0.70728547	-0.68611897079975
0.707188	-0.686219
0.7070906634165001	-0.68631883121625
0.706993467328	-0.68641849312
0.7068964122095001	-0.68651798819875
0.706799498496	-0.68661731904
0.7067027265625	-0.68671648828125
0.706606096704	-0.68681549856
0.7065096091155	-0.6869143524637501
0.706413263872	-0.68701305248
0.7063170609085	-0.68711160094625
0.706221	-0.68721
0.7061251037837499	-0.68730828444625
0.70602934688	-0.68740642048
0.70593372680125	-0.68750440696375
0.7058382409599999	-0.68760224256
0.70574288671875	-0.6876999257812499
0.70564766144	-0.68779745504
0.70555256253625	-0.68789482869875
0.70545758752	-0.68799204512
0.7053627340537499	-0.68808910271625
0.705268	-0.688186
0.70517335055375	-0.68828270929975
0.70507881952	-0.688379257792
0.70498440803625	-0.68847564648925
0.70489011744	-0.688571876544
0.70479594921875	-0.68866794921875
0.70470190496	-0.688763865856
0.70460798630125	-0.6888596278482501
0.70451419488	-0.6889552366080001
0.70442053228375	-0.6890506935377501
0.704327	-0.689146
0.704233628992	-0.689241173746
0.704140388544	-0.6893361982720001
0.704047277406	-0.689431073453
0.703954294208	-0.689525799104
0.7038614375000001	-0.6896203750000001
0.703768705792	-0.689714800896
0.703676097594	-0.6898090765470001
0.703583611456	-0.689903201728
0.703491246008	-0.689997176254
0.703399	-0.690091
0.7033068394245	-0.690184659754
0.703214798784	-0.690278169728
0.7031228798035	-0.690371531047
0.703031084288	-0.6904647448960001
0.7029394140624999	-0.6905578125
0.702847870912	-0.690650735104
0.7027564565215	-0.690743513953
0.7026651724159999	-0.690836150272
0.7025740199005	-0.6909286452460001
0.702483	-0.691021
0.7023921660675	-0.69111322545425
0.70230146176	-0.6912053119360001
0.7022108831025	-0.69129725955775
0.7021204259199999	-0.6913890683520001
0.7020300859374999	-0.69148073828125
0.70193985888	-0.6915722692480001
0.7018497405724999	-0.6916636611047501
0.70175972704	-0.691754913664
0.7016698146075	-0.69184602670825
0.70158	-0.691937
0.70149021131575	-0.69202783329175
0.7014005207039999	-0.692118526336
0.70131093167725	-0.6922090788952501
0.7012214481279999	-0.692299490752
0.70113207421875	-0.69238976171875
0.701042814272	-0.6924798916480001
0.7009536726602499	-0.69256988044225
0.7008646536959999	-0.692659728064
0.7007757615217499	-0.69274943454575
0.700687	-0.692839
0.7005984318547499	-0.692928414754
0.700509996352	-0.693017689728
0.7004216915792499	-0.693106826047
0.7003335152639999	-0.693195824896
0.7002454648437499	-0.6932846874999999
0.700157537536	-0.693373415104
0.7000697304082499	-0.693462008953
0.6999820404479999	-0.693550470272
0.69989446463275	-0.693638800246
0.699807	-0.693727
0.6997196140915	-0.693815083746
0.6996323361279999	-0.6939030382720001
0.6995451658844999	-0.693990863453
0.6994581032959999	-0.6940785591040001
0.6993711484374999	-0.6941661250000001
0.6992843015039999	-0.6942535608960001
0.6991975627904999	-0.6943408665470001
0.699110932672	-0.6944280417280001
0.6990244115834999	-0.694515086254
0.698938	-0.694602
0.6988517049999999	-0.6946887631705001
0.6987655199999999	-0.6947753970560001
0.698679445	-0.6948619032565
0.69859348	-0.6949482833920001
0.698507625	-0.6950345390625
0.6984218799999999	-0.6951206718080001
0.698336245	-0.6952066830685001
0.69825072	-0.695292574144
0.698165305	-0.6953783461545
0.69808	-0.695464
0.69799480170825	-0.69554957252975
0.697909713664	-0.695635025152
0.69782473610475	-0.69572035525425
0.697739869248	-0.695805560064
0.69765511328125	-0.69589063671875
0.697570468352	-0.695975582336
0.69748593455775	-0.69606039408325
0.697401511936	-0.696145069248
0.6973172004542499	-0.69622960530775
0.697233	-0.696314
0.6971489268295	-0.6963982085995
0.697064962944	-0.696482275584
0.6969811067435	-0.6965662029785
0.696897356608	-0.696649993088
0.6968137109375	-0.6967336484375001
0.696730168192	-0.6968171717120001
0.6966467269315	-0.6969005656965
0.696563385856	-0.6969838332160001
0.6964801438455	-0.6970669770755
0.696397	-0.69715
0.6963139174702501	-0.69723292761675
0.696230934848	-0.6973157375360001
0.69614805474575	-0.69739843022025
0.696065279936	-0.697481005952
0.6959826132812501	-0.69756346484375
0.6959000576640001	-0.697645806848
0.6958176159167501	-0.6977280317672501
0.695735290752	-0.697810139264
0.6956530846922501	-0.69789212887075
0.695571	-0.697974
0.69548908469225	-0.6980557618295
0.695407290752	-0.6981374029440001
0.69532561591675	-0.6982189217435
0.695244057664	-0.6983003166080001
0.69516261328125	-0.6983815859375
0.695081279936	-0.6984627281920001
0.6950000547457499	-0.6985437419315
0.6949189348479999	-0.698624625856
0.6948379174702499	-0.6987053788455
0.694757	-0.698786
0.6946761405537499	-0.69886645247025
0.69459537952	-0.698946774848
0.69451471803625	-0.6990269697457501
0.6944341574399999	-0.6991070399360001
0.69435369921875	-0.69918698828125
0.69427334496	-0.699266817664
0.69419309630125	-0.69934653091675
0.69411295488	-0.699426130752
0.69403292228375	-0.69950561969225
0.693953	-0.699585
0.693873218992	-0.699664322984
0.693793548544	-0.6997435370880001
0.693713987406	-0.699822639812
0.693634534208	-0.699901628416
0.6935551875	-0.6999805
0.693475945792	-0.7000592515840001
0.693396807594	-0.700137880188
0.693317771456	-0.7002163829120001
0.693238836008	-0.7002947570160001
0.69316	-0.700373
0.693081236008	-0.7004510603077501
0.693002571456	-0.700528989248
0.692924007594	-0.70060678908325
0.692845545792	-0.700684462336
0.6927671875	-0.70076201171875
0.692688934208	-0.700839440064
0.692610787406	-0.70091675025425
0.692532748544	-0.700993945152
0.692454818992	-0.70107102752975
0.692377	-0.701148
0.69229931570025	-0.7012249011545
0.692221742208	-0.701301694144
0.69214427851075	-0.7013783780685
0.692066923456	-0.701454951808
0.69198967578125	-0.7015314140625
0.691912534144	-0.701607763392
0.69183549715175	-0.7016839982565001
0.691758563392	-0.7017601170559999
0.69168173146225	-0.7018361181705
0.691605	-0.701912
0.6915283578375	-0.70198774454575
0.6914518144	-0.702063368064
0.6913753693375	-0.70213887044225
0.6912990224	-0.702214251648
0.6912227734375	-0.70228951171875
0.6911466224	-0.7023646507519999
0.6910705693375	-0.70243966889525
0.6909946144	-0.702514566336
0.6909187578375	-0.7025893432917499
0.690843	-0.702664
0.690767334754	-0.70273854329175
0.690691769728	-0.702812966336
0.690616306047	-0.70288726889525
0.6905409448959999	-0.702961450752
0.6904656875	-0.70303551171875
0.690390535104	-0.703109451648
0.690315488953	-0.70318327044225
0.690240550272	-0.7032569680640001
0.690165720246	-0.7033305445457501
0.690091	-0.703404
0.6900163971625	-0.703477324754
0.6899419056	-0.703550529728
0.6898675256625	-0.7036236160470001
0.6897932576	-0.7036965848960001
0.6897191015625	-0.7037694375
0.6896450576	-0.703842175104
0.6895711256625	-0.703914798953
0.6894973056	-0.703987310272
0.6894235971625	-0.704059710246
0.68935	-0.704132
0.6892765202460001	-0.7042041871625
0.689203150272	-0.7042762656
0.689129888953	-0.7043482356624999
0.689056735104	-0.7044200976
0.6889836875	-0.7044918515624999
0.688910744896	-0.7045634975999999
0.688837906047	-0.7046350356625
0.6887651697280001	-0.7047064655999999
0.6886925347539999	-0.7047777871625
0.68862	-0.704849
0.6885475578375	-0.70492011353775
0.6884752143999999	-0.704991116608
0.6884029693375	-0.70506200784825
0.6883308224	-0.705132785856
0.6882587734375	-0.70520344921875
0.6881868224	-0.705273996544
0.6881149693374999	-0.70534442648925
0.6880432143999999	-0.705414737792
0.6879715578375	-0.70548492929975
0.6879	-0.705555
0.68782853146225	-0.7056249260080001
0.6877571633919999	-0.705694731456
0.68768589715175	-0.7057644175940001
0.687614734144	-0.7058339857920001
0.68754367578125	-0.7059034375000001
0.687472723456	-0.7059727742080001
0.68740187851075	-0.706041997406
0.687331142208	-0.706111108544
0.6872605157002499	-0.706180108992
0.68719	-0.706249
0.6871196189919999	-0.706317808992
0.6870493485439999	-0.7063865085440001
0.686979187406	-0.706455097406
0.6869091342079999	-0.706523574208
0.6868391875	-0.7065919375
0.686769345792	-0.7066601857920001
0.686699607594	-0.706728317594
0.6866299714559999	-0.706796331456
0.686560436008	-0.706864226008
0.686491	-0.706932
0.686421636008	-0.70699962929975
0.6863523714559999	-0.707067137792
0.686283207594	-0.70713452648925
0.686214145792	-0.7072017965440001
0.6861451875	-0.7072689492187499
0.686076334208	-0.707335985856
0.686007587406	-0.70740290784825
0.6859389485440001	-0.707469716608
0.685870418992	-0.70753641353775
0.685802	-0.707603
0.68573371570025	-0.70766949045425
0.685665542208	-0.707735871936
0.68559747851075	-0.70780214455775
0.6855295234559999	-0.707868308352
0.68546167578125	-0.7079343632812499
0.685393934144	-0.708000309248
0.68532629715175	-0.70806614610475
0.685258763392	-0.708131873664
0.68519133146225	-0.70819749170825
0.685124	-0.708263
0.6850567578375	-0.708328395
0.6849896144	-0.70839368
0.6849225693375	-0.7084588549999999
0.6848556224	-0.70852392
0.6847887734374999	-0.708588875
0.6847220223999999	-0.70865372
0.6846553693374999	-0.708718455
0.6845888144	-0.70878308
0.6845223578374999	-0.708847595
0.684456	-0.708912
0.6843897314622499	-0.70897629170825
0.684323563392	-0.709040473664
0.68425749715175	-0.70910454610475
0.6841915341439999	-0.709168509248
0.6841256757812499	-0.7092323632812501
0.684059923456	-0.7092961083520001
0.68399427851075	-0.7093597445577501
0.683928742208	-0.709423271936
0.6838633157002499	-0.7094866904542501
0.683798	-0.70955
0.68373281570025	-0.7096132168295001
0.683667742208	-0.7096763229440001
0.68360277851075	-0.7097393167435
0.683537923456	-0.709802196608
0.68347317578125	-0.7098649609375
0.6834085341439999	-0.709927608192
0.68334399715175	-0.7099901369315
0.6832795633919999	-0.710052545856
0.6832152314622499	-0.7101148338455
0.683151	-0.710177
0.6830868578374999	-0.7102390074702499
0.6830228143999999	-0.710300894848
0.6829588693374999	-0.7103626647457499
0.6828950223999999	-0.710424319936
0.6828312734374999	-0.71048586328125
0.6827676223999999	-0.7105472976639999
0.6827040693374999	-0.71060862591675
0.6826406143999999	-0.710669850752
0.6825772578374999	-0.71073097469225
0.682514	-0.710792
0.6824508347539999	-0.710852977984
0.682387769728	-0.710913857088
0.682324806047	-0.710974634812
0.682261944896	-0.7110353084159999
0.6821991875	-0.7110958749999999
0.682136535104	-0.7111563315839999
0.682073988953	-0.711216675188
0.682011550272	-0.711276902912
0.681949220246	-0.711337012016
0.681887	-0.711397
0.68182489387075	-0.71145681530775
0.681762899264	-0.711516509248
0.68170101676725	-0.71157608408325
0.6816392468479999	-0.711635542336
0.6815775898437499	-0.71169488671875
0.681516045952	-0.711754120064
0.68145461522025	-0.71181324525425
0.681393297536	-0.711872265152
0.68133209261675	-0.7119311825297501
0.681271	-0.71199
0.6812100420755	-0.7120487561545
0.681149193216	-0.712107414144
0.6810884506964999	-0.7121659730685
0.681027811712	-0.712224431808
0.6809672734375	-0.7122827890625
0.6809068330879999	-0.712341043392
0.6808464879785	-0.7123991932565
0.680786235584	-0.7124572370560001
0.6807260735995	-0.7125151731705001
0.680666	-0.712573
0.6806059703077499	-0.71263069954575
0.680546029248	-0.7126882880640001
0.6804861790832499	-0.71274576544225
0.6804264223359999	-0.712803131648
0.68036676171875	-0.7128603867187501
0.6803072000639999	-0.712917530752
0.6802477402542499	-0.71297456389525
0.680188385152	-0.713031486336
0.6801291375297499	-0.71308829829175
0.68007	-0.713145
0.6800110144462499	-0.71320159829175
0.67995214048	-0.7132580863360001
0.67989337696375	-0.71331446389525
0.67983472256	-0.713370730752
0.6797761757812499	-0.71342688671875
0.67971773504	-0.713482931648
0.6796593986987499	-0.71353886544225
0.67960116512	-0.713594688064
0.6795430327162499	-0.7136503995457499
0.679485	-0.713706
0.67942703271625	-0.713761479754
0.67936916512	-0.713816849728
0.67931139869875	-0.713872111047
0.67925373504	-0.713927264896
0.67919617578125	-0.7139823125
0.67913872256	-0.714037255104
0.67908137696375	-0.714092093953
0.67902414048	-0.714146830272
0.67896701444625	-0.714201465246
0.67891	-0.714256
0.67885313752975	-0.7143104421625001
0.678796385152	-0.7143647856
0.67873974025425	-0.7144190306625
0.678683200064	-0.7144731776000001
0.67862676171875	-0.7145272265625
0.678570422336	-0.7145811776000001
0.67851417908325	-0.7146350306625
0.678458029248	-0.7146887856
0.67840197030775	-0.7147424421625
0.678346	-0.714796
0.67829007030775	-0.714849465246
0.678234229248	-0.714902830272
0.67817847908325	-0.714956093953
0.678122822336	-0.715009255104
0.67806726171875	-0.7150623125
0.678011800064	-0.715115264896
0.67795644025425	-0.7151681110470001
0.677901185152	-0.715220849728
0.67784603752975	-0.715273479754
0.677791	-0.715326
0.6777361078627501	-0.7153784061292501
0.6776813278080001	-0.715430700736
0.67762665917325	-0.71548288323275
0.6775721010560001	-0.715534953152
0.67751765234375	-0.71558691015625
0.677463311744	-0.715638754048
0.67740907781425	-0.71569048477975
0.677354948992	-0.7157421024639999
0.67730092362475	-0.7157936073832499
0.677247	-0.715845
0.67719317637525	-0.7158962579245
0.677139451008	-0.7159474067839999
0.67708582218575	-0.7159984493035
0.677032288256	-0.716049388288
0.67697884765625	-0.7161002265624999
0.676925498944	-0.716150966912
0.67687224082675	-0.7162016120215
0.676819072192	-0.716252164416
0.67676599213725	-0.7163026264005
0.676713	-0.716353
0.676660065762	-0.716403332984
0.676607221184	-0.7164535770880001
0.676554468641	-0.7165037298120001
0.676501810688	-0.716553788416
0.67644925	-0.7166037500000001
0.676396789312	-0.7166536115840001
0.676344431359	-0.7167033701880001
0.676292178816	-0.716753022912
0.6762400342379999	-0.7168025670160001
0.676188	-0.716852
0.67613610786275	-0.7169012670160001
0.676084327808	-0.7169504229120001
0.67603265917325	-0.716999470188
0.675981101056	-0.717048411584
0.67592965234375	-0.71709725
0.675878311744	-0.717145988416
0.67582707781425	-0.717194629812
0.675775948992	-0.717243177088
0.67572492362475	-0.717291632984
0.675674	-0.71734
0.6756231730835	-0.717388332984
0.675572444672	-0.717436577088
0.6755218132905	-0.717484729812
0.675471277504	-0.717532788416
0.6754208359375	-0.71758075
0.675370487296	-0.7176286115839999
0.6753202303845001	-0.717676370188
0.6752700641280001	-0.717724022912
0.6752199875915	-0.717771567016
0.67517	-0.717819
0.67512008429975	-0.71786627030775
0.675070257792	-0.7179134292480001
0.6750205214892501	-0.71796047908325
0.674970876544	-0.718007422336
0.6749213242187501	-0.71805426171875
0.674871865856	-0.718101000064
0.6748225028482501	-0.71814764025425
0.674773236608	-0.7181941851520001
0.67472406853775	-0.71824063752975
0.674675	-0.718287
0.6746260421625	-0.7183333111545
0.6745771856	-0.718379534144
0.6745284306625	-0.7184256680685001
0.6744797776	-0.7184717118080001
0.6744312265625	-0.7185176640625
0.6743827776	-0.718563523392
0.6743344306625	-0.7186092882565001
0.6742861856	-0.718654957056
0.6742380421624999	-0.7187005281705
0.67419	-0.718746
0.674142065246	-0.7187913578375
0.6740942302719999	-0.7188366144
0.674046493953	-0.7188817693375
0.6739988551039999	-0.7189268224
0.6739513125	-0.7189717734375
0.673903864896	-0.7190166224000001
0.673856511047	-0.7190613693375001
0.6738092497279999	-0.7191060144
0.6737620797539999	-0.7191505578375
0.673715	-0.719195
0.6736680028375	-0.719239334754
0.6736210944	-0.719283569728
0.6735742743375	-0.719327706047
0.6735275423999999	-0.719371744896
0.6734808984374999	-0.7194156875
0.6734343424	-0.7194595351040001
0.6733878743374999	-0.719503288953
0.6733414944	-0.719546950272
0.6732952028375	-0.719590520246
0.673249	-0.719634
0.67320287646225	-0.7196773971625
0.673156843392	-0.7197207056
0.67311090215175	-0.7197639256625
0.673065054144	-0.7198070576000001
0.6730193007812499	-0.7198501015625001
0.672973643456	-0.7198930576
0.67292808351075	-0.7199359256625001
0.672882622208	-0.7199787056
0.67283726070025	-0.7200213971625
0.672792	-0.720064
0.6727468639919999	-0.7201065268295
0.672701828544	-0.7201489629440001
0.6726568924059999	-0.7201913067435001
0.672612054208	-0.720233556608
0.6725673124999999	-0.7202757109375001
0.6725226657919999	-0.7203177681920001
0.6724781125939999	-0.7203597269315001
0.672433651456	-0.720401585856
0.672389281008	-0.7204433438455
0.672345	-0.720485
0.67230077771625	-0.7205265174702501
0.6722566451199999	-0.7205679348480001
0.67221260369875	-0.72060925474575
0.67216865504	-0.7206504799360001
0.67212480078125	-0.72069161328125
0.67208104256	-0.720732657664
0.67203738196375	-0.72077361591675
0.67199382048	-0.720814490752
0.67195035944625	-0.72085528469225
0.671907	-0.720896
0.671863779238	-0.720936687984
0.6718206588160001	-0.720977297088
0.671777636359	-0.7210178248119999
0.6717347093120001	-0.721058268416
0.671691875	-0.721098625
0.671649130688	-0.721138891584
0.671606473641	-0.721179065188
0.671563901184	-0.7212191429120001
0.671521410762	-0.7212591220160001
0.671479	-0.721299
0.6714366338455	-0.72133872530775
0.671394345856	-0.721378349248
0.6713521369315	-0.72141787408325
0.671310008192	-0.721457302336
0.6712679609375	-0.72149663671875
0.671225996608	-0.721535880064
0.6711841167435	-0.72157503525425
0.671142322944	-0.721614105152
0.6711006168295	-0.7216530925297501
0.671059	-0.721692
0.67101749045425	-0.72173086944625
0.670976071936	-0.72176966048
0.6709347445577499	-0.72180837196375
0.670893508352	-0.72184700256
0.67085236328125	-0.7218855507812499
0.670811309248	-0.72192401504
0.67077034610475	-0.72196239369875
0.670729473664	-0.7220006851199999
0.67068869170825	-0.72203888771625
0.670648	-0.722077
0.67060739170825	-0.722114991008
0.670566873664	-0.722152891456
0.67052644610475	-0.722190702594
0.670486109248	-0.722228425792
0.67044586328125	-0.7222660625
0.670405708352	-0.722303614208
0.67036564455775	-0.722341082406
0.670325671936	-0.722378468544
0.67028579045425	-0.722415773992
0.670246	-0.722453
0.670206310246	-0.722490173992
0.670166710272	-0.7225272685440001
0.670127198953	-0.722564282406
0.670087775104	-0.722601214208
0.6700484375	-0.7226380625000001
0.670009184896	-0.722674825792
0.669970016047	-0.7227115025940001
0.6699309297280001	-0.722748091456
0.6698919247540001	-0.7227845910080001
0.669853	-0.722821
0.6698141478375	-0.7228572942997501
0.6697753744	-0.7228934977920001
0.6697366793375	-0.7229296114892501
0.6696980624	-0.722965636544
0.6696595234375	-0.72300157421875
0.6696210624	-0.7230374258560001
0.6695826793374999	-0.7230731928482501
0.6695443743999999	-0.723108876608
0.6695061478375	-0.7231444785377501
0.669468	-0.72318
0.66942992146225	-0.72321545545425
0.6693919233919999	-0.723250831936
0.66935400715175	-0.7232861295577501
0.6693161741439999	-0.723321348352
0.66927842578125	-0.72335648828125
0.6692407634559999	-0.7233915492480001
0.66920318851075	-0.7234265311047501
0.669165702208	-0.7234614336640001
0.66912830570025	-0.72349625670825
0.669091	-0.723531
0.66905380570025	-0.72356566
0.6690167022079999	-0.72360024
0.66897968851075	-0.72363474
0.668942763456	-0.72366916
0.66890592578125	-0.7237035
0.6688691741439999	-0.72373776
0.6688325071517499	-0.72377194
0.668795923392	-0.72380604
0.66875942146225	-0.72384006
0.668723	-0.723874
0.6686866577127499	-0.7239078600000001
0.6686503934079999	-0.72394164
0.66861420602325	-0.72397534
0.6685780946559999	-0.72400896
0.6685420585937499	-0.7240425
0.668506097344	-0.72407596
0.6684702106642499	-0.72410934
0.668434398592	-0.72414264
0.66839866147475	-0.72417586
0.668363	-0.724209
0.6683274152252501	-0.72424206
0.668291908608	-0.72427504
0.66825648203575	-0.72430794
0.6682211378560001	-0.72434076
0.6681858789062501	-0.7243735
0.668150708544	-0.72440616
0.6681156306767501	-0.72443874
0.6680806497920001	-0.72447124
0.66804577098725	-0.72450366
0.668011	-0.724536

==> Figures/xx-alpha=1.0-smallpert.dat <==
1.85405e-11  1.26712e-08
-1.861e-08  2.26341e-06
-2.63214e-08  2.83728e-06
-2.78366e-08  2.96284e-06
-2.53235e-08  2.98984e-06
1.33087e-08  2.99577e-06
5.24682e-07  2.96544e-06
3.25698e-06  1.17692e-06
2.83239e-06  -3.06827e-06
-2.07425e-06  -4.57818e-06
-6.04752e-06  1.46208e-07
-2.67905e-06  6.77023e-06
6.24355e-06  6.14954e-06
9.74781e-06  -4.02945e-06
1.14599e-07  -1.26949e-05
-1.40137e-05  -6.09133e-06
-1.33339e-05  1.26671e-05
7.77214e-06  2.07269e-05
2.66195e-05  1.12543e-06
1.37535e-05  -2.89689e-05
-2.56395e-05  -2.88508e-05
-4.40163e-05  1.4857e-05
-4.21643e-06  5.57556e-05
5.98032e-05  3.08675e-05
6.23019e-05  -5.17671e-05
-2.80936e-05  -9.33595e-05
-0.000116653  -1.27311e-05
-6.89137e-05  0.000123285
0.000104238  0.000134287
0.000197779  -5.24173e-05
3.48361e-05  -0.000243791
-0.000253784  -0.000153141
-0.000288933  0.000209275
9.6156e-05  0.000418495
0.000508921  9.00653e-05
0.000338906  -0.000521633
-0.000418808  -0.000620624
-0.000884493  0.000172508
-0.000224394  0.00106118
0.00107049  0.000747221
0.00133071  -0.00083511
-0.000299962  -0.00186633
-0.00220899  -0.00054445
-0.00164107  0.00219208
0.00165816  0.00284747
0.00393403  -0.000499794
0.00129451  -0.00459416
-0.00448259  -0.00359299
-0.00608656  0.00327889
0.000771725  0.00828589
0.00954485  0.00304092
0.00785508  -0.00914701
-0.00644319  -0.0130023
-0.0174345  0.00102722
-0.00705789  0.0197986
0.0186124  0.017128
0.0277274  -0.0125561
-0.00084992  -0.0366146
-0.0409321  -0.0163133
-0.0373624  0.037592
0.0239023  0.0590827
0.0765956  0.00160438
0.0382241  -0.0837271
-0.0738746  -0.0821519
-0.125812  0.0414491
-0.0160858  0.157734
0.163384  0.0956551
0.185752  -0.127529
-0.0388753  -0.264051
-0.29709  -0.102134
-0.27247  0.245406
0.0794866  0.415928
0.44402  0.189221
0.470378  -0.269181
0.114573  -0.58778
-0.366031  -0.538616
-0.675122  -0.176313
-0.681714  0.282757
-0.433097  0.639333
-0.059796  0.798688
0.313694  0.762914
0.60902  0.585558
0.79521  0.331437
0.873739  0.0547781
0.862549  -0.20754
0.784738  -0.434632
0.662312  -0.617449
0.513475  -0.754568
0.352192  -0.848736
0.18862  -0.904852
0.0294213  -0.928556
-0.120623  -0.92532
-0.259158  -0.900275
-0.384319  -0.857945
-0.495943  -0.802071
-0.593613  -0.736118
-0.677856  -0.662696
-0.749463  -0.584057
-0.808943  -0.502174
-0.857203  -0.418424
-0.895273  -0.334069
-0.923807  -0.250169
-0.943658  -0.167684
-0.955872  -0.0864858
-0.960914  -0.0081197
-0.959721  0.0677999
-0.952786  0.140478
-0.94083  0.210625
-0.92446  0.276793
-0.904057  0.339996
-0.880364  0.399316
-0.853358  0.455648
-0.823837  0.508625
-0.792192  0.557682
-0.758356  0.603953
-0.72325  0.646544
-0.68652  0.686095
-0.648384  0.723073
-0.60992  0.7565
-0.570554  0.787108
-0.530409  0.81534
-0.490476  0.840521
-0.450112  0.863179
-0.409091  0.883844
-0.368642  0.90198
-0.328727  0.9176
-0.288429  0.931366
-0.248389  0.943283
-0.209424  0.953053
-0.170804  0.960947
-0.131976  0.967332
-0.0938394  0.972165
-0.0570642  0.975313
-0.0209097  0.976927
0.0152824  0.977252
0.0508253  0.976387
0.0849604  0.974302
0.118122  0.971003
0.151078  0.96657
0.183734  0.96115
0.215262  0.954891
0.245367  0.94782
0.274651  0.939861
0.303755  0.930984
0.332495  0.921346
0.360121  0.911188
0.386387  0.900572
0.411736  0.889374
0.436703  0.877472
0.461364  0.864931
0.485271  0.852004
0.50799  0.838901
0.529583  0.825588
0.550496  0.811856
0.571148  0.797529
0.591557  0.782672
0.611295  0.767608
0.62998  0.752597
0.647615  0.737638
0.664488  0.722548
0.68092  0.707131
0.697052  0.691332
0.712769  0.675309
0.727806  0.659327
0.741988  0.643554
0.755359  0.62795
0.768129  0.612319
0.780543  0.59643
0.792761  0.580146
0.80475  0.563557
0.816288  0.546966
0.827162  0.530656
0.837306  0.51472
0.846798  0.499072
0.855787  0.483538
0.864416  0.467949
0.872776  0.452215
0.880873  0.436369
0.888639  0.420563
0.895979  0.40498
0.902833  0.38974
0.909203  0.374843
0.91515  0.360185
0.92076  0.345606
0.926123  0.330937
0.931308  0.316048
0.936342  0.300905
0.941187  0.285633
0.94576  0.270477
0.949988  0.255651
0.95384  0.241261
0.957326  0.227305
0.960484  0.213707
0.963362  0.200356
0.966007  0.187141
0.968458  0.173974
0.970738  0.160812
0.972855  0.147667
0.974803  0.134604
0.97657  0.121715
0.97814  0.109089
0.979508  0.0967827
0.980676  0.0848022
0.981654  0.0731112
0.982455  0.0616416
0.983097  0.0503068
0.983594  0.0390136
0.98396  0.0276727
0.984203  0.0162092
0.984329  0.00457809
0.984338  -0.00720604
0.984229  -0.0190444
0.983997  -0.0307899
0.983643  -0.0423074
0.983168  -0.0535042
0.982576  -0.0643367
0.981876  -0.0748027
0.981075  -0.0849292
0.980182  -0.0947605
0.979202  -0.104348
0.978142  -0.113745
0.977006  -0.123
0.975797  -0.13215
0.974519  -0.141221
0.973175  -0.150225
0.971769  -0.159155
0.970308  -0.167993
0.968796  -0.176708
0.967239  -0.185269
0.965645  -0.193644
0.964017  -0.201812
0.962359  -0.209763
0.960675  -0.217498
0.958964  -0.225029
0.957226  -0.232375
0.955459  -0.239564
0.953658  -0.246625
0.951819  -0.253592
0.949937  -0.260499
0.948004  -0.267379
0.946014  -0.274269
0.943959  -0.281201
0.94183  -0.288205
0.939621  -0.295307
0.937325  -0.302521
0.934944  -0.309839
0.932487  -0.317226
0.929971  -0.324627
0.927413  -0.331979
0.924834  -0.339223
0.922248  -0.346315
0.91967  -0.353218
0.917108  -0.359914
0.91457  -0.366391
0.912061  -0.37265
0.909581  -0.378696
0.907133  -0.38454
0.904714  -0.390197
0.902323  -0.395681
0.899957  -0.40101
0.897613  -0.406199
0.895289  -0.411266
0.892979  -0.416224
0.890681  -0.421087
0.888393  -0.425866
0.886112  -0.430571
0.883835  -0.435209
0.881563  -0.439785
0.879295  -0.444302
0.877032  -0.448761
0.874775  -0.45316
0.872528  -0.457496
0.870292  -0.461765
0.868071  -0.465961
0.865868  -0.470079
0.863688  -0.474115
0.861532  -0.478063
0.859405  -0.481919
0.857307  -0.485681
0.855242  -0.489347
0.85321  -0.492917
0.851212  -0.496391
0.849248  -0.499771
0.847318  -0.50306
0.84542  -0.506262
0.843554  -0.50938
0.841718  -0.512419
0.83991  -0.515383
0.838128  -0.518279
0.836369  -0.521111
0.834632  -0.523885
0.832914  -0.526606
0.831211  -0.529279
0.829522  -0.53191
0.827843  -0.534505
0.826172  -0.537069
0.824505  -0.539607
0.82284  -0.542126
0.821172  -0.544629
0.8195  -0.547123
0.817819  -0.549614
0.816125  -0.552106
0.814416  -0.554606
0.812687  -0.557119
0.810934  -0.55965
0.809153  -0.562207
0.807339  -0.564795
0.805489  -0.567419
0.803598  -0.570085
0.801661  -0.572799
0.799676  -0.575564
0.797641  -0.578383
0.795553  -0.581255
0.793415  -0.584179
0.791229  -0.587148
0.789002  -0.590154
0.786739  -0.593187
0.784449  -0.596235
0.78214  -0.599288
0.779819  -0.602332
0.777496  -0.605358
0.775179  -0.608353
0.772873  -0.611309
0.770587  -0.614218
0.768326  -0.617072
0.766095  -0.619866
0.763898  -0.622596
0.761739  -0.625257
0.759621  -0.627848
0.757545  -0.630367
0.755513  -0.632813
0.753527  -0.635188
0.751587  -0.63749
0.749692  -0.639723
0.747844  -0.641886
0.74604  -0.643982
0.744281  -0.646013
0.742566  -0.647981
0.740894  -0.649889
0.739262  -0.651739
0.737671  -0.653533
0.736119  -0.655274
0.734604  -0.656963
0.733126  -0.658605
0.731681  -0.6602
0.73027  -0.661752
0.728891  -0.663261
0.727542  -0.664731
0.726223  -0.666163
0.724931  -0.667559
0.723666  -0.668922
0.722426  -0.670251
0.72121  -0.671551
0.720017  -0.672821
0.718847  -0.674063
0.717698  -0.675278
0.716569  -0.676469
0.715459  -0.677635
0.714368  -0.678779
0.713294  -0.6799
0.712237  -0.681001
0.711197  -0.682082
0.710173  -0.683143
0.709164  -0.684186
0.708169  -0.685211
0.707188  -0.686219
0.706221  -0.68721
0.705268  -0.688186
0.704327  -0.689146
0.703399  -0.690091
0.702483  -0.691021
0.70158  -0.691937
0.700687  -0.692839
0.699807  -0.693727
0.698938  -0.694602
0.69808  -0.695464
0.697233  -0.696314
0.696397  -0.69715
0.695571  -0.697974
0.694757  -0.698786
0.693953  -0.699585
0.69316  -0.700373
0.692377  -0.701148
0.691605  -0.701912
0.690843  -0.702664
0.690091  -0.703404
0.68935  -0.704132
0.68862  -0.704849
0.6879  -0.705555
0.68719  -0.706249
0.686491  -0.706932
0.685802  -0.707603
0.685124  -0.708263
0.684456  -0.708912
0.683798  -0.70955
0.683151  -0.710177
0.682514  -0.710792
0.681887  -0.711397
0.681271  -0.71199
0.680666  -0.712573
0.68007  -0.713145
0.679485  -0.713706
0.67891  -0.714256
0.678346  -0.714796
0.677791  -0.715326
0.677247  -0.715845
0.676713  -0.716353
0.676188  -0.716852
0.675674  -0.71734
0.67517  -0.717819
0.674675  -0.718287
0.67419  -0.718746
0.673715  -0.719195
0.673249  -0.719634
0.672792  -0.720064
0.672345  -0.720485
0.671907  -0.720896
0.671479  -0.721299
0.671059  -0.721692
0.670648  -0.722077
0.670246  -0.722453
0.669853  -0.722821
0.669468  -0.72318
0.669091  -0.723531
0.668723  -0.723874
0.668363  -0.724209
0.668011  -0.724536


==> Figures/xx-alpha=20p0.dat <==
1.92294e-06  0.000126496
-0.000118469  0.00870629
-0.00113995  0.0238919
-0.00427786  0.0504294
-0.0114249  0.0952006
-0.0235316  0.163989
-0.0358173  0.25169
-0.038247  0.339485
-0.0280025  0.412124
-0.0114281  0.466893
0.00342084  0.50729
0.0102353  0.538541
0.010177  0.565708
0.0177158  0.588835
0.0384077  0.605383
0.0592805  0.617776
0.07386  0.630221
0.0829947  0.64029
0.0959028  0.645413
0.114133  0.648591
0.130104  0.654527
0.14078  0.663863
0.152991  0.673715
0.173207  0.679584
0.198052  0.679562
0.220178  0.677912
0.243125  0.674285
0.269579  0.668444
0.299157  0.659341
0.320901  0.6516
0.333697  0.646438
0.346926  0.640654
0.368249  0.632319
0.398331  0.616697
0.428356  0.59508
0.452131  0.572144
0.46624  0.553853
0.468256  0.54416
0.458615  0.543957
0.444121  0.547086
0.436253  0.541463
0.43827  0.525868
0.438155  0.510192
0.429562  0.496218
0.421528  0.475714
0.42098  0.443685
0.41899  0.403578
0.407755  0.368917
0.391704  0.341788
0.378402  0.311706
0.371581  0.273847
0.364329  0.234926
0.352145  0.204494
0.338523  0.18174
0.32533  0.160394
0.312723  0.135682
0.300154  0.112654
0.29134  0.0963731
0.289621  0.0839958
0.293157  0.0662423
0.29468  0.0369795
0.286243  0.000474288
0.269465  -0.0290359
0.2559  -0.0450563
0.249857  -0.0572433
0.245068  -0.0757786
0.237898  -0.0985745
0.229338  -0.121654
0.219253  -0.140208
0.203061  -0.155604
0.172685  -0.170853
0.134899  -0.177274
0.102618  -0.174085
0.0758677  -0.167932
0.0532335  -0.161482
0.0365366  -0.15435
0.0269141  -0.149553
0.0164245  -0.147742
0.00104762  -0.143843
-0.0152098  -0.138799
-0.0319812  -0.137903
-0.0532839  -0.139544
-0.0799742  -0.139769
-0.10931  -0.138547
-0.139638  -0.134551
-0.167161  -0.123159
-0.187253  -0.1031
-0.199604  -0.0795957
-0.207605  -0.058528
-0.213728  -0.0408053
-0.217931  -0.0253769
-0.218159  -0.00988086
-0.213975  0.00697933
-0.205201  0.0274011
-0.191796  0.0515882
-0.1756  0.0773363
-0.15639  0.102779
-0.133772  0.123412
-0.10891  0.137774
-0.0815057  0.149461
-0.0468861  0.159018
-0.00543245  0.161295
0.0341833  0.152766
0.0645606  0.137825
0.087004  0.12206
0.105867  0.105161
0.124471  0.08556
0.143626  0.0645139
0.164742  0.0418199
0.186122  0.013311
0.204631  -0.0225237
0.219865  -0.0627403
0.232013  -0.0997034
0.242709  -0.128232
0.252623  -0.148048
0.261308  -0.162639
0.269397  -0.176549
0.278219  -0.188544
0.28735  -0.19411
0.294566  -0.190966
0.299146  -0.17984
0.299385  -0.163632
0.292813  -0.142754
0.282243  -0.116413
0.272502  -0.0931316
0.268923  -0.076234
0.271124  -0.0559202
0.275421  -0.0231118
0.278681  0.0217522
0.276627  0.0669582
0.274595  0.0996915
0.281632  0.12004
0.291148  0.138879
0.294612  0.167334
0.286737  0.1979
0.274343  0.214923
0.267702  0.218716
0.258226  0.216561
0.237124  0.219011
0.204692  0.222021
0.16649  0.221072
0.12684  0.216402
0.0831075  0.209702
0.0348304  0.205915
-0.0139269  0.200821
-0.0570254  0.192079
-0.0944063  0.181791
-0.1275  0.170653
-0.158928  0.162221
-0.189217  0.158814
-0.220722  0.154319
-0.253843  0.143648
-0.282526  0.130879
-0.302439  0.128491
-0.316764  0.145735
-0.326839  0.171796
-0.337995  0.192211
-0.347041  0.20825
-0.342337  0.234689
-0.326385  0.263191
-0.312471  0.284356
-0.310245  0.30344
-0.318222  0.320719
-0.316275  0.340982
-0.293333  0.367285
-0.261259  0.390685
-0.230785  0.41005
-0.204514  0.426053
-0.175425  0.438665
-0.141571  0.445428
-0.107955  0.446705
-0.0780161  0.446943
-0.0502254  0.448077
-0.0210115  0.450366
0.0156347  0.453028
0.0612396  0.452402
0.111408  0.445478
0.157165  0.433924
0.197013  0.424013
0.236106  0.412013
0.272553  0.396751
0.302873  0.387634
0.330695  0.384466
0.364527  0.373851
0.40289  0.349318
0.436551  0.318163
0.460306  0.294279
0.476291  0.28221
0.488636  0.271823
0.505699  0.251664
0.526934  0.223961
0.543747  0.203666
0.553773  0.198875
0.557986  0.197621
0.562787  0.176482
0.563917  0.1354
0.55834  0.0994858
0.550123  0.0839255
0.537124  0.0743982
0.518477  0.0464709
0.492409  0.00724259
0.460523  -0.0230019
0.427311  -0.0351217
0.392096  -0.0386826
0.356458  -0.0490608
0.321064  -0.0666136
0.28434  -0.0818074
0.249359  -0.0859896
0.22078  -0.0739078
0.195875  -0.0514692
0.172948  -0.0345081
0.15392  -0.030543
0.134292  -0.0331404
0.113526  -0.0316776
0.093103  -0.0200092
0.0690226  -0.00256856
0.0396787  0.0140496
0.0107439  0.031476
-0.0131409  0.0506701
-0.0293537  0.0722487
-0.0370931  0.097405
-0.0432135  0.125092
-0.0504534  0.156651
-0.052748  0.191279
-0.0394163  0.224078
-0.010451  0.252601
0.0274221  0.279545
0.0694437  0.30196
0.110805  0.314413
0.147082  0.322412
0.181828  0.327575
0.213638  0.329082
0.236028  0.332593
0.251317  0.340499
0.267828  0.348555
0.288913  0.353271
0.3096  0.353911
0.329498  0.354237
0.351686  0.352268
0.374179  0.347657
0.392748  0.342335
0.407973  0.336083
0.42733  0.319763
0.45049  0.293148
0.466693  0.274332
0.478609  0.269993
0.488727  0.265641
0.503876  0.245033
0.521182  0.211211
0.532255  0.188435
0.540693  0.17525
0.549748  0.156061
0.558798  0.12306
0.565576  0.0833364
0.573342  0.049329
0.584049  0.0171887
0.591575  -0.0218307
0.591984  -0.0667722
0.586338  -0.110397
0.57497  -0.15345
0.558464  -0.1997
0.542356  -0.245427
0.525894  -0.290715
0.503502  -0.338297
0.480434  -0.381477
0.464048  -0.413041
0.456234  -0.430199
0.451437  -0.442005
0.444343  -0.460671
0.433646  -0.485655
0.424394  -0.506276
0.419266  -0.519021
0.418655  -0.525713
0.420684  -0.526887
0.420242  -0.526867
0.416018  -0.529909
0.404633  -0.538705
0.380867  -0.555809
0.350706  -0.574205
0.329556  -0.583413
0.321202  -0.581627
0.312876  -0.576535
0.298052  -0.573712
0.279461  -0.570953
0.263858  -0.564064
0.254196  -0.549887
0.245252  -0.532515
0.228458  -0.518238
0.208819  -0.500959
0.192473  -0.471836
0.180182  -0.433469
0.165058  -0.395836
0.146474  -0.359248
0.127401  -0.319985
0.108166  -0.279481
0.0868331  -0.240554
0.0603949  -0.206905
0.0322899  -0.182738
0.00536734  -0.167856
-0.020614  -0.157082
-0.0423438  -0.144873
-0.0579748  -0.130923
-0.0718283  -0.119195
-0.0879843  -0.115441
-0.107795  -0.117836
-0.134094  -0.117006
-0.162832  -0.10822
-0.183698  -0.0921515
-0.198229  -0.0812585
-0.210628  -0.0815224
-0.221356  -0.084168
-0.232582  -0.0799635
-0.241388  -0.0682756
-0.244739  -0.0617183
-0.240708  -0.0669485
-0.227799  -0.0738403
-0.21629  -0.0712856
-0.213968  -0.0573253
-0.219128  -0.0427015
-0.224085  -0.043663
-0.223732  -0.0585037
-0.221314  -0.0720614
-0.221301  -0.0792097
-0.220313  -0.0886869
-0.211054  -0.104397
-0.193741  -0.11855
-0.175814  -0.129193
-0.159743  -0.138347
-0.143046  -0.1438
-0.124124  -0.14895
-0.0972026  -0.155217
-0.064661  -0.157301
-0.0327109  -0.153063
-0.000701878  -0.14364
0.0327747  -0.128758
0.0600994  -0.101736
0.0724997  -0.0666094
0.0701715  -0.0353736
0.0591035  -0.0117586
0.0451539  0.00884208
0.0290199  0.0280921
0.00409689  0.0449968
-0.0314766  0.0541184
-0.0732425  0.0506644
-0.115133  0.0307991
-0.14875  -0.00171715
-0.171474  -0.0379883
-0.185211  -0.073315
-0.190835  -0.107511
-0.189533  -0.140442
-0.185078  -0.172648
-0.179698  -0.206004
-0.174278  -0.239503
-0.166036  -0.27011
-0.150485  -0.296722
-0.131983  -0.318404
-0.118296  -0.331068
-0.105342  -0.334166
-0.0897541  -0.333219
-0.0703446  -0.330932
-0.0468787  -0.323499
-0.0216313  -0.309363
0.00806134  -0.284128
0.0443046  -0.246546
0.0842228  -0.202601
0.125933  -0.157079
0.170293  -0.108828
0.211779  -0.0543197
0.240011  0.00265389
0.254368  0.0561124
0.260264  0.100522
0.260084  0.137331
0.254048  0.171066
0.243207  0.20527
0.22825  0.240185
0.207418  0.272766
0.178269  0.298795
0.145838  0.316129
0.120604  0.328765
0.104167  0.341878
0.0877825  0.356106
0.0614994  0.369202
0.0211772  0.377751
-0.0283069  0.378424
-0.0829351  0.368886
-0.137626  0.345368
-0.183729  0.311486
-0.221057  0.269742
-0.243987  0.222686
-0.251907  0.178167
-0.252757  0.141707
-0.254209  0.111438
-0.257092  0.0818476
-0.259107  0.0484663
-0.25592  0.0134975
-0.246631  -0.0191845
-0.231123  -0.049847
-0.209014  -0.0799475
-0.180113  -0.111803
-0.139072  -0.141136
-0.088072  -0.155537
-0.0392247  -0.149535
0.00148274  -0.12732
0.0352712  -0.0969836
0.0646338  -0.0717327
0.0948452  -0.0507532
0.122875  -0.0220926
0.140864  0.0161835
0.147267  0.0586174
0.149767  0.102582
0.148034  0.149443
0.137345  0.198739
0.114071  0.247542
0.07707  0.287872
0.0345398  0.315841
-0.00545388  0.338137
-0.0480901  0.361251
-0.102986  0.377991
-0.161456  0.380655
-0.213327  0.370734
-0.256486  0.354599
-0.296141  0.336553
-0.336178  0.312624
-0.370605  0.283191
-0.396654  0.252774
-0.417846  0.221562
-0.435564  0.190272
-0.449464  0.159604
-0.456963  0.127725
-0.45714  0.0953783
-0.453006  0.0619734
-0.441924  0.0242078
-0.416719  -0.0189083
-0.376914  -0.0595143
-0.330364  -0.0888106
-0.280867  -0.105661
-0.228012  -0.112105
-0.173344  -0.108389
-0.124169  -0.0885762
-0.0871818  -0.0535883
-0.0609404  -0.00843037
-0.0440381  0.0412116
-0.0377077  0.0886619
-0.040729  0.131448
-0.0485145  0.172057
-0.0556596  0.210323
-0.0578277  0.242809
-0.0521445  0.269099
-0.0371367  0.294064
-0.0168268  0.31946
-0.00188563  0.343239
0.00219505  0.366065
-0.0014701  0.39124
-0.00881109  0.418363
-0.0206008  0.443117
-0.0395711  0.459735
-0.0605822  0.469564
-0.0835046  0.478569
-0.116656  0.485174
-0.154691  0.483905
-0.183113  0.475402
-0.199738  0.463528
-0.216825  0.44514
-0.242068  0.418312
-0.264123  0.383625
-0.27235  0.348494
-0.263091  0.31256
-0.246075  0.274829
-0.227857  0.238242
-0.200658  0.201458
-0.161289  0.169717
-0.113031  0.140052
-0.0664422  0.110489
-0.0286179  0.0832565
0.00266339  0.0617135
0.0293672  0.0492236
0.0527648  0.043789
0.0776653  0.0421828
0.10481  0.0438342
0.127684  0.0486674
0.141611  0.0592426
0.149771  0.0783046
0.15848  0.0983836
0.1738  0.108119
0.195684  0.100808
0.219007  0.0838978
0.242813  0.0702595
0.266828  0.0644218
0.288809  0.0659055
0.30798  0.0714356
0.324753  0.0758076
0.343152  0.074691
0.366524  0.0645541
0.390112  0.0441764
0.410615  0.0254084
0.433419  0.0203601
0.456672  0.0241818
0.47945  0.021321
0.500733  0.00847914
0.518202  -0.00147604
0.531609  -0.00175745
0.542957  -0.00313275
0.553601  -0.0107643
0.562338  -0.0157044
0.571732  -0.0143093
0.586313  -0.0159695
0.604253  -0.023747
0.619929  -0.0283012
0.632811  -0.0255058
0.644948  -0.0318957
0.656221  -0.0556608
0.663686  -0.0792602
0.671029  -0.0867649
0.680099  -0.0856361
0.68944  -0.0946221
0.697438  -0.116364
0.701003  -0.147279
0.700323  -0.172924
0.701279  -0.181849
0.704721  -0.18277
0.709651  -0.186004
0.713637  -0.198521
0.716765  -0.214547
0.72333  -0.216945
0.733566  -0.201281
0.74414  -0.17956
0.750576  -0.170697
0.754314  -0.173834
0.756287  -0.176781
0.756706  -0.175538
0.758279  -0.170494
0.759261  -0.168836
0.759363  -0.164814
0.760551  -0.147677
0.761439  -0.121665
0.759441  -0.107912
0.754273  -0.120045
0.745643  -0.146431
0.734969  -0.17107
0.723577  -0.183101
0.709988  -0.182447
0.693894  -0.177524
0.675055  -0.175726
0.654088  -0.175455
0.631085  -0.180025
0.604628  -0.188446
0.57409  -0.196265
0.540862  -0.195792
0.508827  -0.178557
0.48136  -0.14962
0.45735  -0.115173
0.428999  -0.0864435
0.393828  -0.0681962
0.358393  -0.0505435
0.328427  -0.0216211
0.298137  0.0247931
0.258758  0.0762859
0.215983  0.112823
0.177068  0.130565
0.141556  0.140393
0.102627  0.153104
0.0501321  0.168033
-0.0167492  0.171183
-0.0808057  0.156619
-0.130252  0.133688
-0.16756  0.107362
-0.19821  0.0750636
-0.22525  0.0368381
-0.24511  -0.00565992
-0.256843  -0.0453921
-0.260824  -0.0770791
-0.261203  -0.103436
-0.260865  -0.131067
-0.255026  -0.166264
-0.23669  -0.207898
-0.204314  -0.248347
-0.168236  -0.28132
-0.133982  -0.306768
-0.0960636  -0.32714
-0.0539072  -0.339953
-0.0147591  -0.344065
0.0158966  -0.343357
0.0390232  -0.340899
0.0624489  -0.337031
0.093992  -0.330078
0.132343  -0.316413
0.169069  -0.293256
0.197149  -0.263514
0.215812  -0.231229
0.22768  -0.196549
0.23409  -0.159703
0.233369  -0.125308
0.231038  -0.0960484
0.230301  -0.0676981
0.228594  -0.0385805
0.227137  -0.0109672
0.227561  0.0160557
0.229064  0.045549
0.229573  0.0751723
0.228134  0.100902
0.227182  0.124569
0.22502  0.15201
0.216219  0.185313
0.197923  0.221723
0.170477  0.257524
0.13363  0.289921
0.0887274  0.314956
0.0417341  0.33328
-0.00371596  0.34823
-0.0456008  0.36078
-0.0816391  0.370738
-0.116718  0.373472
-0.154857  0.362655
-0.189506  0.33997
-0.215481  0.318171
-0.239788  0.30435
-0.270117  0.291702
-0.307216  0.268922
-0.345154  0.232892
-0.378127  0.192429
-0.406582  0.151701
-0.428112  0.10467
-0.439528  0.0520249
-0.44478  0.00063539
-0.445033  -0.0440001
-0.44209  -0.0774535
-0.433683  -0.10328
-0.419385  -0.13141
-0.398277  -0.169015
-0.366382  -0.214323
-0.325705  -0.257839
-0.282413  -0.295122
-0.240347  -0.327196
-0.197989  -0.358306
-0.147727  -0.388048
-0.0874661  -0.408586
-0.0255895  -0.415679
0.0318362  -0.41369
0.0846929  -0.408108
0.139  -0.399025
0.199434  -0.379225
0.256758  -0.345774
0.300754  -0.307631
0.333715  -0.27247
0.36037  -0.235774
0.378097  -0.189721
0.382801  -0.138178
0.376459  -0.0865762
0.366089  -0.0362066
0.35485  0.0184367
0.335712  0.076267
0.310903  0.125681
0.290567  0.166504
0.273351  0.207551
0.252629  0.247576
0.230547  0.284735
0.210569  0.321839
0.190226  0.357407
0.170736  0.387441
0.155618  0.414421
0.145058  0.439781
0.135615  0.461318
0.123056  0.475015
0.107076  0.481865
0.0931797  0.485064
0.0862362  0.486441
0.0830123  0.485019
0.0721471  0.482331
0.0444837  0.478004
0.00308367  0.465464
-0.044154  0.441638
-0.0958151  0.406938
-0.14502  0.362063
-0.18248  0.315396
-0.209448  0.275603
-0.230924  0.246028
-0.248711  0.217446
-0.264775  0.180045
-0.275504  0.133366
-0.275081  0.0850805
-0.266701  0.0422837
-0.256383  0.00645124
-0.246441  -0.0245503
-0.236184  -0.0572429
-0.219466  -0.0933224
-0.192039  -0.125324
-0.155162  -0.149308
-0.112981  -0.166006
-0.0671047  -0.174478
-0.0209404  -0.171116
0.0171459  -0.155028
0.040975  -0.1266
0.0484456  -0.0884439
0.0451257  -0.0481795
0.0409115  -0.0121532
0.0424232  0.0155205
0.0480986  0.0377401
0.0483982  0.0620161
0.0350343  0.09131
0.0102387  0.119596
-0.0156933  0.140498
-0.0376634  0.153934
-0.0591466  0.162658
-0.0857753  0.168016
-0.118111  0.169687
-0.151698  0.168704
-0.181199  0.16654
-0.206805  0.159418
-0.234117  0.138604
-0.262402  0.0990157
-0.284613  0.0489832
-0.300081  -0.00323505
-0.306377  -0.0576232
-0.299576  -0.108501
-0.288169  -0.147093
-0.281983  -0.17572
-0.277456  -0.201053
-0.265123  -0.231443
-0.240529  -0.259926
-0.214368  -0.277059
-0.192773  -0.288395
-0.170434  -0.30161
-0.144664  -0.315722
-0.114996  -0.329141
-0.0808681  -0.343083
-0.041688  -0.360102
0.00806891  -0.376951
0.0614086  -0.383198
0.105415  -0.384405
0.140978  -0.387069
0.170362  -0.387558
0.197244  -0.386252
0.229365  -0.380029
0.268132  -0.364087
0.304864  -0.344826
0.338161  -0.325501
0.368377  -0.304166
0.394824  -0.280002
0.418037  -0.255136
0.440567  -0.227051
0.463713  -0.189238
0.48285  -0.14527
0.494616  -0.104346
0.502704  -0.0627065
0.506825  -0.0162546
0.504525  0.0303252
0.498846  0.0756696
0.494208  0.120646
0.489446  0.165672
0.483444  0.211309
0.476506  0.253165
0.46907  0.286076
0.458874  0.313001
0.444132  0.338826
0.425909  0.361079
0.404607  0.376993
0.377147  0.388419
0.342858  0.395504
0.306849  0.399316
0.270241  0.404499
0.232907  0.407783
0.200513  0.402959
0.17337  0.387785
0.152941  0.361803
0.137679  0.327663
0.128829  0.288338
0.126813  0.244179
0.122603  0.199341
0.113122  0.159871
0.104101  0.122773
0.104227  0.0866359
0.115508  0.0534215
0.133968  0.0203925
0.155033  -0.0135011
0.176293  -0.0417836
0.20006  -0.0568009
0.229179  -0.0556518
0.260134  -0.0473442
0.293155  -0.0433553
0.330326  -0.0415021
0.367175  -0.0298207
0.394886  -0.00268694
0.410568  0.0347166
0.418516  0.0696702
0.425625  0.0968999
0.432269  0.119178
0.431999  0.142104
0.420787  0.172049
0.403637  0.204468
0.384771  0.23861
0.359419  0.279851
0.325373  0.322895
0.28084  0.360755
0.2269  0.390777
0.170751  0.409958
0.120553  0.420584
0.0722483  0.426027
0.0247457  0.42455
-0.0165285  0.421613
-0.0562878  0.42385
-0.102977  0.423845
-0.15145  0.414314
-0.194399  0.40015
-0.231488  0.38654
-0.266552  0.370594
-0.30175  0.35057
-0.337387  0.326647
-0.373575  0.293513
-0.409687  0.248011
-0.43974  0.196302
-0.464712  0.141865
-0.483283  0.0813945
-0.492278  0.0143903
-0.493201  -0.0506516
-0.491944  -0.108478
-0.490338  -0.162617
-0.48491  -0.21203
-0.474725  -0.25797
-0.461971  -0.302067
-0.446597  -0.346923
-0.424303  -0.393297
-0.390097  -0.437753
-0.349144  -0.474149
-0.312486  -0.501555
-0.282175  -0.523018
-0.24949  -0.539737
-0.206341  -0.553048
-0.15271  -0.560437
-0.103727  -0.557783
-0.069805  -0.547427
-0.0432707  -0.533898
-0.0130432  -0.517969
0.0203363  -0.498369
0.0488864  -0.475991
0.0657812  -0.453458
0.0694136  -0.428471
0.0691548  -0.396235
0.0754177  -0.356729
0.0864633  -0.310533
0.0875805  -0.266194
0.069347  -0.232977
0.0377913  -0.203871
0.00673311  -0.171787
-0.0157946  -0.140538
-0.0308701  -0.116585
-0.0419366  -0.103123
-0.0501205  -0.0981313
-0.0584079  -0.0938709
-0.06629  -0.0818516
-0.0714421  -0.0655091
-0.0767554  -0.0482326
-0.0812636  -0.0307627
-0.079715  -0.0158616
-0.0698189  0.000408191
-0.049815  0.0206286
-0.0186725  0.0359803
0.0142459  0.0428347
0.0397851  0.0465288
0.0627942  0.0476051
0.0900687  0.0436958
0.119438  0.0290711
0.143843  0.00839402
0.160379  -0.0118465
0.165706  -0.0326618
0.159637  -0.0580254
0.146381  -0.0836303
0.133795  -0.105031
0.125979  -0.124473
0.114966  -0.145239
0.089561  -0.164104
0.0589619  -0.179951
0.0357187  -0.194365
0.0184079  -0.207166
0.00173006  -0.222314
-0.0180447  -0.240972
-0.0365702  -0.26062
-0.0472915  -0.278429
-0.0528824  -0.293646
-0.0617284  -0.307376
-0.0805227  -0.321211
-0.105955  -0.331878
-0.127834  -0.342338
-0.143971  -0.354242
-0.162797  -0.361909
-0.188554  -0.363585
-0.208471  -0.363774
-0.216693  -0.373199
-0.215508  -0.386683
-0.21727  -0.395198
-0.22919  -0.395542
-0.244748  -0.388855
-0.258598  -0.381741
-0.273432  -0.377924
-0.288868  -0.374152
-0.301256  -0.365054
-0.306389  -0.349732
-0.308477  -0.328291
-0.314939  -0.301704
-0.323856  -0.273021
-0.334905  -0.249085
-0.349925  -0.228536
-0.370197  -0.201089
-0.392169  -0.153466
-0.406571  -0.0927543
-0.411982  -0.030972
-0.408783  0.0300377
-0.395343  0.0891501
-0.376852  0.143459
-0.356268  0.19643
-0.334127  0.245095
-0.310235  0.286455
-0.286303  0.319944
-0.263509  0.352775
-0.23382  0.388959
-0.189136  0.421872
-0.135613  0.441699
-0.0838028  0.44829
-0.0381753  0.447825
0.00146872  0.442641
0.0343969  0.431928
0.0646087  0.414486
0.101736  0.386595
0.142054  0.347314
0.173223  0.305219
0.194154  0.271343
0.209163  0.23955
0.221379  0.195762
0.222448  0.14189
0.209061  0.0885506
0.186799  0.0405948
0.158714  0.000903225
0.128789  -0.0295245
0.102921  -0.0529711
0.0813537  -0.0688541
0.0606534  -0.0806981
0.0404288  -0.0963253
0.019463  -0.11932
-0.00585868  -0.145435
-0.0377323  -0.166141
-0.0725521  -0.178164
-0.105473  -0.187476
-0.138178  -0.200226
-0.173989  -0.212909
-0.216123  -0.214426
-0.260266  -0.193333
-0.296113  -0.154401
-0.322888  -0.112778
-0.344864  -0.0746034
-0.361985  -0.040106
-0.372862  -0.00823466
-0.377211  0.0225535
-0.377061  0.0518804
-0.372782  0.0844577
-0.359874  0.120756
-0.335299  0.158649
-0.300197  0.195576
-0.262508  0.225094
-0.231452  0.247581
-0.20196  0.269746
-0.164402  0.292658
-0.118367  0.309898
-0.0678065  0.314885
-0.0171832  0.308894
0.0317906  0.29601
0.0770512  0.277405
0.11741  0.253927
0.153929  0.229651
0.188835  0.207672
0.221646  0.188317
0.252261  0.171672
0.281756  0.154444
0.310893  0.128243
0.333993  0.0897199
0.345637  0.0442815
0.345672  -0.00223844
0.334462  -0.0495012
0.311279  -0.0987171
0.278678  -0.147813
0.239894  -0.193578
0.197155  -0.232065
0.156551  -0.261703
0.11854  -0.284012
0.0793071  -0.298853
0.040216  -0.305552
0.00702003  -0.309029
-0.0223415  -0.314778
-0.0584367  -0.318859
-0.10375  -0.312363
-0.148066  -0.294935
-0.183146  -0.274833
-0.212818  -0.255375
-0.243193  -0.232591
-0.273711  -0.201836
-0.298843  -0.16349
-0.314815  -0.119597
-0.321853  -0.0719925
-0.321924  -0.0232765
-0.315323  0.0225869
-0.30212  0.0625356
-0.28225  0.0969003
-0.255775  0.12734
-0.225025  0.15468
-0.195192  0.179844
-0.167157  0.203868
-0.136217  0.222719
-0.100251  0.236561
-0.0595855  0.247229
-0.0180233  0.251639
0.0182005  0.252165
0.048573  0.254076
0.0756775  0.254117
0.102634  0.249353
0.135033  0.240035
0.17328  0.223954
0.211609  0.204255
0.24761  0.183811
0.281409  0.164957
0.317213  0.145551
0.352303  0.119071
0.380555  0.0857433
0.401512  0.0521826
0.418782  0.0233956
0.434728  -0.00371172
0.448128  -0.0361926
0.454326  -0.076106
0.450276  -0.122183
0.43159  -0.1747
0.395081  -0.227321
0.346076  -0.269895
0.290677  -0.299335
0.23639  -0.313569
0.181609  -0.317614
0.123738  -0.31112
0.0719371  -0.288946
0.0325046  -0.257187
0.00548469  -0.221052
-0.0112254  -0.183827
-0.0168257  -0.151035
-0.0135421  -0.12205
-0.00598536  -0.0938203
0.00335792  -0.0682543
0.0151144  -0.0503979
0.0313361  -0.0432746
0.0488185  -0.0445532
0.0660497  -0.0487482
0.0831667  -0.0521433
0.0999351  -0.0608617
0.116806  -0.0825623
0.133702  -0.112814
0.148362  -0.144295
0.156729  -0.173012
0.151763  -0.205804
0.130519  -0.247744
0.0993144  -0.282772
0.074501  -0.305866
0.0558301  -0.326232
0.0334627  -0.344069
0.00463654  -0.35402
-0.0262418  -0.355021
-0.0527447  -0.353222
-0.0755679  -0.354129
-0.103793  -0.354479
-0.140601  -0.345324
-0.176568  -0.327418
-0.204297  -0.310062
-0.225985  -0.296094
-0.246852  -0.280889
-0.269475  -0.262081
-0.295136  -0.235685
-0.317555  -0.202997
-0.332137  -0.176186
-0.338065  -0.164685
-0.340299  -0.164756
-0.343657  -0.162278
-0.346889  -0.15206
-0.345604  -0.140048
-0.33511  -0.132469
-0.317446  -0.133016
-0.298569  -0.132079
-0.279598  -0.120987
-0.256173  -0.112399
-0.228075  -0.117727
-0.192249  -0.136314
-0.153498  -0.154208
-0.116271  -0.164257
-0.0765023  -0.174439
-0.0305778  -0.18528
0.0148187  -0.189197
0.0511697  -0.183001
0.0810511  -0.165483
0.107471  -0.137607
0.128812  -0.102478
0.14479  -0.0703162
0.157845  -0.0448962
0.166006  -0.020651
0.170034  0.00628041
0.174413  0.0329697
0.178673  0.0576714
0.179113  0.0798037
0.175398  0.100004
0.170545  0.121411
0.168962  0.141688
0.172003  0.154157
0.172375  0.157286
0.162919  0.154876
0.141089  0.152431
0.109477  0.155289
0.0767337  0.161491
0.0503813  0.167351
0.0314731  0.170526
0.0174877  0.165029
0.00445231  0.151788
-0.0119863  0.136247
-0.0305115  0.1214
-0.0469328  0.110047
-0.0608028  0.101809
-0.0733468  0.0979314
-0.0855173  0.0971798
-0.0998264  0.0936857
-0.114173  0.0846449
-0.125257  0.0767476
-0.131315  0.0711148
-0.137209  0.0650782
-0.149013  0.0573145
-0.166163  0.048924
-0.182062  0.0444072
-0.18936  0.0363094
-0.189567  0.0168349
-0.186942  -0.00733024
-0.188738  -0.0332429
-0.203142  -0.0595063
-0.220766  -0.0826895
-0.231175  -0.109199
-0.231233  -0.144725
-0.220067  -0.180954
-0.211278  -0.207052
-0.21006  -0.222749
-0.216234  -0.235003
-0.22598  -0.24612
-0.231524  -0.255066
-0.237623  -0.26361
-0.239742  -0.274997
-0.24012  -0.288653
-0.2461  -0.301181
-0.255938  -0.300508
-0.268565  -0.281852
-0.276459  -0.25562
-0.275694  -0.23609
-0.26785  -0.229813
-0.253368  -0.230864
-0.233164  -0.226145
-0.205172  -0.210769
-0.168976  -0.19141
-0.127243  -0.178333
-0.0808302  -0.172588
-0.0342042  -0.169013
0.00938962  -0.165676
0.0498219  -0.163735
0.0875131  -0.166215
0.124991  -0.169573
0.161046  -0.167125
0.193914  -0.1641
0.218987  -0.168246
0.236062  -0.172418
0.256548  -0.174356
0.28359  -0.174579
0.307749  -0.175429
0.322226  -0.178889
0.333733  -0.181556
0.347182  -0.187102
0.358045  -0.19967
0.360464  -0.215732
0.352807  -0.233285
0.341784  -0.249367
0.334871  -0.261397
0.334227  -0.268848
0.335167  -0.27269
0.329908  -0.277219
0.316738  -0.282728
0.300348  -0.283444
0.282294  -0.277963
0.260126  -0.26878
0.232418  -0.256276
0.20639  -0.238243
0.188166  -0.21405
0.179203  -0.182366
0.180672  -0.143681
0.189087  -0.0991221
0.200754  -0.0544216
0.215698  -0.0111239
0.228607  0.0359674
0.233422  0.0837069
0.22988  0.123398
0.221851  0.152019
0.209287  0.17323
0.185858  0.192516
0.149945  0.209608
0.110734  0.222652
0.075249  0.232763
0.0388358  0.241384
-0.00660271  0.246883
-0.0581761  0.242385
-0.106565  0.226873
-0.149031  0.2023
-0.187294  0.166448
-0.218622  0.11651
-0.235602  0.0531928
-0.230199  -0.0152842
-0.205521  -0.07711
-0.171008  -0.130837
-0.135356  -0.179487
-0.100711  -0.224181
-0.0599189  -0.262664
-0.0115043  -0.288221
0.0364317  -0.300145
0.0817003  -0.303732
0.126747  -0.298661
0.170655  -0.284005
0.211546  -0.261114
0.251318  -0.230237
0.29124  -0.187768
0.323972  -0.131314
0.339945  -0.0679044
0.339282  -0.00808009
0.328625  0.0447996
0.312508  0.0936453
0.29408  0.141066
0.269316  0.190382
0.232898  0.236278
0.192533  0.271725
0.154711  0.302519
0.112912  0.330362
0.0669706  0.346295
0.0243228  0.350396
-0.0144862  0.351971
-0.0611793  0.35137
-0.118372  0.336703
-0.172828  0.305082
-0.218776  0.262757
-0.254335  0.210415
-0.27544  0.154469
-0.285111  0.103776
-0.291341  0.0563958
-0.296218  0.00868024
-0.295501  -0.0373253
-0.287089  -0.0793155
-0.277748  -0.117351
-0.274165  -0.157044
-0.270746  -0.203507
-0.262759  -0.251256
-0.2512  -0.29394
-0.236557  -0.329022
-0.22116  -0.356812
-0.203943  -0.379437
-0.184239  -0.398563
-0.1636  -0.416927
-0.134105  -0.433994
-0.0863476  -0.444713
-0.0238196  -0.444224
0.0399376  -0.432239
0.0998288  -0.415679
0.15452  -0.396878
0.20286  -0.374468
0.25059  -0.343754
0.295472  -0.302426
0.332673  -0.254774
0.361215  -0.206736
0.380145  -0.159427
0.389851  -0.115697
0.394113  -0.0823639
0.400167  -0.0626772
0.406416  -0.0492787
0.407207  -0.027153
0.397408  0.00947901
0.377975  0.0499447
0.358808  0.0843894
0.339512  0.112705
0.313519  0.136323
0.277373  0.162914
0.229492  0.192933
0.172395  0.219268
0.112102  0.240722
0.0504135  0.253712
-0.00514167  0.256514
-0.0523902  0.250123
-0.0918394  0.233133
-0.124725  0.209835
-0.154543  0.17983
-0.17921  0.142515
-0.196118  0.105563
-0.210684  0.0722593
-0.223787  0.0374756
-0.231722  -0.000844463
-0.233233  -0.0402945
-0.22811  -0.0770356
-0.213915  -0.108514
-0.192289  -0.132945
-0.166934  -0.151701
-0.138104  -0.170402
-0.106502  -0.191044
-0.0732666  -0.210444
-0.0367868  -0.225848
0.00450074  -0.234874
0.0467206  -0.232884
0.087743  -0.222247
0.129118  -0.206401
0.171747  -0.188934
0.21581  -0.166457
0.255811  -0.129439
0.283677  -0.0769897
0.296905  -0.0210355
0.301599  0.0356793
0.293501  0.0974485
0.267828  0.15741
0.231755  0.209778
0.195448  0.253255
0.165502  0.291246
0.136461  0.325154
0.100749  0.352418
0.0576539  0.370187
0.00851875  0.379579
-0.0481384  0.378932
-0.107944  0.367227
-0.163875  0.347284
-0.211893  0.319944
-0.251218  0.285195
-0.281793  0.240766
-0.30054  0.187043
-0.30548  0.128337
-0.296455  0.0724153
-0.273529  0.0295506
-0.240549  0.00322903
-0.207053  -0.00986001
-0.182765  -0.0157783
-0.168549  -0.0224829
-0.158182  -0.0300805
-0.147115  -0.0365233
-0.134471  -0.0437055
-0.123171  -0.0525784
-0.114078  -0.0629538
-0.10526  -0.0716399
-0.096037  -0.0735986
-0.0868147  -0.0715206
-0.0779696  -0.074322
-0.0651699  -0.0812719
-0.0479328  -0.085692
-0.0295821  -0.0890889
-0.00807008  -0.0916501
0.0194477  -0.0867907
0.0489073  -0.0694849
0.0728153  -0.045587
0.0870281  -0.0267273
0.0935572  -0.0153997
0.097984  -0.00500876
0.100993  0.0111494
0.0968284  0.0350105
0.0826341  0.0632039
0.0615697  0.0901004
0.0367495  0.109355
0.0073722  0.115617
-0.0260069  0.106541
-0.0580644  0.0848587
-0.0838364  0.0627766
-0.107914  0.0498147
-0.133574  0.0431362
-0.159508  0.0335348
-0.181333  0.010992
-0.191756  -0.025538
-0.189583  -0.0647293
-0.181654  -0.0982654
-0.168743  -0.126111
-0.147844  -0.148507
-0.118914  -0.164092
-0.0840299  -0.174144
-0.0440499  -0.179505
-0.000112119  -0.17981
0.0450295  -0.172734
0.0852237  -0.157772
0.116336  -0.138479
0.140408  -0.119308
0.160059  -0.0983432
0.174472  -0.0713011
0.181855  -0.0399758
0.183046  -0.00841265
0.17678  0.0218836
0.162448  0.0499495
0.139762  0.0761641
0.112414  0.0964946
0.0856519  0.111493
0.0598594  0.125546
0.0352774  0.140929
0.00719044  0.155404
-0.0277647  0.161092
-0.062185  0.152291
-0.0913264  0.134895
-0.11739  0.110961
-0.138194  0.0803162
-0.152947  0.0468689
-0.164092  0.0123065
-0.171163  -0.0213185
-0.173952  -0.0494887
-0.174386  -0.0792388
-0.166868  -0.118477
-0.14213  -0.162839
-0.104427  -0.202807
-0.061982  -0.233694
-0.0187334  -0.258863
0.0218672  -0.276171
0.0582042  -0.287404
0.0920699  -0.29564
0.126102  -0.299646
0.166656  -0.299124
0.212988  -0.28612
0.259065  -0.260556
0.304902  -0.231972
0.348285  -0.198431
0.385434  -0.153498
0.414078  -0.101383
0.432551  -0.0502386
0.437256  0.00253077
0.423225  0.0599947
0.389585  0.11173
0.343068  0.150053
0.292186  0.176744
0.236726  0.194691
0.18009  0.202167
0.132343  0.196263
0.0969211  0.180817
0.068714  0.164382
0.0401476  0.152031
0.0111806  0.140523
-0.00787054  0.126666
-0.0128785  0.112189
-0.00978439  0.0999485
-0.00655411  0.0901873
-0.0098889  0.0817352
-0.0229658  0.0744079
-0.0421108  0.0643237
-0.0565001  0.0511903
-0.0613269  0.040671
-0.0577101  0.0342625
-0.0528007  0.0350994
-0.0567159  0.0419753
-0.0704217  0.0456071
-0.0861497  0.0358603
-0.0946279  0.0158935
-0.0965872  -0.00312652
-0.0983464  -0.0205234
-0.103788  -0.041648
-0.111724  -0.0698885
-0.114015  -0.102361
-0.104936  -0.129321
-0.0880234  -0.146612
-0.0702027  -0.158725
-0.0529752  -0.173996
-0.0312854  -0.19643
-0.00224311  -0.221392
0.033921  -0.244649
0.0769333  -0.264641
0.128152  -0.275795
0.184134  -0.273064
0.235887  -0.261368
0.279225  -0.248355
0.314989  -0.236147
0.345263  -0.225467
0.378346  -0.210888
0.416104  -0.181292
0.450057  -0.131634
0.472289  -0.0718904
0.48232  -0.0160806
0.484573  0.032758
0.479035  0.0841201
0.463021  0.141134
0.434429  0.195849
0.395848  0.241152
0.353062  0.275686
0.307393  0.304785
0.255019  0.332438
0.196468  0.351717
0.141023  0.358261
0.0948418  0.358164
0.0598981  0.355185
0.0340418  0.351741
0.0090029  0.348887
-0.0161725  0.343434
-0.0395647  0.33499
-0.063873  0.326235
-0.0912374  0.318117
-0.121757  0.30814
-0.151882  0.298395
-0.183245  0.293997
-0.219368  0.287548
-0.253918  0.273273
-0.28338  0.257685
-0.310462  0.242147
-0.338386  0.225208
-0.369306  0.210269
-0.400032  0.202755
-0.425781  0.199581
-0.44994  0.188609
-0.474635  0.169259
-0.498789  0.155154
-0.523205  0.152013
-0.545873  0.151644
-0.565241  0.145565
-0.58241  0.14033
-0.597206  0.14582
-0.606603  0.160641
-0.612612  0.17755
-0.62072  0.187641
-0.633606  0.184375
-0.644556  0.177636
-0.648707  0.190234
-0.643513  0.228282
-0.631271  0.271127
-0.623956  0.299631
-0.623335  0.315201
-0.624791  0.326449
-0.624588  0.341653
-0.620395  0.367075
-0.608898  0.400978
-0.5895  0.435889
-0.563698  0.468532
-0.540027  0.496496
-0.523262  0.518864
-0.50926  0.535579
-0.489078  0.549669
-0.461641  0.562414
-0.441023  0.565865
-0.43093  0.559722
-0.424252  0.548499
-0.414996  0.53679
-0.400933  0.528568
-0.388735  0.518803
-0.382629  0.504305
-0.380192  0.486121
-0.379611  0.465932
-0.377533  0.443718
-0.366752  0.422775
-0.344836  0.401785
-0.320499  0.37637
-0.299678  0.344454
-0.281266  0.305099
-0.263096  0.261968
-0.244894  0.21801
-0.227752  0.176797
-0.211913  0.142147
-0.196098  0.112546
-0.180403  0.0846607
-0.16145  0.0576121
-0.138429  0.0344941
-0.114087  0.0203263
-0.091073  0.0154668
-0.0688694  0.0104647
-0.0441447  0.000867237
-0.0137272  -0.0139679
0.0204294  -0.0342099
0.0547128  -0.0574369
0.0879103  -0.0766994
0.116942  -0.0873812
0.139663  -0.09094
0.160857  -0.0918221
0.188527  -0.0897134
0.221105  -0.0802315
0.248827  -0.0699875
0.269934  -0.0702356
0.286091  -0.0807955
0.30122  -0.0943523
0.317123  -0.10401
0.331922  -0.108266
0.343  -0.11725
0.351153  -0.139792
0.352405  -0.170795
0.345876  -0.201333
0.332357  -0.232131
0.314619  -0.268192
0.292467  -0.307364
0.268328  -0.340716
0.246738  -0.365646
0.228307  -0.383641
0.205653  -0.399835
0.173588  -0.414476
0.133778  -0.423804
0.089058  -0.42627
0.0402057  -0.42152
-0.00932089  -0.411317
-0.0585995  -0.397151
-0.106565  -0.375016
-0.150846  -0.346028
-0.186502  -0.313594
-0.212647  -0.2843
-0.235924  -0.258247
-0.256362  -0.229187
-0.270638  -0.199611
-0.279305  -0.173551
-0.285014  -0.148206
-0.289018  -0.120434
-0.293028  -0.0916196
-0.302868  -0.0594132
-0.313843  -0.0165795
-0.31668  0.032201
-0.314498  0.0733493
-0.3123  0.103117
-0.307283  0.13208
-0.29225  0.165231
-0.268753  0.19689
-0.243879  0.225555
-0.221052  0.251027
-0.201918  0.274097
-0.180146  0.297308
-0.149106  0.317674
-0.111154  0.330297
-0.071874  0.338197
-0.0337694  0.345259
0.00386815  0.352751
0.0465487  0.360929
0.0970049  0.364921
0.150123  0.360544
0.197977  0.351808
0.238154  0.343733
0.277093  0.333146
0.316346  0.313846
0.35158  0.286476
0.384263  0.254183
0.415834  0.217738
0.443808  0.176154
0.465324  0.135199
0.482384  0.0967197
0.498842  0.0542666
0.51298  0.00233456
0.521159  -0.0557138
0.523569  -0.112299
0.519142  -0.165556
0.509261  -0.215357
0.497684  -0.26193
0.481687  -0.305942
0.458242  -0.350547
0.426906  -0.39867
0.386725  -0.447407
0.347163  -0.485681
0.316501  -0.51316
0.288248  -0.53975
0.248018  -0.567688
0.201635  -0.591875
0.169226  -0.609737
0.148376  -0.62571
0.119078  -0.640711
0.0743498  -0.651843
0.0296304  -0.656239
0.00152512  -0.657557
-0.0139389  -0.658759
-0.0310255  -0.65914
-0.0582475  -0.656852
-0.0882099  -0.649963
-0.111198  -0.641801
-0.130979  -0.633475
-0.151671  -0.623039
-0.178359  -0.610336
-0.210021  -0.593496
-0.244394  -0.570712
-0.2796  -0.542249
-0.31137  -0.509342
-0.335392  -0.473063
-0.348264  -0.436418
-0.350948  -0.400146
-0.346016  -0.367142
-0.339485  -0.339001
-0.336779  -0.309721
-0.334441  -0.276596
-0.329613  -0.245737
-0.324162  -0.221252
-0.320566  -0.201662
-0.318996  -0.185002
-0.319958  -0.170376
-0.323533  -0.154967
-0.326663  -0.138704
-0.331919  -0.119989
-0.344901  -0.0849727
-0.355071  -0.0277977
-0.350127  0.0321925
-0.335315  0.0818572
-0.319427  0.120104
-0.308872  0.152239
-0.30061  0.187658
-0.284241  0.22727
-0.258693  0.262309
-0.228435  0.289769
-0.199658  0.312174
-0.175951  0.338477
-0.150504  0.373159
-0.115185  0.411865
-0.0688353  0.446679
-0.0208099  0.473109
0.0193701  0.493299
0.0489069  0.511623
0.0761526  0.527026
0.111882  0.537881
0.150228  0.541627
0.185523  0.538736
0.222398  0.529687
0.260486  0.513018
0.294129  0.491599
0.324081  0.470661
0.349199  0.449499
0.365495  0.425015
0.376793  0.395777
0.389062  0.360967
0.403  0.317808
0.412838  0.260839
0.412031  0.195635
0.401047  0.129116
0.379251  0.0632131
0.346292  0.00447126
0.304077  -0.042435
0.253609  -0.0726375
0.203472  -0.0862702
0.162674  -0.0888082
0.129811  -0.0835684
0.104052  -0.0704681
0.0901042  -0.0526474
0.0860768  -0.0345794
0.0867744  -0.0174172
0.092263  -0.00176132
0.10365  0.00642285
0.114039  0.00618884
0.119174  0.00380241
0.12066  0.00230774
0.117177  0.00217784
0.10971  0.00613993
0.105702  0.0127536
0.107739  0.0146288
0.110859  0.00936835
0.113241  0.000594597
0.120174  -0.00704001
0.135209  -0.0113934
0.152879  -0.0134712
0.164584  -0.0214669
0.165965  -0.0401722
0.157847  -0.0627059
0.14964  -0.0802236
0.150974  -0.0962751
0.154784  -0.120261
0.147429  -0.149885
0.12971  -0.175401
0.111465  -0.193741
0.0979839  -0.206047
0.0850403  -0.216897
0.0622297  -0.229715
0.028627  -0.235117
-0.00337675  -0.231048
-0.028379  -0.226738
-0.0513705  -0.229453
-0.0776504  -0.236463
-0.105322  -0.243088
-0.133253  -0.246682
-0.163371  -0.242068
-0.194945  -0.228498
-0.229  -0.210934
-0.266517  -0.197748
-0.30641  -0.186188
-0.34667  -0.168142
-0.383532  -0.141278
-0.412557  -0.112175
-0.432362  -0.0868157
-0.446733  -0.0592582
-0.458273  -0.0225391
-0.462704  0.0227198
-0.458471  0.0685748
-0.449191  0.11065
-0.437423  0.150345
-0.419759  0.187732
-0.397298  0.217805
-0.373511  0.241056
-0.347001  0.26169
-0.312394  0.283685
-0.266535  0.307579
-0.212589  0.323685
-0.160916  0.325789
-0.119975  0.318101
-0.0857792  0.307979
-0.0412109  0.297892
0.0145075  0.279532
0.069038  0.249839
0.115837  0.212704
0.151841  0.173246
0.177993  0.133937
0.196725  0.0925369
0.210191  0.0495616
0.216998  0.0082976
0.216535  -0.0238559
0.214611  -0.0427557
0.216278  -0.0565928
0.21629  -0.0772633
0.206972  -0.103628
0.192606  -0.127426
0.184408  -0.148658
0.184114  -0.172149
0.186774  -0.199819
0.187847  -0.232133
0.182366  -0.266241
0.164001  -0.297066
0.135475  -0.318765
0.108788  -0.329641
0.0885783  -0.335344
0.0712113  -0.338694
0.0555739  -0.337686
0.0363175  -0.331671
0.0107232  -0.320946
-0.0148379  -0.308008
-0.0359674  -0.296196
-0.0523747  -0.285311
-0.0658927  -0.276525
-0.0788853  -0.268531
-0.092828  -0.254621
-0.104984  -0.227723
-0.10604  -0.18902
-0.0919441  -0.145811
-0.0669004  -0.105919
-0.0389834  -0.0758628
-0.015325  -0.0568055
0.00307261  -0.0472648
0.017727  -0.0421885
0.032747  -0.0370756
0.0528631  -0.0335086
0.0786475  -0.031751
0.107067  -0.0279531
0.130176  -0.0216063
0.143306  -0.0117387
0.154199  0.00466919
0.173506  0.0218478
0.200118  0.0300703
0.226667  0.0274039
0.250987  0.0199627
0.276728  0.0105538
0.304045  -0.00568152
0.32854  -0.0345617
0.342665  -0.0757379
0.341999  -0.121132
0.333084  -0.164535
0.322809  -0.207258
0.312556  -0.249574
0.299377  -0.287568
0.281996  -0.31918
0.261892  -0.345127
0.242237  -0.368211
0.223706  -0.391923
0.20908  -0.414528
0.201154  -0.435197
0.191089  -0.453577
0.159625  -0.468248
0.104552  -0.471874
0.0484477  -0.461297
0.00563928  -0.446999
-0.026363  -0.433382
-0.0591907  -0.414344
-0.0926522  -0.387573
-0.116353  -0.359501
-0.128379  -0.338373
-0.138804  -0.321952
-0.153253  -0.304035
-0.168068  -0.282025
-0.18067  -0.257973
-0.18738  -0.235775
-0.193959  -0.214943
-0.207897  -0.192259
-0.228327  -0.164475
-0.24983  -0.131072
-0.271599  -0.0941453
-0.290118  -0.0538933
-0.299323  -0.0120163
-0.299939  0.0286772
-0.292972  0.0690536
-0.279067  0.106281
-0.262644  0.139857
-0.249337  0.173471
-0.238839  0.206634
-0.230681  0.235575
-0.228398  0.259968
-0.231108  0.285219
-0.230228  0.315565
-0.216754  0.348196
-0.189786  0.378705
-0.154711  0.405113
-0.113081  0.427115
-0.0684339  0.43914
-0.0251893  0.436629
0.0255079  0.421055
0.0861803  0.387653
0.138826  0.339713
0.17571  0.288918
0.196982  0.238782
0.208124  0.19358
0.211258  0.150798
0.204122  0.108495
0.190691  0.0686268
0.170517  0.0303461
0.144572  -0.0035256
0.115852  -0.0320032
0.085509  -0.0579007
0.053627  -0.0813673
0.0215808  -0.0983529
-0.0092897  -0.104554
-0.039553  -0.0979783
-0.0660974  -0.0788218
-0.0844789  -0.0540083
-0.094686  -0.0315286
-0.099939  -0.0141845
-0.103972  0.00336744
-0.102259  0.0270723
-0.0898312  0.0537653
-0.0681296  0.078971
-0.0401954  0.102842
-0.00763392  0.126228
0.0277683  0.14767
0.0655676  0.164164
0.104354  0.170296
0.140345  0.16675
0.17227  0.15602
0.197859  0.142792
0.220151  0.133646
0.248134  0.125675
0.281755  0.107378
0.314225  0.0747632
0.339976  0.0374012
0.362615  0.00841605
0.382538  -0.0108599
0.395383  -0.0273756
0.402369  -0.0453373
0.404253  -0.0663567
0.397864  -0.0935828
0.383512  -0.119699
0.364734  -0.137552
0.338253  -0.145987
0.303  -0.144429
0.268073  -0.137693
0.240381  -0.127591
0.219141  -0.112775
0.201339  -0.0933122
0.180499  -0.0687828
0.16139  -0.0368328
0.151906  0.00166094
0.151675  0.0393355
0.162761  0.0716145
0.186353  0.0981633
0.215103  0.121836
0.244985  0.13854
0.275256  0.143717
0.298638  0.141559
0.314677  0.143068
0.325917  0.156788
0.337402  0.169846
0.360901  0.168122
0.393346  0.153007
0.424539  0.133757
0.446167  0.121469
0.457384  0.116423
0.458921  0.114516
0.456416  0.108371
0.456237  0.0962479
0.454672  0.0799351
0.446421  0.0663017
0.431634  0.0636378
0.414963  0.0699384
0.397376  0.0758147
0.375196  0.0709316
0.345653  0.0562161
0.312223  0.043005
0.275749  0.0386149
0.238272  0.0407943
0.201666  0.0473121
0.166757  0.0562937
0.131664  0.0683376
0.090652  0.08606
0.0455813  0.104333
0.00670771  0.121886
-0.0213017  0.140536
-0.0418378  0.157645
-0.0675038  0.169358
-0.105935  0.166491
-0.144551  0.15198
-0.175714  0.136239
-0.20008  0.123665
-0.225401  0.11196
-0.256729  0.0920563
-0.286174  0.0620305
-0.306367  0.0303216
-0.314913  0.00542201
-0.317883  -0.0124038
-0.321391  -0.0326726
-0.329511  -0.06171
-0.337025  -0.0918198
-0.344099  -0.106196
-0.346836  -0.10899
-0.34523  -0.118406
-0.344548  -0.141615
-0.338068  -0.174774
-0.330044  -0.199198
-0.329093  -0.208028
-0.329355  -0.213482
-0.330045  -0.233035
-0.325756  -0.26946
-0.318821  -0.301916
-0.323182  -0.318875
-0.339081  -0.325362
-0.361542  -0.331522
-0.378187  -0.347031
-0.385805  -0.366796
-0.395653  -0.379094
-0.415596  -0.382046
-0.438244  -0.383505
-0.454999  -0.387595
-0.469581  -0.383603
-0.484747  -0.366336
-0.500283  -0.339137
-0.516364  -0.310117
-0.531219  -0.282236
-0.543154  -0.247639
-0.550001  -0.198743
-0.547938  -0.149595
-0.540161  -0.108717
-0.530545  -0.0745403
-0.520341  -0.0399986
-0.504555  0.00158766
-0.481089  0.0456867
-0.452341  0.0901484
-0.415185  0.137986
-0.372559  0.176989
-0.337906  0.203147
-0.309301  0.22386
-0.27814  0.243248
-0.244792  0.260229
-0.214951  0.270692
-0.193005  0.278928
-0.176496  0.289449
-0.162471  0.299835
-0.151972  0.308457
-0.143416  0.318906
-0.13485  0.333849
-0.125877  0.352097
-0.118487  0.370345
-0.11341  0.38706
-0.107537  0.401065
-0.0995067  0.414717
-0.0823513  0.431733
-0.0473909  0.448239
0.000331779  0.45628
0.0473374  0.453744
0.0904635  0.44747
0.141677  0.44005
0.198682  0.424691
0.247596  0.408516
0.285833  0.402748
0.31772  0.406418
0.345037  0.411011
0.365145  0.416316
0.37551  0.428065
0.381176  0.439788
0.394551  0.441864
0.421589  0.430083
0.450754  0.411907
0.46619  0.402101
0.465073  0.404019
0.457886  0.404195
0.451405  0.398095
0.448332  0.385572
0.448188  0.363048
0.447763  0.329754
0.44112  0.292937
0.428223  0.260715
0.417484  0.225295
0.411  0.176101
0.400383  0.118311
0.381676  0.0665121
0.355116  0.0245195
0.323997  -0.0152038
0.285908  -0.0576283
0.236639  -0.0913196
0.184842  -0.11058
0.139175  -0.117797
0.105  -0.115714
0.0818144  -0.106282
0.0636225  -0.089581
0.0422794  -0.0677494
0.0161802  -0.0407328
-0.00541727  -0.0097613
-0.0126773  0.019336
-0.00637188  0.0447004
0.00831992  0.0676937
0.0287607  0.0853399
0.0556043  0.0935689
0.0892004  0.0898404
0.124635  0.0755525
0.158748  0.0550454
0.1908  0.0332535
0.222951  0.0141425
0.254793  -0.00336085
0.282236  -0.0219345
0.305377  -0.0486446
0.321266  -0.0911548
0.32297  -0.143765
0.313064  -0.192962
0.299597  -0.236595
0.282203  -0.278278
0.258253  -0.316256
0.227911  -0.350999
0.19643  -0.382686
0.172662  -0.407844
0.156258  -0.426746
0.135325  -0.444818
0.101696  -0.462096
0.0600948  -0.47539
0.0185565  -0.487907
-0.0186025  -0.497674
-0.0581582  -0.501416
-0.105814  -0.50049
-0.149839  -0.498253
-0.189554  -0.496909
-0.238562  -0.486931
-0.29583  -0.458401
-0.344008  -0.419226
-0.377071  -0.384449
-0.404749  -0.355401
-0.434298  -0.325415
-0.457319  -0.301101
-0.471522  -0.281781
-0.484158  -0.261027
-0.499044  -0.235454
-0.514464  -0.204391
-0.530038  -0.169477
-0.543336  -0.127239
-0.551837  -0.0764484
-0.554126  -0.02328
-0.551943  0.0249944
-0.550072  0.0661452
-0.545603  0.10502
-0.536705  0.14688
-0.521365  0.191231
-0.498434  0.23132
-0.472317  0.268396
-0.441227  0.305045
-0.407997  0.336585
-0.379887  0.364004
-0.350917  0.39404
-0.308554  0.430463
-0.255173  0.463232
-0.203753  0.486824
-0.159983  0.503775
-0.117716  0.515935
-0.0671358  0.522079
-0.0105862  0.517649
0.0403448  0.50256
0.0726725  0.482566
0.0847112  0.462306
0.0865402  0.44195
0.0852265  0.420779
0.0852278  0.394692
0.0892355  0.362413
0.0920901  0.328648
0.0893837  0.298312
0.0864435  0.274111
0.0896264  0.254535
0.0979784  0.234015
0.105262  0.207629
0.106582  0.179439
0.0970731  0.157872
0.0803527  0.147186
0.0692869  0.143085
0.065612  0.138309
0.0618577  0.134729
0.0577752  0.141276
0.058803  0.155796
0.0632663  0.169737
0.0639469  0.184581
0.0598069  0.198877
0.059878  0.206648
0.0714589  0.205142
0.08851  0.193437
0.103554  0.181083
0.116794  0.179698
0.134  0.18738
0.158081  0.19268
0.186036  0.189919
0.213502  0.178437
0.240242  0.159409
0.267631  0.13775
0.293758  0.115108
0.31583  0.0926699
0.335876  0.0737163
0.358072  0.0580032
0.380888  0.0400895
0.39961  0.01453
0.413174  -0.0163997
0.42202  -0.0486496
0.425544  -0.0762978
0.425752  -0.0974278
0.422813  -0.120034
0.415778  -0.145378
0.405442  -0.169233
0.394375  -0.19178
0.384255  -0.217108
0.370984  -0.248084
0.351538  -0.279867
0.326289  -0.309479
0.300158  -0.334838
0.277269  -0.357379
0.260934  -0.376947
0.24446  -0.393052
0.210611  -0.414005
0.161778  -0.432267
0.112753  -0.442973
0.0677197  -0.452835
0.0223829  -0.463142
-0.0216304  -0.465856
-0.0603147  -0.461362
-0.0948912  -0.454647
-0.128675  -0.450639
-0.162488  -0.450101
-0.198885  -0.448663
-0.242564  -0.438649
-0.28979  -0.417858
-0.333655  -0.393905
-0.374588  -0.370592
-0.414053  -0.346018
-0.452254  -0.314541
-0.486639  -0.273576
-0.515593  -0.224899
-0.538944  -0.168109
-0.555039  -0.104083
-0.562644  -0.0402704
-0.562401  0.0175469
-0.555026  0.0631151
-0.545963  0.0914956
-0.538144  0.11462
-0.528466  0.148599
-0.51112  0.197997
-0.480393  0.253318
-0.438074  0.305972
-0.386572  0.349006
-0.331277  0.383031
-0.276748  0.408936
-0.229673  0.424043
-0.189039  0.431335
-0.148397  0.435999
-0.102523  0.438612
-0.0485331  0.436297
0.00798516  0.427101
0.0585691  0.412491
0.103727  0.396301
0.149461  0.376456
0.190659  0.350179
0.220821  0.322385
0.244287  0.298371
0.268878  0.274785
0.291241  0.253005
0.310889  0.238398
0.332863  0.223732
0.354555  0.200458
0.375059  0.176263
0.399524  0.15712
0.42678  0.138833
0.448937  0.117206
0.461784  0.0877912
0.46558  0.050943
0.463689  0.0107779
0.460071  -0.0333083
0.453206  -0.0824572
0.437587  -0.135882
0.410104  -0.192685
0.37335  -0.246492
0.33431  -0.293216
0.298698  -0.332452
0.264915  -0.365041
0.228923  -0.392059
0.189024  -0.417512
0.145935  -0.440706
0.103904  -0.459832
0.061486  -0.477304
0.0157764  -0.490875
-0.0303424  -0.497088
-0.0789632  -0.498317
-0.133122  -0.489449
-0.186984  -0.469406
-0.236449  -0.442766
-0.283806  -0.410625
-0.326529  -0.372589
-0.361699  -0.329483
-0.38617  -0.28805
-0.403117  -0.253887
-0.419873  -0.21976
-0.434455  -0.178732
-0.442341  -0.132437
-0.442404  -0.0860825
-0.439569  -0.042015
-0.434856  0.00292901
-0.424568  0.0452986
-0.410244  0.0775244
-0.394846  0.097172
-0.376092  0.111614
-0.348043  0.128522
-0.310046  0.145623
-0.270429  0.158846
-0.23702  0.171513
-0.205502  0.189442
-0.172266  0.208104
-0.143243  0.22458
-0.114596  0.242972
-0.0822891  0.258177
-0.0501698  0.26966
-0.0172493  0.278778
0.0164928  0.283118
0.0527765  0.285893
0.0977172  0.284937
0.144439  0.274837
0.185586  0.260753
0.221646  0.245772
0.251597  0.231397
0.279263  0.218456
0.305672  0.204482
0.328026  0.181759
0.342991  0.143137
0.347795  0.0921802
0.344371  0.0346687
0.336718  -0.0235189
0.323327  -0.0800196
0.302584  -0.133867
0.273954  -0.181661
0.240693  -0.220108
0.2065  -0.251802
0.171421  -0.278131
0.132159  -0.300974
0.0843157  -0.31804
0.0343602  -0.324757
-0.0122919  -0.325494
-0.0558862  -0.323164
-0.0954725  -0.318604
-0.133725  -0.314509
-0.17437  -0.30905
-0.214268  -0.297748
-0.249166  -0.278828
-0.280806  -0.252196
-0.311114  -0.214007
-0.333266  -0.17075
-0.347451  -0.129023
-0.356076  -0.0883215
-0.36495  -0.0493372
-0.375121  -0.00995861
-0.379893  0.0322433
-0.375943  0.0719761
-0.369691  0.10272
-0.367001  0.12655
-0.364445  0.150004
-0.357003  0.176486
-0.342759  0.208011
-0.324119  0.2382
-0.302819  0.258578
-0.278679  0.270033
-0.24995  0.276778
-0.213257  0.281482
-0.17348  0.279149
-0.135566  0.264378
-0.101484  0.23958
-0.0747497  0.208256
-0.0556957  0.176043
-0.0435914  0.143619
-0.0414664  0.112
-0.0474653  0.0825173
-0.0581168  0.049715
-0.0699347  0.0112836
-0.0811873  -0.0306097
-0.0940697  -0.0738277
-0.112735  -0.114043
-0.13863  -0.145906
-0.170217  -0.168871
-0.201693  -0.18778
-0.226711  -0.207808
-0.247312  -0.228958
-0.269291  -0.246319
-0.297679  -0.254317
-0.330209  -0.252515
-0.359681  -0.246856
-0.382323  -0.240712
-0.397512  -0.231865
-0.409305  -0.217403
-0.420254  -0.195935
-0.427104  -0.169413
-0.425075  -0.137864
-0.414364  -0.104448
-0.397479  -0.0726706
-0.378848  -0.0392769
-0.35513  -0.00190144
-0.319738  0.0301888
-0.280755  0.0479811
-0.245814  0.0556495
-0.212907  0.0594578
-0.180299  0.0585366
-0.147885  0.0496202
-0.1161  0.0331953
-0.0879874  0.0145719
-0.0658903  -0.000212395
-0.0483613  -0.00898611
-0.0336094  -0.0149089
-0.0242153  -0.0242939
-0.0247215  -0.0373859
-0.0346958  -0.0494414
-0.0461869  -0.0599245
-0.0524538  -0.0746788
-0.0571631  -0.0931585
-0.0672077  -0.105135
-0.0829796  -0.107686
-0.10003  -0.108268
-0.116048  -0.111144
-0.132954  -0.113296
-0.152269  -0.112895
-0.172099  -0.108099
-0.190058  -0.0978526
-0.206093  -0.0836811
-0.220432  -0.0646535
-0.231512  -0.0391834
-0.237992  -0.0107091
-0.240671  0.0158648
-0.244389  0.0385096
-0.249613  0.0617937
-0.250682  0.0919067
-0.242876  0.130248
-0.224494  0.169062
-0.199373  0.202016
-0.17217  0.229168
-0.149499  0.25291
-0.136835  0.276282
-0.126253  0.300271
-0.111168  0.317095
-0.0973995  0.324859
-0.085657  0.328489
-0.0663597  0.334363
-0.034143  0.340795
0.000477936  0.341256
0.0254989  0.336073
0.043487  0.32946
0.0669703  0.325866
0.100464  0.316521
0.131471  0.295581
0.156252  0.271093
0.178911  0.248359
0.202688  0.22498
0.228446  0.197836
0.252901  0.165758
0.273067  0.126868
0.285915  0.085197
0.293301  0.0488315
0.302058  0.0234777
0.316955  0.00504118
0.335186  -0.0180193
0.348922  -0.051925
0.353862  -0.0840254
0.358835  -0.101626
0.36678  -0.102449
0.372668  -0.0954078
0.375089  -0.0914623
0.372834  -0.0956522
0.36312  -0.106046
0.343982  -0.114402
0.313895  -0.115696
0.269529  -0.113943
0.210508  -0.114044
0.145622  -0.1173
0.0830422  -0.12163
0.0255411  -0.127251
-0.0276512  -0.13468
-0.078525  -0.140568
-0.125614  -0.141041
-0.170133  -0.134908
-0.213495  -0.118827
-0.250387  -0.093099
-0.277472  -0.0668814
-0.299048  -0.0430325
-0.319558  -0.0134283
-0.335798  0.0273299
-0.340483  0.0769517
-0.335698  0.127551
-0.328228  0.176307
-0.3178  0.223296
-0.298924  0.266271
-0.275183  0.302344
-0.250153  0.333941
-0.226026  0.363136
-0.206934  0.391011
-0.195067  0.419571
-0.187461  0.447197
-0.17698  0.472112
-0.160606  0.495753
-0.14002  0.520762
-0.115851  0.548507
-0.0920922  0.575397
-0.0705482  0.598554
-0.0409996  0.617867
-0.0015264  0.632648
0.0365011  0.643384
0.0755408  0.651594
0.118312  0.655295
0.15433  0.656084
0.178077  0.656961
0.200091  0.654677
0.230576  0.645105
0.258508  0.633379
0.279713  0.625861
0.307065  0.615914
0.342825  0.594672
0.37504  0.564299
0.399573  0.530797
0.420502  0.494925
0.438562  0.453939
0.449019  0.411178
0.450927  0.370373
0.445866  0.332699
0.436368  0.293477
0.422586  0.248944
0.405095  0.201657
0.385456  0.157441
0.366217  0.120692
0.34875  0.0935888
0.33185  0.0759395
0.315065  0.0585715
0.298111  0.0305172
0.273994  -0.00480266
0.236945  -0.0308621
0.18908  -0.0355028
0.136394  -0.0206266
0.0871662  0.00534994
0.0489813  0.0365696
0.0216442  0.0706223
-0.00131349  0.105357
-0.0252768  0.139913
-0.0475401  0.177073
-0.0610726  0.21641
-0.0607816  0.253516
-0.0495668  0.283262
-0.0421577  0.307186
-0.0501154  0.329637
-0.0682233  0.349898
-0.0799117  0.370505
-0.0795349  0.390858
-0.0819695  0.405887
-0.0982761  0.412113
-0.116153  0.410704
-0.120096  0.413046
-0.110136  0.41728
-0.104333  0.417672
-0.11041  0.414863
-0.126622  0.404217
-0.14321  0.389638
-0.156191  0.373607
-0.170091  0.353071
-0.185498  0.328667
-0.202401  0.302464
-0.224461  0.276995
-0.253676  0.255309
-0.284738  0.232297
-0.312255  0.20032
-0.335047  0.161
-0.351362  0.116547
-0.362586  0.0767941
-0.372158  0.0448481
-0.377875  0.0150469
-0.382152  -0.0162107
-0.38929  -0.0500566
-0.399203  -0.0911817
-0.403343  -0.135151
-0.39669  -0.178431
-0.382092  -0.221619
-0.363375  -0.262368
-0.348264  -0.297479
-0.332265  -0.330756
-0.305465  -0.362346
-0.27171  -0.389416
-0.234317  -0.414594
-0.189965  -0.439721
-0.132221  -0.460009
-0.0627495  -0.467428
0.00199461  -0.459884
0.0527091  -0.44562
0.0941279  -0.427324
0.134588  -0.40323
0.176424  -0.375679
0.221285  -0.344936
0.270942  -0.30826
0.31957  -0.257199
0.353723  -0.195408
0.371255  -0.13316
0.379525  -0.0740688
0.381549  -0.0173631
0.37629  0.0324038
0.365619  0.0695757
0.351842  0.0924362
0.337959  0.107673
0.32607  0.121997
0.314653  0.137829
0.298817  0.15294
0.273552  0.160866
0.237919  0.157121
0.195497  0.142693
0.147995  0.123133
0.0965104  0.104814
0.046309  0.0843524
0.00481773  0.0567124
-0.0230154  0.0232502
-0.0366351  -0.0139488
-0.0410266  -0.0541988
-0.0426668  -0.0971245
-0.0454519  -0.141991
-0.0496489  -0.183018
-0.0543487  -0.214746
-0.0536756  -0.24177
-0.0474925  -0.268495
-0.0432935  -0.294232
-0.0323507  -0.320667
-0.0065759  -0.345189
0.0319009  -0.362824
0.0721916  -0.373881
0.101956  -0.38477
0.121017  -0.39737
0.139351  -0.410737
0.159588  -0.423729
0.178445  -0.43534
0.19646  -0.444263
0.218731  -0.450557
0.243677  -0.456616
0.263432  -0.464136
0.27765  -0.470188
0.293297  -0.473294
0.315363  -0.47175
0.339465  -0.467242
0.359111  -0.464417
0.375625  -0.461139
0.399119  -0.449442
0.424997  -0.433458
0.443344  -0.420411
0.456442  -0.409403
0.472016  -0.390245
0.491131  -0.361892
0.504502  -0.336654
0.50762  -0.322082
0.507146  -0.303526
0.507544  -0.271849
0.502734  -0.238312
0.48957  -0.220845
0.467844  -0.218232
0.437985  -0.212152
0.402327  -0.197701
0.363054  -0.185198
0.320786  -0.180454
0.274819  -0.180967
0.226747  -0.181209
0.177656  -0.178637
0.127785  -0.176972
0.0788815  -0.178073
0.0337492  -0.181068
-0.00649939  -0.182618
-0.0443668  -0.181397
-0.0820715  -0.173707
-0.114999  -0.156347
-0.141622  -0.136009
-0.162281  -0.11943
-0.179376  -0.1032
-0.199656  -0.0767455
-0.216653  -0.0309823
-0.222317  0.0241112
-0.219848  0.0740606
-0.21373  0.110823
-0.207919  0.13752
-0.200209  0.164937
-0.179443  0.197314
-0.146498  0.230092
-0.116611  0.256682
-0.0921908  0.277936
-0.0608449  0.300266
-0.015642  0.323822
0.031479  0.340981
0.0611184  0.355139
0.0721952  0.369382
0.0817362  0.382484
0.0993847  0.392808
0.12018  0.396507
0.139583  0.393329
0.155459  0.38777
0.176468  0.382921
0.206181  0.375224
0.237908  0.364845
0.266708  0.354166
0.293288  0.347611
0.322801  0.339583
0.354382  0.322513
0.384998  0.296339
0.414295  0.264134
0.447731  0.221394
0.478825  0.161023
0.4954  0.0929784
0.500744  0.0318979
0.502879  -0.0242413
0.503194  -0.078572
0.499736  -0.1298
0.49185  -0.175697
0.480891  -0.21442
0.469997  -0.244491
0.463023  -0.266968
0.461879  -0.285753
0.464252  -0.305877
0.463698  -0.330528
0.450766  -0.362093
0.420998  -0.400032
0.378776  -0.439748
0.330692  -0.474506
0.283746  -0.498012
0.239312  -0.514731
0.193012  -0.528441
0.146213  -0.53206
0.105213  -0.523349
0.0690485  -0.509036
0.0305129  -0.494778
-0.0154239  -0.476997
-0.0607604  -0.451002
-0.0941724  -0.419591
-0.111622  -0.388541
-0.116352  -0.361619
-0.115529  -0.340175
-0.11595  -0.321569
-0.120447  -0.299768
-0.127837  -0.272969
-0.131197  -0.246967
-0.132853  -0.231237
-0.142353  -0.224052
-0.156731  -0.217212
-0.167369  -0.210744
-0.168709  -0.214293
-0.163763  -0.235244
-0.155262  -0.26381
-0.142494  -0.288833
-0.125814  -0.307628
-0.109067  -0.32277
-0.0955193  -0.334365
-0.0874313  -0.338712
-0.086108  -0.335109
-0.0850347  -0.329552
-0.0805198  -0.330794
-0.0758772  -0.339435
-0.0799855  -0.345565
-0.0972102  -0.342815
-0.1162  -0.333571
-0.130352  -0.326026
-0.142496  -0.322822
-0.1535  -0.321961
-0.162214  -0.323531
-0.175444  -0.324129
-0.195641  -0.321277
-0.22062  -0.315418
-0.246677  -0.305143
-0.263771  -0.29644
-0.270941  -0.29498
-0.282129  -0.290985
-0.301471  -0.278904
-0.317108  -0.266323
-0.323253  -0.26086
-0.325298  -0.258328
-0.335071  -0.248238
-0.350518  -0.226566
-0.361778  -0.202909
-0.370005  -0.188308
-0.374554  -0.182658
-0.378923  -0.171849
-0.389485  -0.144779
-0.401288  -0.105719
-0.407942  -0.0672665
-0.407231  -0.0359921
-0.396843  -0.0106815
-0.380109  0.00969583
-0.364435  0.0324601
-0.352378  0.0620098
-0.340777  0.0961119
-0.328561  0.128907
-0.319194  0.157143
-0.310335  0.181738
-0.300731  0.204223
-0.285313  0.229278
-0.257188  0.25666
-0.222396  0.279441
-0.186031  0.296075
-0.145985  0.308466
-0.106888  0.314551
-0.0701036  0.316079
-0.0306743  0.313945
0.00548917  0.307716
0.0372138  0.302352
0.0705429  0.297459
0.10739  0.287771
0.147243  0.268959
0.189196  0.239945
0.228153  0.206017
0.261959  0.173862
0.292521  0.147276
0.319327  0.122947
0.343686  0.089952
0.3616  0.0405247
0.365994  -0.0171695
0.362157  -0.0706688
0.355566  -0.118263
0.341043  -0.169672
0.30756  -0.226486
0.255775  -0.276226
0.194801  -0.313175
0.134922  -0.338908
0.0855794  -0.359769
0.0457989  -0.381382
0.0103222  -0.398394
-0.0214853  -0.405465
-0.0480965  -0.406564
-0.067998  -0.41256
-0.0825004  -0.426189
-0.0947244  -0.440779
-0.111886  -0.451409
-0.138224  -0.456886
-0.173063  -0.456727
-0.209745  -0.450099
-0.241122  -0.441302
-0.273417  -0.433599
-0.311177  -0.423939
-0.349128  -0.410453
-0.381571  -0.397171
-0.407582  -0.390103
-0.431413  -0.387187
-0.455941  -0.38131
-0.474034  -0.378927
-0.478934  -0.388142
-0.475086  -0.398643
-0.479086  -0.395324
-0.492979  -0.377082
-0.502886  -0.360272
-0.509443  -0.348799
-0.520878  -0.332003
-0.531514  -0.309367
-0.532828  -0.289612
-0.522101  -0.276384
-0.503965  -0.268674
-0.486239  -0.260168
-0.467147  -0.243304
-0.442381  -0.217767
-0.413285  -0.198755
-0.378443  -0.192083
-0.334751  -0.187145
-0.287756  -0.177323
-0.238145  -0.165189
-0.188047  -0.160346
-0.141348  -0.167846
-0.0981916  -0.180423
-0.0605022  -0.186653
-0.0245228  -0.182684
0.0109338  -0.172905
0.0441356  -0.16403
0.0742313  -0.161476
0.10538  -0.16669
0.139776  -0.176881
0.173861  -0.186854
0.20825  -0.19621
0.243959  -0.207325
0.281396  -0.219133
0.317755  -0.229941
0.346342  -0.242705
0.364756  -0.259617
0.377488  -0.28019
0.386665  -0.302371
0.393444  -0.318795
0.402966  -0.323321
0.414516  -0.319814
0.426946  -0.316776
0.446109  -0.309591
0.470108  -0.291967
0.486965  -0.264912
0.488148  -0.23793
0.475304  -0.215533
0.455055  -0.197897
0.433585  -0.177544
0.41772  -0.14256
0.402982  -0.0979271
0.384128  -0.0543777
0.361135  -0.0178134
0.332693  0.0108603
0.300312  0.0362781
0.269754  0.0623007
0.243881  0.0913813
0.220773  0.118695
0.195416  0.137346
0.164846  0.14793
0.136237  0.15306
0.114618  0.151621
0.0941491  0.149948
0.0675471  0.15742
0.0337062  0.171048
-0.000886805  0.18053
-0.0301188  0.183803
-0.0534748  0.183795
-0.0718034  0.186933
-0.086379  0.196615
-0.0974112  0.204086
-0.105549  0.203336
-0.115878  0.192265
-0.133475  0.173912
-0.156699  0.155393
-0.182474  0.138988
-0.205777  0.123193
-0.219441  0.111206
-0.224163  0.107338
-0.222833  0.108192
-0.220753  0.106646
-0.224127  0.102343
-0.234645  0.0988845
-0.250155  0.0974884
-0.266649  0.0979717
-0.280336  0.0998564
-0.293103  0.0990736
-0.311659  0.0911587
-0.334345  0.0795978
-0.352723  0.0780185
-0.361372  0.0941995
-0.36073  0.117294
-0.35822  0.136792
-0.360796  0.151721
-0.36831  0.164749
-0.375429  0.178019
-0.374616  0.196927
-0.363301  0.223476
-0.344479  0.253203
-0.325565  0.279863
-0.314782  0.30324
-0.313877  0.323039
-0.317718  0.338262
-0.320627  0.354778
-0.313415  0.379292
-0.293824  0.407093
-0.273301  0.430075
-0.265286  0.448184
-0.274358  0.461268
-0.28509  0.470647
-0.286586  0.48182
-0.281225  0.496547
-0.280372  0.509369
-0.283755  0.516014
-0.274268  0.525621
-0.254199  0.53722
-0.242159  0.540902
-0.246848  0.529545
-0.251272  0.510126
-0.246337  0.494497
-0.240498  0.481709
-0.239971  0.462659
-0.235452  0.431776
-0.217269  0.395534
-0.190929  0.353514
-0.168042  0.305078
-0.144564  0.249877
-0.112637  0.197655
-0.0748374  0.154636
-0.0366969  0.116837
-0.000891047  0.084837
0.0347184  0.0570585
0.0725396  0.0316775
0.108531  0.0118668
0.137874  -0.00706513
0.161183  -0.0317576
0.177187  -0.0619822
0.186539  -0.0940801
0.195865  -0.125895
0.212256  -0.155681
0.236123  -0.179618
0.261044  -0.196435
0.281599  -0.210388
0.295004  -0.226924
0.299404  -0.250361
0.291212  -0.283015
0.271086  -0.316791
0.249421  -0.342767
0.225805  -0.361069
0.191575  -0.376671
0.147493  -0.386637
0.101264  -0.386615
0.0582931  -0.375112
0.0210146  -0.355234
-0.00840212  -0.329875
-0.0286404  -0.298918
-0.0415378  -0.259533
-0.0499297  -0.214821
-0.0561659  -0.171645
-0.0632043  -0.134914
-0.0716131  -0.105857
-0.0766825  -0.0827694
-0.0769698  -0.0592467
-0.0780491  -0.0297494
-0.0857558  0.00336686
-0.103769  0.033755
-0.125817  0.060367
-0.139067  0.0866305
-0.140626  0.112201
-0.140553  0.134274
-0.146725  0.149221
-0.155752  0.158146
-0.1572  0.170376
-0.145978  0.188607
-0.129586  0.203489
-0.122532  0.212083
-0.125836  0.215801
-0.128784  0.217119
-0.125773  0.216621
-0.121219  0.209138
-0.122364  0.197607
-0.128761  0.179654
-0.131167  0.156876
-0.130093  0.135097
-0.132926  0.11292
-0.143799  0.0952658
-0.158959  0.0790859
-0.173377  0.0579686
-0.186913  0.0340802
-0.203355  0.00403535
-0.224391  -0.0279317
-0.252506  -0.0542577
-0.283857  -0.0698419
-0.311247  -0.0742001
-0.332861  -0.0740255
-0.352749  -0.0784093
-0.372805  -0.0910793
-0.387423  -0.109377
-0.393903  -0.128167
-0.393059  -0.145674
-0.386981  -0.160885
-0.37941  -0.172733
-0.375376  -0.183271
-0.377227  -0.190612
-0.382492  -0.188447
-0.386259  -0.180376
-0.385703  -0.175424
-0.376525  -0.173472
-0.361584  -0.168711
-0.34453  -0.15879
-0.328491  -0.142367
-0.312111  -0.121377
-0.288677  -0.100175
-0.25411  -0.0848214
-0.21083  -0.0764025
-0.166013  -0.0708288
-0.125281  -0.0626758
-0.0913481  -0.0493713
-0.0607022  -0.0330091
-0.0291943  -0.0138736
-0.00259186  0.00644859
0.0147834  0.0224341
0.0243657  0.0331463


==> Figures/xx.dat <==
1.92294e-06 0.000126496 1
-0.000118469 0.00870629 2
-0.00113995 0.0238919 3
-0.00427786 0.0504294 4
-0.0114249 0.0952006 5
-0.0235316 0.163989 6
-0.0358173 0.25169 7
-0.038247 0.339485 8
-0.0280025 0.412124 9
-0.0114281 0.466893 10
0.00342084 0.50729 11
0.0102353 0.538541 12
0.010177 0.565708 13
0.0177158 0.588835 14
0.0384077 0.605383 15
0.0592805 0.617776 16
0.07386 0.630221 17
0.0829947 0.64029 18
0.0959028 0.645413 19
0.114133 0.648591 20
0.130104 0.654527 21
0.14078 0.663863 22
0.152991 0.673715 23
0.173207 0.679584 24
0.198052 0.679562 25
0.220178 0.677912 26
0.243125 0.674285 27
0.269579 0.668444 28
0.299157 0.659341 29
0.320901 0.6516 30
0.333697 0.646438 31
0.346926 0.640654 32
0.368249 0.632319 33
0.398331 0.616697 34
0.428356 0.59508 35
0.452131 0.572144 36
0.46624 0.553853 37
0.468256 0.54416 38
0.458615 0.543957 39
0.444121 0.547086 40
0.436253 0.541463 41
0.43827 0.525868 42
0.438155 0.510192 43
0.429562 0.496218 44
0.421528 0.475714 45
0.42098 0.443685 46
0.41899 0.403578 47
0.407755 0.368917 48
0.391704 0.341788 49
0.378402 0.311706 50
0.371581 0.273847 51
0.364329 0.234926 52
0.352145 0.204494 53
0.338523 0.18174 54
0.32533 0.160394 55
0.312723 0.135682 56
0.300154 0.112654 57
0.29134 0.0963731 58
0.289621 0.0839958 59
0.293157 0.0662423 60
0.29468 0.0369795 61
0.286243 0.000474288 62
0.269465 -0.0290359 63
0.2559 -0.0450563 64
0.249857 -0.0572433 65
0.245068 -0.0757786 66
0.237898 -0.0985745 67
0.229338 -0.121654 68
0.219253 -0.140208 69
0.203061 -0.155604 70
0.172685 -0.170853 71
0.134899 -0.177274 72
0.102618 -0.174085 73
0.0758677 -0.167932 74
0.0532335 -0.161482 75
0.0365366 -0.15435 76
0.0269141 -0.149553 77
0.0164245 -0.147742 78
0.00104762 -0.143843 79
-0.0152098 -0.138799 80
-0.0319812 -0.137903 81
-0.0532839 -0.139544 82
-0.0799742 -0.139769 83
-0.10931 -0.138547 84
-0.139638 -0.134551 85
-0.167161 -0.123159 86
-0.187253 -0.1031 87
-0.199604 -0.0795957 88
-0.207605 -0.058528 89
-0.213728 -0.0408053 90
-0.217931 -0.0253769 91
-0.218159 -0.00988086 92
-0.213975 0.00697933 93
-0.205201 0.0274011 94
-0.191796 0.0515882 95
-0.1756 0.0773363 96
-0.15639 0.102779 97
-0.133772 0.123412 98
-0.10891 0.137774 99
-0.0815057 0.149461 100
-0.0468861 0.159018 101
-0.00543245 0.161295 102
0.0341833 0.152766 103
0.0645606 0.137825 104
0.087004 0.12206 105
0.105867 0.105161 106
0.124471 0.08556 107
0.143626 0.0645139 108
0.164742 0.0418199 109
0.186122 0.013311 110
0.204631 -0.0225237 111
0.219865 -0.0627403 112
0.232013 -0.0997034 113
0.242709 -0.128232 114
0.252623 -0.148048 115
0.261308 -0.162639 116
0.269397 -0.176549 117
0.278219 -0.188544 118
0.28735 -0.19411 119
0.294566 -0.190966 120
0.299146 -0.17984 121
0.299385 -0.163632 122
0.292813 -0.142754 123
0.282243 -0.116413 124
0.272502 -0.0931316 125
0.268923 -0.076234 126
0.271124 -0.0559202 127
0.275421 -0.0231118 128
0.278681 0.0217522 129
0.276627 0.0669582 130
0.274595 0.0996915 131
0.281632 0.12004 132
0.291148 0.138879 133
0.294612 0.167334 134
0.286737 0.1979 135
0.274343 0.214923 136
0.267702 0.218716 137
0.258226 0.216561 138
0.237124 0.219011 139
0.204692 0.222021 140
0.16649 0.221072 141
0.12684 0.216402 142
0.0831075 0.209702 143
0.0348304 0.205915 144
-0.0139269 0.200821 145
-0.0570254 0.192079 146
-0.0944063 0.181791 147
-0.1275 0.170653 148
-0.158928 0.162221 149
-0.189217 0.158814 150
-0.220722 0.154319 151
-0.253843 0.143648 152
-0.282526 0.130879 153
-0.302439 0.128491 154
-0.316764 0.145735 155
-0.326839 0.171796 156
-0.337995 0.192211 157
-0.347041 0.20825 158
-0.342337 0.234689 159
-0.326385 0.263191 160
-0.312471 0.284356 161
-0.310245 0.30344 162
-0.318222 0.320719 163
-0.316275 0.340982 164
-0.293333 0.367285 165
-0.261259 0.390685 166
-0.230785 0.41005 167
-0.204514 0.426053 168
-0.175425 0.438665 169
-0.141571 0.445428 170
-0.107955 0.446705 171
-0.0780161 0.446943 172
-0.0502254 0.448077 173
-0.0210115 0.450366 174
0.0156347 0.453028 175
0.0612396 0.452402 176
0.111408 0.445478 177
0.157165 0.433924 178
0.197013 0.424013 179
0.236106 0.412013 180
0.272553 0.396751 181
0.302873 0.387634 182
0.330695 0.384466 183
0.364527 0.373851 184
0.40289 0.349318 185
0.436551 0.318163 186
0.460306 0.294279 187
0.476291 0.28221 188
0.488636 0.271823 189
0.505699 0.251664 190
0.526934 0.223961 191
0.543747 0.203666 192
0.553773 0.198875 193
0.557986 0.197621 194
0.562787 0.176482 195
0.563917 0.1354 196
0.55834 0.0994858 197
0.550123 0.0839255 198
0.537124 0.0743982 199
0.518477 0.0464709 200
0.492409 0.00724259 201
0.460523 -0.0230019 202
0.427311 -0.0351217 203
0.392096 -0.0386826 204
0.356458 -0.0490608 205
0.321064 -0.0666136 206
0.28434 -0.0818074 207
0.249359 -0.0859896 208
0.22078 -0.0739078 209
0.195875 -0.0514692 210
0.172948 -0.0345081 211
0.15392 -0.030543 212
0.134292 -0.0331404 213
0.113526 -0.0316776 214
0.093103 -0.0200092 215
0.0690226 -0.00256856 216
0.0396787 0.0140496 217
0.0107439 0.031476 218
-0.0131409 0.0506701 219
-0.0293537 0.0722487 220
-0.0370931 0.097405 221
-0.0432135 0.125092 222
-0.0504534 0.156651 223
-0.052748 0.191279 224
-0.0394163 0.224078 225
-0.010451 0.252601 226
0.0274221 0.279545 227
0.0694437 0.30196 228
0.110805 0.314413 229
0.147082 0.322412 230
0.181828 0.327575 231
0.213638 0.329082 232
0.236028 0.332593 233
0.251317 0.340499 234
0.267828 0.348555 235
0.288913 0.353271 236
0.3096 0.353911 237
0.329498 0.354237 238
0.351686 0.352268 239
0.374179 0.347657 240
0.392748 0.342335 241
0.407973 0.336083 242
0.42733 0.319763 243
0.45049 0.293148 244
0.466693 0.274332 245
0.478609 0.269993 246
0.488727 0.265641 247
0.503876 0.245033 248
0.521182 0.211211 249
0.532255 0.188435 250
0.540693 0.17525 251
0.549748 0.156061 252
0.558798 0.12306 253
0.565576 0.0833364 254
0.573342 0.049329 255
0.584049 0.0171887 256
0.591575 -0.0218307 257
0.591984 -0.0667722 258
0.586338 -0.110397 259
0.57497 -0.15345 260
0.558464 -0.1997 261
0.542356 -0.245427 262
0.525894 -0.290715 263
0.503502 -0.338297 264
0.480434 -0.381477 265
0.464048 -0.413041 266
0.456234 -0.430199 267
0.451437 -0.442005 268
0.444343 -0.460671 269
0.433646 -0.485655 270
0.424394 -0.506276 271
0.419266 -0.519021 272
0.418655 -0.525713 273
0.420684 -0.526887 274
0.420242 -0.526867 275
0.416018 -0.529909 276
0.404633 -0.538705 277
0.380867 -0.555809 278
0.350706 -0.574205 279
0.329556 -0.583413 280
0.321202 -0.581627 281
0.312876 -0.576535 282
0.298052 -0.573712 283
0.279461 -0.570953 284
0.263858 -0.564064 285
0.254196 -0.549887 286
0.245252 -0.532515 287
0.228458 -0.518238 288
0.208819 -0.500959 289
0.192473 -0.471836 290
0.180182 -0.433469 291
0.165058 -0.395836 292
0.146474 -0.359248 293
0.127401 -0.319985 294
0.108166 -0.279481 295
0.0868331 -0.240554 296
0.0603949 -0.206905 297
0.0322899 -0.182738 298
0.00536734 -0.167856 299
-0.020614 -0.157082 300
-0.0423438 -0.144873 301
-0.0579748 -0.130923 302
-0.0718283 -0.119195 303
-0.0879843 -0.115441 304
-0.107795 -0.117836 305
-0.134094 -0.117006 306
-0.162832 -0.10822 307
-0.183698 -0.0921515 308
-0.198229 -0.0812585 309
-0.210628 -0.0815224 310
-0.221356 -0.084168 311
-0.232582 -0.0799635 312
-0.241388 -0.0682756 313
-0.244739 -0.0617183 314
-0.240708 -0.0669485 315
-0.227799 -0.0738403 316
-0.21629 -0.0712856 317
-0.213968 -0.0573253 318
-0.219128 -0.0427015 319
-0.224085 -0.043663 320
-0.223732 -0.0585037 321
-0.221314 -0.0720614 322
-0.221301 -0.0792097 323
-0.220313 -0.0886869 324
-0.211054 -0.104397 325
-0.193741 -0.11855 326
-0.175814 -0.129193 327
-0.159743 -0.138347 328
-0.143046 -0.1438 329
-0.124124 -0.14895 330
-0.0972026 -0.155217 331
-0.064661 -0.157301 332
-0.0327109 -0.153063 333
-0.000701878 -0.14364 334
0.0327747 -0.128758 335
0.0600994 -0.101736 336
0.0724997 -0.0666094 337
0.0701715 -0.0353736 338
0.0591035 -0.0117586 339
0.0451539 0.00884208 340
0.0290199 0.0280921 341
0.00409689 0.0449968 342
-0.0314766 0.0541184 343
-0.0732425 0.0506644 344
-0.115133 0.0307991 345
-0.14875 -0.00171715 346
-0.171474 -0.0379883 347
-0.185211 -0.073315 348
-0.190835 -0.107511 349
-0.189533 -0.140442 350
-0.185078 -0.172648 351
-0.179698 -0.206004 352
-0.174278 -0.239503 353
-0.166036 -0.27011 354
-0.150485 -0.296722 355
-0.131983 -0.318404 356
-0.118296 -0.331068 357
-0.105342 -0.334166 358
-0.0897541 -0.333219 359
-0.0703446 -0.330932 360
-0.0468787 -0.323499 361
-0.0216313 -0.309363 362
0.00806134 -0.284128 363
0.0443046 -0.246546 364
0.0842228 -0.202601 365
0.125933 -0.157079 366
0.170293 -0.108828 367
0.211779 -0.0543197 368
0.240011 0.00265389 369
0.254368 0.0561124 370
0.260264 0.100522 371
0.260084 0.137331 372
0.254048 0.171066 373
0.243207 0.20527 374
0.22825 0.240185 375
0.207418 0.272766 376
0.178269 0.298795 377
0.145838 0.316129 378
0.120604 0.328765 379
0.104167 0.341878 380
0.0877825 0.356106 381
0.0614994 0.369202 382
0.0211772 0.377751 383
-0.0283069 0.378424 384
-0.0829351 0.368886 385
-0.137626 0.345368 386
-0.183729 0.311486 387
-0.221057 0.269742 388
-0.243987 0.222686 389
-0.251907 0.178167 390
-0.252757 0.141707 391
-0.254209 0.111438 392
-0.257092 0.0818476 393
-0.259107 0.0484663 394
-0.25592 0.0134975 395
-0.246631 -0.0191845 396
-0.231123 -0.049847 397
-0.209014 -0.0799475 398
-0.180113 -0.111803 399
-0.139072 -0.141136 400
-0.088072 -0.155537 401
-0.0392247 -0.149535 402
0.00148274 -0.12732 403
0.0352712 -0.0969836 404
0.0646338 -0.0717327 405
0.0948452 -0.0507532 406
0.122875 -0.0220926 407
0.140864 0.0161835 408
0.147267 0.0586174 409
0.149767 0.102582 410
0.148034 0.149443 411
0.137345 0.198739 412
0.114071 0.247542 413
0.07707 0.287872 414
0.0345398 0.315841 415
-0.00545388 0.338137 416
-0.0480901 0.361251 417
-0.102986 0.377991 418
-0.161456 0.380655 419
-0.213327 0.370734 420
-0.256486 0.354599 421
-0.296141 0.336553 422
-0.336178 0.312624 423
-0.370605 0.283191 424
-0.396654 0.252774 425
-0.417846 0.221562 426
-0.435564 0.190272 427
-0.449464 0.159604 428
-0.456963 0.127725 429
-0.45714 0.0953783 430
-0.453006 0.0619734 431
-0.441924 0.0242078 432
-0.416719 -0.0189083 433
-0.376914 -0.0595143 434
-0.330364 -0.0888106 435
-0.280867 -0.105661 436
-0.228012 -0.112105 437
-0.173344 -0.108389 438
-0.124169 -0.0885762 439
-0.0871818 -0.0535883 440
-0.0609404 -0.00843037 441
-0.0440381 0.0412116 442
-0.0377077 0.0886619 443
-0.040729 0.131448 444
-0.0485145 0.172057 445
-0.0556596 0.210323 446
-0.0578277 0.242809 447
-0.0521445 0.269099 448
-0.0371367 0.294064 449
-0.0168268 0.31946 450
-0.00188563 0.343239 451
0.00219505 0.366065 452
-0.0014701 0.39124 453
-0.00881109 0.418363 454
-0.0206008 0.443117 455
-0.0395711 0.459735 456
-0.0605822 0.469564 457
-0.0835046 0.478569 458
-0.116656 0.485174 459
-0.154691 0.483905 460
-0.183113 0.475402 461
-0.199738 0.463528 462
-0.216825 0.44514 463
-0.242068 0.418312 464
-0.264123 0.383625 465
-0.27235 0.348494 466
-0.263091 0.31256 467
-0.246075 0.274829 468
-0.227857 0.238242 469
-0.200658 0.201458 470
-0.161289 0.169717 471
-0.113031 0.140052 472
-0.0664422 0.110489 473
-0.0286179 0.0832565 474
0.00266339 0.0617135 475
0.0293672 0.0492236 476
0.0527648 0.043789 477
0.0776653 0.0421828 478
0.10481 0.0438342 479
0.127684 0.0486674 480
0.141611 0.0592426 481
0.149771 0.0783046 482
0.15848 0.0983836 483
0.1738 0.108119 484
0.195684 0.100808 485
0.219007 0.0838978 486
0.242813 0.0702595 487
0.266828 0.0644218 488
0.288809 0.0659055 489
0.30798 0.0714356 490
0.324753 0.0758076 491
0.343152 0.074691 492
0.366524 0.0645541 493
0.390112 0.0441764 494
0.410615 0.0254084 495
0.433419 0.0203601 496
0.456672 0.0241818 497
0.47945 0.021321 498
0.500733 0.00847914 499
0.518202 -0.00147604 500
0.531609 -0.00175745 501
0.542957 -0.00313275 502
0.553601 -0.0107643 503
0.562338 -0.0157044 504
0.571732 -0.0143093 505
0.586313 -0.0159695 506
0.604253 -0.023747 507
0.619929 -0.0283012 508
0.632811 -0.0255058 509
0.644948 -0.0318957 510
0.656221 -0.0556608 511
0.663686 -0.0792602 512
0.671029 -0.0867649 513
0.680099 -0.0856361 514
0.68944 -0.0946221 515
0.697438 -0.116364 516
0.701003 -0.147279 517
0.700323 -0.172924 518
0.701279 -0.181849 519
0.704721 -0.18277 520
0.709651 -0.186004 521
0.713637 -0.198521 522
0.716765 -0.214547 523
0.72333 -0.216945 524
0.733566 -0.201281 525
0.74414 -0.17956 526
0.750576 -0.170697 527
0.754314 -0.173834 528
0.756287 -0.176781 529
0.756706 -0.175538 530
0.758279 -0.170494 531
0.759261 -0.168836 532
0.759363 -0.164814 533
0.760551 -0.147677 534
0.761439 -0.121665 535
0.759441 -0.107912 536
0.754273 -0.120045 537
0.745643 -0.146431 538
0.734969 -0.17107 539
0.723577 -0.183101 540
0.709988 -0.182447 541
0.693894 -0.177524 542
0.675055 -0.175726 543
0.654088 -0.175455 544
0.631085 -0.180025 545
0.604628 -0.188446 546
0.57409 -0.196265 547
0.540862 -0.195792 548
0.508827 -0.178557 549
0.48136 -0.14962 550
0.45735 -0.115173 551
0.428999 -0.0864435 552
0.393828 -0.0681962 553
0.358393 -0.0505435 554
0.328427 -0.0216211 555
0.298137 0.0247931 556
0.258758 0.0762859 557
0.215983 0.112823 558
0.177068 0.130565 559
0.141556 0.140393 560
0.102627 0.153104 561
0.0501321 0.168033 562
-0.0167492 0.171183 563
-0.0808057 0.156619 564
-0.130252 0.133688 565
-0.16756 0.107362 566
-0.19821 0.0750636 567
-0.22525 0.0368381 568
-0.24511 -0.00565992 569
-0.256843 -0.0453921 570
-0.260824 -0.0770791 571
-0.261203 -0.103436 572
-0.260865 -0.131067 573
-0.255026 -0.166264 574
-0.23669 -0.207898 575
-0.204314 -0.248347 576
-0.168236 -0.28132 577
-0.133982 -0.306768 578
-0.0960636 -0.32714 579
-0.0539072 -0.339953 580
-0.0147591 -0.344065 581
0.0158966 -0.343357 582
0.0390232 -0.340899 583
0.0624489 -0.337031 584
0.093992 -0.330078 585
0.132343 -0.316413 586
0.169069 -0.293256 587
0.197149 -0.263514 588
0.215812 -0.231229 589
0.22768 -0.196549 590
0.23409 -0.159703 591
0.233369 -0.125308 592
0.231038 -0.0960484 593
0.230301 -0.0676981 594
0.228594 -0.0385805 595
0.227137 -0.0109672 596
0.227561 0.0160557 597
0.229064 0.045549 598
0.229573 0.0751723 599
0.228134 0.100902 600
0.227182 0.124569 601
0.22502 0.15201 602
0.216219 0.185313 603
0.197923 0.221723 604
0.170477 0.257524 605
0.13363 0.289921 606
0.0887274 0.314956 607
0.0417341 0.33328 608
-0.00371596 0.34823 609
-0.0456008 0.36078 610
-0.0816391 0.370738 611
-0.116718 0.373472 612
-0.154857 0.362655 613
-0.189506 0.33997 614
-0.215481 0.318171 615
-0.239788 0.30435 616
-0.270117 0.291702 617
-0.307216 0.268922 618
-0.345154 0.232892 619
-0.378127 0.192429 620
-0.406582 0.151701 621
-0.428112 0.10467 622
-0.439528 0.0520249 623
-0.44478 0.00063539 624
-0.445033 -0.0440001 625
-0.44209 -0.0774535 626
-0.433683 -0.10328 627
-0.419385 -0.13141 628
-0.398277 -0.169015 629
-0.366382 -0.214323 630
-0.325705 -0.257839 631
-0.282413 -0.295122 632
-0.240347 -0.327196 633
-0.197989 -0.358306 634
-0.147727 -0.388048 635
-0.0874661 -0.408586 636
-0.0255895 -0.415679 637
0.0318362 -0.41369 638
0.0846929 -0.408108 639
0.139 -0.399025 640
0.199434 -0.379225 641
0.256758 -0.345774 642
0.300754 -0.307631 643
0.333715 -0.27247 644
0.36037 -0.235774 645
0.378097 -0.189721 646
0.382801 -0.138178 647
0.376459 -0.0865762 648
0.366089 -0.0362066 649
0.35485 0.0184367 650
0.335712 0.076267 651
0.310903 0.125681 652
0.290567 0.166504 653
0.273351 0.207551 654
0.252629 0.247576 655
0.230547 0.284735 656
0.210569 0.321839 657
0.190226 0.357407 658
0.170736 0.387441 659
0.155618 0.414421 660
0.145058 0.439781 661
0.135615 0.461318 662
0.123056 0.475015 663
0.107076 0.481865 664
0.0931797 0.485064 665
0.0862362 0.486441 666
0.0830123 0.485019 667
0.0721471 0.482331 668
0.0444837 0.478004 669
0.00308367 0.465464 670
-0.044154 0.441638 671
-0.0958151 0.406938 672
-0.14502 0.362063 673
-0.18248 0.315396 674
-0.209448 0.275603 675
-0.230924 0.246028 676
-0.248711 0.217446 677
-0.264775 0.180045 678
-0.275504 0.133366 679
-0.275081 0.0850805 680
-0.266701 0.0422837 681
-0.256383 0.00645124 682
-0.246441 -0.0245503 683
-0.236184 -0.0572429 684
-0.219466 -0.0933224 685
-0.192039 -0.125324 686
-0.155162 -0.149308 687
-0.112981 -0.166006 688
-0.0671047 -0.174478 689
-0.0209404 -0.171116 690
0.0171459 -0.155028 691
0.040975 -0.1266 692
0.0484456 -0.0884439 693
0.0451257 -0.0481795 694
0.0409115 -0.0121532 695
0.0424232 0.0155205 696
0.0480986 0.0377401 697
0.0483982 0.0620161 698
0.0350343 0.09131 699
0.0102387 0.119596 700
-0.0156933 0.140498 701
-0.0376634 0.153934 702
-0.0591466 0.162658 703
-0.0857753 0.168016 704
-0.118111 0.169687 705
-0.151698 0.168704 706
-0.181199 0.16654 707
-0.206805 0.159418 708
-0.234117 0.138604 709
-0.262402 0.0990157 710
-0.284613 0.0489832 711
-0.300081 -0.00323505 712
-0.306377 -0.0576232 713
-0.299576 -0.108501 714
-0.288169 -0.147093 715
-0.281983 -0.17572 716
-0.277456 -0.201053 717
-0.265123 -0.231443 718
-0.240529 -0.259926 719
-0.214368 -0.277059 720
-0.192773 -0.288395 721
-0.170434 -0.30161 722
-0.144664 -0.315722 723
-0.114996 -0.329141 724
-0.0808681 -0.343083 725
-0.041688 -0.360102 726
0.00806891 -0.376951 727
0.0614086 -0.383198 728
0.105415 -0.384405 729
0.140978 -0.387069 730
0.170362 -0.387558 731
0.197244 -0.386252 732
0.229365 -0.380029 733
0.268132 -0.364087 734
0.304864 -0.344826 735
0.338161 -0.325501 736
0.368377 -0.304166 737
0.394824 -0.280002 738
0.418037 -0.255136 739
0.440567 -0.227051 740
0.463713 -0.189238 741
0.48285 -0.14527 742
0.494616 -0.104346 743
0.502704 -0.0627065 744
0.506825 -0.0162546 745
0.504525 0.0303252 746
0.498846 0.0756696 747
0.494208 0.120646 748
0.489446 0.165672 749
0.483444 0.211309 750
0.476506 0.253165 751
0.46907 0.286076 752
0.458874 0.313001 753
0.444132 0.338826 754
0.425909 0.361079 755
0.404607 0.376993 756
0.377147 0.388419 757
0.342858 0.395504 758
0.306849 0.399316 759
0.270241 0.404499 760
0.232907 0.407783 761
0.200513 0.402959 762
0.17337 0.387785 763
0.152941 0.361803 764
0.137679 0.327663 765
0.128829 0.288338 766
0.126813 0.244179 767
0.122603 0.199341 768
0.113122 0.159871 769
0.104101 0.122773 770
0.104227 0.0866359 771
0.115508 0.0534215 772
0.133968 0.0203925 773
0.155033 -0.0135011 774
0.176293 -0.0417836 775
0.20006 -0.0568009 776
0.229179 -0.0556518 777
0.260134 -0.0473442 778
0.293155 -0.0433553 779
0.330326 -0.0415021 780
0.367175 -0.0298207 781
0.394886 -0.00268694 782
0.410568 0.0347166 783
0.418516 0.0696702 784
0.425625 0.0968999 785
0.432269 0.119178 786
0.431999 0.142104 787
0.420787 0.172049 788
0.403637 0.204468 789
0.384771 0.23861 790
0.359419 0.279851 791
0.325373 0.322895 792
0.28084 0.360755 793
0.2269 0.390777 794
0.170751 0.409958 795
0.120553 0.420584 796
0.0722483 0.426027 797
0.0247457 0.42455 798
-0.0165285 0.421613 799
-0.0562878 0.42385 800
-0.102977 0.423845 801
-0.15145 0.414314 802
-0.194399 0.40015 803
-0.231488 0.38654 804
-0.266552 0.370594 805
-0.30175 0.35057 806
-0.337387 0.326647 807
-0.373575 0.293513 808
-0.409687 0.248011 809
-0.43974 0.196302 810
-0.464712 0.141865 811
-0.483283 0.0813945 812
-0.492278 0.0143903 813
-0.493201 -0.0506516 814
-0.491944 -0.108478 815
-0.490338 -0.162617 816
-0.48491 -0.21203 817
-0.474725 -0.25797 818
-0.461971 -0.302067 819
-0.446597 -0.346923 820
-0.424303 -0.393297 821
-0.390097 -0.437753 822
-0.349144 -0.474149 823
-0.312486 -0.501555 824
-0.282175 -0.523018 825
-0.24949 -0.539737 826
-0.206341 -0.553048 827
-0.15271 -0.560437 828
-0.103727 -0.557783 829
-0.069805 -0.547427 830
-0.0432707 -0.533898 831
-0.0130432 -0.517969 832
0.0203363 -0.498369 833
0.0488864 -0.475991 834
0.0657812 -0.453458 835
0.0694136 -0.428471 836
0.0691548 -0.396235 837
0.0754177 -0.356729 838
0.0864633 -0.310533 839
0.0875805 -0.266194 840
0.069347 -0.232977 841
0.0377913 -0.203871 842
0.00673311 -0.171787 843
-0.0157946 -0.140538 844
-0.0308701 -0.116585 845
-0.0419366 -0.103123 846
-0.0501205 -0.0981313 847
-0.0584079 -0.0938709 848
-0.06629 -0.0818516 849
-0.0714421 -0.0655091 850
-0.0767554 -0.0482326 851
-0.0812636 -0.0307627 852
-0.079715 -0.0158616 853
-0.0698189 0.000408191 854
-0.049815 0.0206286 855
-0.0186725 0.0359803 856
0.0142459 0.0428347 857
0.0397851 0.0465288 858
0.0627942 0.0476051 859
0.0900687 0.0436958 860
0.119438 0.0290711 861
0.143843 0.00839402 862
0.160379 -0.0118465 863
0.165706 -0.0326618 864
0.159637 -0.0580254 865
0.146381 -0.0836303 866
0.133795 -0.105031 867
0.125979 -0.124473 868
0.114966 -0.145239 869
0.089561 -0.164104 870
0.0589619 -0.179951 871
0.0357187 -0.194365 872
0.0184079 -0.207166 873
0.00173006 -0.222314 874
-0.0180447 -0.240972 875
-0.0365702 -0.26062 876
-0.0472915 -0.278429 877
-0.0528824 -0.293646 878
-0.0617284 -0.307376 879
-0.0805227 -0.321211 880
-0.105955 -0.331878 881
-0.127834 -0.342338 882
-0.143971 -0.354242 883
-0.162797 -0.361909 884
-0.188554 -0.363585 885
-0.208471 -0.363774 886
-0.216693 -0.373199 887
-0.215508 -0.386683 888
-0.21727 -0.395198 889
-0.22919 -0.395542 890
-0.244748 -0.388855 891
-0.258598 -0.381741 892
-0.273432 -0.377924 893
-0.288868 -0.374152 894
-0.301256 -0.365054 895
-0.306389 -0.349732 896
-0.308477 -0.328291 897
-0.314939 -0.301704 898
-0.323856 -0.273021 899
-0.334905 -0.249085 900
-0.349925 -0.228536 901
-0.370197 -0.201089 902
-0.392169 -0.153466 903
-0.406571 -0.0927543 904
-0.411982 -0.030972 905
-0.408783 0.0300377 906
-0.395343 0.0891501 907
-0.376852 0.143459 908
-0.356268 0.19643 909
-0.334127 0.245095 910
-0.310235 0.286455 911
-0.286303 0.319944 912
-0.263509 0.352775 913
-0.23382 0.388959 914
-0.189136 0.421872 915
-0.135613 0.441699 916
-0.0838028 0.44829 917
-0.0381753 0.447825 918
0.00146872 0.442641 919
0.0343969 0.431928 920
0.0646087 0.414486 921
0.101736 0.386595 922
0.142054 0.347314 923
0.173223 0.305219 924
0.194154 0.271343 925
0.209163 0.23955 926
0.221379 0.195762 927
0.222448 0.14189 928
0.209061 0.0885506 929
0.186799 0.0405948 930
0.158714 0.000903225 931
0.128789 -0.0295245 932
0.102921 -0.0529711 933
0.0813537 -0.0688541 934
0.0606534 -0.0806981 935
0.0404288 -0.0963253 936
0.019463 -0.11932 937
-0.00585868 -0.145435 938
-0.0377323 -0.166141 939
-0.0725521 -0.178164 940
-0.105473 -0.187476 941
-0.138178 -0.200226 942
-0.173989 -0.212909 943
-0.216123 -0.214426 944
-0.260266 -0.193333 945
-0.296113 -0.154401 946
-0.322888 -0.112778 947
-0.344864 -0.0746034 948
-0.361985 -0.040106 949
-0.372862 -0.00823466 950
-0.377211 0.0225535 951
-0.377061 0.0518804 952
-0.372782 0.0844577 953
-0.359874 0.120756 954
-0.335299 0.158649 955
-0.300197 0.195576 956
-0.262508 0.225094 957
-0.231452 0.247581 958
-0.20196 0.269746 959
-0.164402 0.292658 960
-0.118367 0.309898 961
-0.0678065 0.314885 962
-0.0171832 0.308894 963
0.0317906 0.29601 964
0.0770512 0.277405 965
0.11741 0.253927 966
0.153929 0.229651 967
0.188835 0.207672 968
0.221646 0.188317 969
0.252261 0.171672 970
0.281756 0.154444 971
0.310893 0.128243 972
0.333993 0.0897199 973
0.345637 0.0442815 974
0.345672 -0.00223844 975
0.334462 -0.0495012 976
0.311279 -0.0987171 977
0.278678 -0.147813 978
0.239894 -0.193578 979
0.197155 -0.232065 980
0.156551 -0.261703 981
0.11854 -0.284012 982
0.0793071 -0.298853 983
0.040216 -0.305552 984
0.00702003 -0.309029 985
-0.0223415 -0.314778 986
-0.0584367 -0.318859 987
-0.10375 -0.312363 988
-0.148066 -0.294935 989
-0.183146 -0.274833 990
-0.212818 -0.255375 991
-0.243193 -0.232591 992
-0.273711 -0.201836 993
-0.298843 -0.16349 994
-0.314815 -0.119597 995
-0.321853 -0.0719925 996
-0.321924 -0.0232765 997
-0.315323 0.0225869 998
-0.30212 0.0625356 999
-0.28225 0.0969003 1000
-0.255775 0.12734 1001
-0.225025 0.15468 1002
-0.195192 0.179844 1003
-0.167157 0.203868 1004
-0.136217 0.222719 1005
-0.100251 0.236561 1006
-0.0595855 0.247229 1007
-0.0180233 0.251639 1008
0.0182005 0.252165 1009
0.048573 0.254076 1010
0.0756775 0.254117 1011
0.102634 0.249353 1012
0.135033 0.240035 1013
0.17328 0.223954 1014
0.211609 0.204255 1015
0.24761 0.183811 1016
0.281409 0.164957 1017
0.317213 0.145551 1018
0.352303 0.119071 1019
0.380555 0.0857433 1020
0.401512 0.0521826 1021
0.418782 0.0233956 1022
0.434728 -0.00371172 1023
0.448128 -0.0361926 1024
0.454326 -0.076106 1025
0.450276 -0.122183 1026
0.43159 -0.1747 1027
0.395081 -0.227321 1028
0.346076 -0.269895 1029
0.290677 -0.299335 1030
0.23639 -0.313569 1031
0.181609 -0.317614 1032
0.123738 -0.31112 1033
0.0719371 -0.288946 1034
0.0325046 -0.257187 1035
0.00548469 -0.221052 1036
-0.0112254 -0.183827 1037
-0.0168257 -0.151035 1038
-0.0135421 -0.12205 1039
-0.00598536 -0.0938203 1040
0.00335792 -0.0682543 1041
0.0151144 -0.0503979 1042
0.0313361 -0.0432746 1043
0.0488185 -0.0445532 1044
0.0660497 -0.0487482 1045
0.0831667 -0.0521433 1046
0.0999351 -0.0608617 1047
0.116806 -0.0825623 1048
0.133702 -0.112814 1049
0.148362 -0.144295 1050
0.156729 -0.173012 1051
0.151763 -0.205804 1052
0.130519 -0.247744 1053
0.0993144 -0.282772 1054
0.074501 -0.305866 1055
0.0558301 -0.326232 1056
0.0334627 -0.344069 1057
0.00463654 -0.35402 1058
-0.0262418 -0.355021 1059
-0.0527447 -0.353222 1060
-0.0755679 -0.354129 1061
-0.103793 -0.354479 1062
-0.140601 -0.345324 1063
-0.176568 -0.327418 1064
-0.204297 -0.310062 1065
-0.225985 -0.296094 1066
-0.246852 -0.280889 1067
-0.269475 -0.262081 1068
-0.295136 -0.235685 1069
-0.317555 -0.202997 1070
-0.332137 -0.176186 1071
-0.338065 -0.164685 1072
-0.340299 -0.164756 1073
-0.343657 -0.162278 1074
-0.346889 -0.15206 1075
-0.345604 -0.140048 1076
-0.33511 -0.132469 1077
-0.317446 -0.133016 1078
-0.298569 -0.132079 1079
-0.279598 -0.120987 1080
-0.256173 -0.112399 1081
-0.228075 -0.117727 1082
-0.192249 -0.136314 1083
-0.153498 -0.154208 1084
-0.116271 -0.164257 1085
-0.0765023 -0.174439 1086
-0.0305778 -0.18528 1087
0.0148187 -0.189197 1088
0.0511697 -0.183001 1089
0.0810511 -0.165483 1090
0.107471 -0.137607 1091
0.128812 -0.102478 1092
0.14479 -0.0703162 1093
0.157845 -0.0448962 1094
0.166006 -0.020651 1095
0.170034 0.00628041 1096
0.174413 0.0329697 1097
0.178673 0.0576714 1098
0.179113 0.0798037 1099
0.175398 0.100004 1100
0.170545 0.121411 1101
0.168962 0.141688 1102
0.172003 0.154157 1103
0.172375 0.157286 1104
0.162919 0.154876 1105
0.141089 0.152431 1106
0.109477 0.155289 1107
0.0767337 0.161491 1108
0.0503813 0.167351 1109
0.0314731 0.170526 1110
0.0174877 0.165029 1111
0.00445231 0.151788 1112
-0.0119863 0.136247 1113
-0.0305115 0.1214 1114
-0.0469328 0.110047 1115
-0.0608028 0.101809 1116
-0.0733468 0.0979314 1117
-0.0855173 0.0971798 1118
-0.0998264 0.0936857 1119
-0.114173 0.0846449 1120
-0.125257 0.0767476 1121
-0.131315 0.0711148 1122
-0.137209 0.0650782 1123
-0.149013 0.0573145 1124
-0.166163 0.048924 1125
-0.182062 0.0444072 1126
-0.18936 0.0363094 1127
-0.189567 0.0168349 1128
-0.186942 -0.00733024 1129
-0.188738 -0.0332429 1130
-0.203142 -0.0595063 1131
-0.220766 -0.0826895 1132
-0.231175 -0.109199 1133
-0.231233 -0.144725 1134
-0.220067 -0.180954 1135
-0.211278 -0.207052 1136
-0.21006 -0.222749 1137
-0.216234 -0.235003 1138
-0.22598 -0.24612 1139
-0.231524 -0.255066 1140
-0.237623 -0.26361 1141
-0.239742 -0.274997 1142
-0.24012 -0.288653 1143
-0.2461 -0.301181 1144
-0.255938 -0.300508 1145
-0.268565 -0.281852 1146
-0.276459 -0.25562 1147
-0.275694 -0.23609 1148
-0.26785 -0.229813 1149
-0.253368 -0.230864 1150
-0.233164 -0.226145 1151
-0.205172 -0.210769 1152
-0.168976 -0.19141 1153
-0.127243 -0.178333 1154
-0.0808302 -0.172588 1155
-0.0342042 -0.169013 1156
0.00938962 -0.165676 1157
0.0498219 -0.163735 1158
0.0875131 -0.166215 1159
0.124991 -0.169573 1160
0.161046 -0.167125 1161
0.193914 -0.1641 1162
0.218987 -0.168246 1163
0.236062 -0.172418 1164
0.256548 -0.174356 1165
0.28359 -0.174579 1166
0.307749 -0.175429 1167
0.322226 -0.178889 1168
0.333733 -0.181556 1169
0.347182 -0.187102 1170
0.358045 -0.19967 1171
0.360464 -0.215732 1172
0.352807 -0.233285 1173
0.341784 -0.249367 1174
0.334871 -0.261397 1175
0.334227 -0.268848 1176
0.335167 -0.27269 1177
0.329908 -0.277219 1178
0.316738 -0.282728 1179
0.300348 -0.283444 1180
0.282294 -0.277963 1181
0.260126 -0.26878 1182
0.232418 -0.256276 1183
0.20639 -0.238243 1184
0.188166 -0.21405 1185
0.179203 -0.182366 1186
0.180672 -0.143681 1187
0.189087 -0.0991221 1188
0.200754 -0.0544216 1189
0.215698 -0.0111239 1190
0.228607 0.0359674 1191
0.233422 0.0837069 1192
0.22988 0.123398 1193
0.221851 0.152019 1194
0.209287 0.17323 1195
0.185858 0.192516 1196
0.149945 0.209608 1197
0.110734 0.222652 1198
0.075249 0.232763 1199
0.0388358 0.241384 1200
-0.00660271 0.246883 1201
-0.0581761 0.242385 1202
-0.106565 0.226873 1203
-0.149031 0.2023 1204
-0.187294 0.166448 1205
-0.218622 0.11651 1206
-0.235602 0.0531928 1207
-0.230199 -0.0152842 1208
-0.205521 -0.07711 1209
-0.171008 -0.130837 1210
-0.135356 -0.179487 1211
-0.100711 -0.224181 1212
-0.0599189 -0.262664 1213
-0.0115043 -0.288221 1214
0.0364317 -0.300145 1215
0.0817003 -0.303732 1216
0.126747 -0.298661 1217
0.170655 -0.284005 1218
0.211546 -0.261114 1219
0.251318 -0.230237 1220
0.29124 -0.187768 1221
0.323972 -0.131314 1222
0.339945 -0.0679044 1223
0.339282 -0.00808009 1224
0.328625 0.0447996 1225
0.312508 0.0936453 1226
0.29408 0.141066 1227
0.269316 0.190382 1228
0.232898 0.236278 1229
0.192533 0.271725 1230
0.154711 0.302519 1231
0.112912 0.330362 1232
0.0669706 0.346295 1233
0.0243228 0.350396 1234
-0.0144862 0.351971 1235
-0.0611793 0.35137 1236
-0.118372 0.336703 1237
-0.172828 0.305082 1238
-0.218776 0.262757 1239
-0.254335 0.210415 1240
-0.27544 0.154469 1241
-0.285111 0.103776 1242
-0.291341 0.0563958 1243
-0.296218 0.00868024 1244
-0.295501 -0.0373253 1245
-0.287089 -0.0793155 1246
-0.277748 -0.117351 1247
-0.274165 -0.157044 1248
-0.270746 -0.203507 1249
-0.262759 -0.251256 1250
-0.2512 -0.29394 1251
-0.236557 -0.329022 1252
-0.22116 -0.356812 1253
-0.203943 -0.379437 1254
-0.184239 -0.398563 1255
-0.1636 -0.416927 1256
-0.134105 -0.433994 1257
-0.0863476 -0.444713 1258
-0.0238196 -0.444224 1259
0.0399376 -0.432239 1260
0.0998288 -0.415679 1261
0.15452 -0.396878 1262
0.20286 -0.374468 1263
0.25059 -0.343754 1264
0.295472 -0.302426 1265
0.332673 -0.254774 1266
0.361215 -0.206736 1267
0.380145 -0.159427 1268
0.389851 -0.115697 1269
0.394113 -0.0823639 1270
0.400167 -0.0626772 1271
0.406416 -0.0492787 1272
0.407207 -0.027153 1273
0.397408 0.00947901 1274
0.377975 0.0499447 1275
0.358808 0.0843894 1276
0.339512 0.112705 1277
0.313519 0.136323 1278
0.277373 0.162914 1279
0.229492 0.192933 1280
0.172395 0.219268 1281
0.112102 0.240722 1282
0.0504135 0.253712 1283
-0.00514167 0.256514 1284
-0.0523902 0.250123 1285
-0.0918394 0.233133 1286
-0.124725 0.209835 1287
-0.154543 0.17983 1288
-0.17921 0.142515 1289
-0.196118 0.105563 1290
-0.210684 0.0722593 1291
-0.223787 0.0374756 1292
-0.231722 -0.000844463 1293
-0.233233 -0.0402945 1294
-0.22811 -0.0770356 1295
-0.213915 -0.108514 1296
-0.192289 -0.132945 1297
-0.166934 -0.151701 1298
-0.138104 -0.170402 1299
-0.106502 -0.191044 1300
-0.0732666 -0.210444 1301
-0.0367868 -0.225848 1302
0.00450074 -0.234874 1303
0.0467206 -0.232884 1304
0.087743 -0.222247 1305
0.129118 -0.206401 1306
0.171747 -0.188934 1307
0.21581 -0.166457 1308
0.255811 -0.129439 1309
0.283677 -0.0769897 1310
0.296905 -0.0210355 1311
0.301599 0.0356793 1312
0.293501 0.0974485 1313
0.267828 0.15741 1314
0.231755 0.209778 1315
0.195448 0.253255 1316
0.165502 0.291246 1317
0.136461 0.325154 1318
0.100749 0.352418 1319
0.0576539 0.370187 1320
0.00851875 0.379579 1321
-0.0481384 0.378932 1322
-0.107944 0.367227 1323
-0.163875 0.347284 1324
-0.211893 0.319944 1325
-0.251218 0.285195 1326
-0.281793 0.240766 1327
-0.30054 0.187043 1328
-0.30548 0.128337 1329
-0.296455 0.0724153 1330
-0.273529 0.0295506 1331
-0.240549 0.00322903 1332
-0.207053 -0.00986001 1333
-0.182765 -0.0157783 1334
-0.168549 -0.0224829 1335
-0.158182 -0.0300805 1336
-0.147115 -0.0365233 1337
-0.134471 -0.0437055 1338
-0.123171 -0.0525784 1339
-0.114078 -0.0629538 1340
-0.10526 -0.0716399 1341
-0.096037 -0.0735986 1342
-0.0868147 -0.0715206 1343
-0.0779696 -0.074322 1344
-0.0651699 -0.0812719 1345
-0.0479328 -0.085692 1346
-0.0295821 -0.0890889 1347
-0.00807008 -0.0916501 1348
0.0194477 -0.0867907 1349
0.0489073 -0.0694849 1350
0.0728153 -0.045587 1351
0.0870281 -0.0267273 1352
0.0935572 -0.0153997 1353
0.097984 -0.00500876 1354
0.100993 0.0111494 1355
0.0968284 0.0350105 1356
0.0826341 0.0632039 1357
0.0615697 0.0901004 1358
0.0367495 0.109355 1359
0.0073722 0.115617 1360
-0.0260069 0.106541 1361
-0.0580644 0.0848587 1362
-0.0838364 0.0627766 1363
-0.107914 0.0498147 1364
-0.133574 0.0431362 1365
-0.159508 0.0335348 1366
-0.181333 0.010992 1367
-0.191756 -0.025538 1368
-0.189583 -0.0647293 1369
-0.181654 -0.0982654 1370
-0.168743 -0.126111 1371
-0.147844 -0.148507 1372
-0.118914 -0.164092 1373
-0.0840299 -0.174144 1374
-0.0440499 -0.179505 1375
-0.000112119 -0.17981 1376
0.0450295 -0.172734 1377
0.0852237 -0.157772 1378
0.116336 -0.138479 1379
0.140408 -0.119308 1380
0.160059 -0.0983432 1381
0.174472 -0.0713011 1382
0.181855 -0.0399758 1383
0.183046 -0.00841265 1384
0.17678 0.0218836 1385
0.162448 0.0499495 1386
0.139762 0.0761641 1387
0.112414 0.0964946 1388
0.0856519 0.111493 1389
0.0598594 0.125546 1390
0.0352774 0.140929 1391
0.00719044 0.155404 1392
-0.0277647 0.161092 1393
-0.062185 0.152291 1394
-0.0913264 0.134895 1395
-0.11739 0.110961 1396
-0.138194 0.0803162 1397
-0.152947 0.0468689 1398
-0.164092 0.0123065 1399
-0.171163 -0.0213185 1400
-0.173952 -0.0494887 1401
-0.174386 -0.0792388 1402
-0.166868 -0.118477 1403
-0.14213 -0.162839 1404
-0.104427 -0.202807 1405
-0.061982 -0.233694 1406
-0.0187334 -0.258863 1407
0.0218672 -0.276171 1408
0.0582042 -0.287404 1409
0.0920699 -0.29564 1410
0.126102 -0.299646 1411
0.166656 -0.299124 1412
0.212988 -0.28612 1413
0.259065 -0.260556 1414
0.304902 -0.231972 1415
0.348285 -0.198431 1416
0.385434 -0.153498 1417
0.414078 -0.101383 1418
0.432551 -0.0502386 1419
0.437256 0.00253077 1420
0.423225 0.0599947 1421
0.389585 0.11173 1422
0.343068 0.150053 1423
0.292186 0.176744 1424
0.236726 0.194691 1425
0.18009 0.202167 1426
0.132343 0.196263 1427
0.0969211 0.180817 1428
0.068714 0.164382 1429
0.0401476 0.152031 1430
0.0111806 0.140523 1431
-0.00787054 0.126666 1432
-0.0128785 0.112189 1433
-0.00978439 0.0999485 1434
-0.00655411 0.0901873 1435
-0.0098889 0.0817352 1436
-0.0229658 0.0744079 1437
-0.0421108 0.0643237 1438
-0.0565001 0.0511903 1439
-0.0613269 0.040671 1440
-0.0577101 0.0342625 1441
-0.0528007 0.0350994 1442
-0.0567159 0.0419753 1443
-0.0704217 0.0456071 1444
-0.0861497 0.0358603 1445
-0.0946279 0.0158935 1446
-0.0965872 -0.00312652 1447
-0.0983464 -0.0205234 1448
-0.103788 -0.041648 1449
-0.111724 -0.0698885 1450
-0.114015 -0.102361 1451
-0.104936 -0.129321 1452
-0.0880234 -0.146612 1453
-0.0702027 -0.158725 1454
-0.0529752 -0.173996 1455
-0.0312854 -0.19643 1456
-0.00224311 -0.221392 1457
0.033921 -0.244649 1458
0.0769333 -0.264641 1459
0.128152 -0.275795 1460
0.184134 -0.273064 1461
0.235887 -0.261368 1462
0.279225 -0.248355 1463
0.314989 -0.236147 1464
0.345263 -0.225467 1465
0.378346 -0.210888 1466
0.416104 -0.181292 1467
0.450057 -0.131634 1468
0.472289 -0.0718904 1469
0.48232 -0.0160806 1470
0.484573 0.032758 1471
0.479035 0.0841201 1472
0.463021 0.141134 1473
0.434429 0.195849 1474
0.395848 0.241152 1475
0.353062 0.275686 1476
0.307393 0.304785 1477
0.255019 0.332438 1478
0.196468 0.351717 1479
0.141023 0.358261 1480
0.0948418 0.358164 1481
0.0598981 0.355185 1482
0.0340418 0.351741 1483
0.0090029 0.348887 1484
-0.0161725 0.343434 1485
-0.0395647 0.33499 1486
-0.063873 0.326235 1487
-0.0912374 0.318117 1488
-0.121757 0.30814 1489
-0.151882 0.298395 1490
-0.183245 0.293997 1491
-0.219368 0.287548 1492
-0.253918 0.273273 1493
-0.28338 0.257685 1494
-0.310462 0.242147 1495
-0.338386 0.225208 1496
-0.369306 0.210269 1497
-0.400032 0.202755 1498
-0.425781 0.199581 1499
-0.44994 0.188609 1500
-0.474635 0.169259 1501
-0.498789 0.155154 1502
-0.523205 0.152013 1503
-0.545873 0.151644 1504
-0.565241 0.145565 1505
-0.58241 0.14033 1506
-0.597206 0.14582 1507
-0.606603 0.160641 1508
-0.612612 0.17755 1509
-0.62072 0.187641 1510
-0.633606 0.184375 1511
-0.644556 0.177636 1512
-0.648707 0.190234 1513
-0.643513 0.228282 1514
-0.631271 0.271127 1515
-0.623956 0.299631 1516
-0.623335 0.315201 1517
-0.624791 0.326449 1518
-0.624588 0.341653 1519
-0.620395 0.367075 1520
-0.608898 0.400978 1521
-0.5895 0.435889 1522
-0.563698 0.468532 1523
-0.540027 0.496496 1524
-0.523262 0.518864 1525
-0.50926 0.535579 1526
-0.489078 0.549669 1527
-0.461641 0.562414 1528
-0.441023 0.565865 1529
-0.43093 0.559722 1530
-0.424252 0.548499 1531
-0.414996 0.53679 1532
-0.400933 0.528568 1533
-0.388735 0.518803 1534
-0.382629 0.504305 1535
-0.380192 0.486121 1536
-0.379611 0.465932 1537
-0.377533 0.443718 1538
-0.366752 0.422775 1539
-0.344836 0.401785 1540
-0.320499 0.37637 1541
-0.299678 0.344454 1542
-0.281266 0.305099 1543
-0.263096 0.261968 1544
-0.244894 0.21801 1545
-0.227752 0.176797 1546
-0.211913 0.142147 1547
-0.196098 0.112546 1548
-0.180403 0.0846607 1549
-0.16145 0.0576121 1550
-0.138429 0.0344941 1551
-0.114087 0.0203263 1552
-0.091073 0.0154668 1553
-0.0688694 0.0104647 1554
-0.0441447 0.000867237 1555
-0.0137272 -0.0139679 1556
0.0204294 -0.0342099 1557
0.0547128 -0.0574369 1558
0.0879103 -0.0766994 1559
0.116942 -0.0873812 1560
0.139663 -0.09094 1561
0.160857 -0.0918221 1562
0.188527 -0.0897134 1563
0.221105 -0.0802315 1564
0.248827 -0.0699875 1565
0.269934 -0.0702356 1566
0.286091 -0.0807955 1567
0.30122 -0.0943523 1568
0.317123 -0.10401 1569
0.331922 -0.108266 1570
0.343 -0.11725 1571
0.351153 -0.139792 1572
0.352405 -0.170795 1573
0.345876 -0.201333 1574
0.332357 -0.232131 1575
0.314619 -0.268192 1576
0.292467 -0.307364 1577
0.268328 -0.340716 1578
0.246738 -0.365646 1579
0.228307 -0.383641 1580
0.205653 -0.399835 1581
0.173588 -0.414476 1582
0.133778 -0.423804 1583
0.089058 -0.42627 1584
0.0402057 -0.42152 1585
-0.00932089 -0.411317 1586
-0.0585995 -0.397151 1587
-0.106565 -0.375016 1588
-0.150846 -0.346028 1589
-0.186502 -0.313594 1590
-0.212647 -0.2843 1591
-0.235924 -0.258247 1592
-0.256362 -0.229187 1593
-0.270638 -0.199611 1594
-0.279305 -0.173551 1595
-0.285014 -0.148206 1596
-0.289018 -0.120434 1597
-0.293028 -0.0916196 1598
-0.302868 -0.0594132 1599
-0.313843 -0.0165795 1600
-0.31668 0.032201 1601
-0.314498 0.0733493 1602
-0.3123 0.103117 1603
-0.307283 0.13208 1604
-0.29225 0.165231 1605
-0.268753 0.19689 1606
-0.243879 0.225555 1607
-0.221052 0.251027 1608
-0.201918 0.274097 1609
-0.180146 0.297308 1610
-0.149106 0.317674 1611
-0.111154 0.330297 1612
-0.071874 0.338197 1613
-0.0337694 0.345259 1614
0.00386815 0.352751 1615
0.0465487 0.360929 1616
0.0970049 0.364921 1617
0.150123 0.360544 1618
0.197977 0.351808 1619
0.238154 0.343733 1620
0.277093 0.333146 1621
0.316346 0.313846 1622
0.35158 0.286476 1623
0.384263 0.254183 1624
0.415834 0.217738 1625
0.443808 0.176154 1626
0.465324 0.135199 1627
0.482384 0.0967197 1628
0.498842 0.0542666 1629
0.51298 0.00233456 1630
0.521159 -0.0557138 1631
0.523569 -0.112299 1632
0.519142 -0.165556 1633
0.509261 -0.215357 1634
0.497684 -0.26193 1635
0.481687 -0.305942 1636
0.458242 -0.350547 1637
0.426906 -0.39867 1638
0.386725 -0.447407 1639
0.347163 -0.485681 1640
0.316501 -0.51316 1641
0.288248 -0.53975 1642
0.248018 -0.567688 1643
0.201635 -0.591875 1644
0.169226 -0.609737 1645
0.148376 -0.62571 1646
0.119078 -0.640711 1647
0.0743498 -0.651843 1648
0.0296304 -0.656239 1649
0.00152512 -0.657557 1650
-0.0139389 -0.658759 1651
-0.0310255 -0.65914 1652
-0.0582475 -0.656852 1653
-0.0882099 -0.649963 1654
-0.111198 -0.641801 1655
-0.130979 -0.633475 1656
-0.151671 -0.623039 1657
-0.178359 -0.610336 1658
-0.210021 -0.593496 1659
-0.244394 -0.570712 1660
-0.2796 -0.542249 1661
-0.31137 -0.509342 1662
-0.335392 -0.473063 1663
-0.348264 -0.436418 1664
-0.350948 -0.400146 1665
-0.346016 -0.367142 1666
-0.339485 -0.339001 1667
-0.336779 -0.309721 1668
-0.334441 -0.276596 1669
-0.329613 -0.245737 1670
-0.324162 -0.221252 1671
-0.320566 -0.201662 1672
-0.318996 -0.185002 1673
-0.319958 -0.170376 1674
-0.323533 -0.154967 1675
-0.326663 -0.138704 1676
-0.331919 -0.119989 1677
-0.344901 -0.0849727 1678
-0.355071 -0.0277977 1679
-0.350127 0.0321925 1680
-0.335315 0.0818572 1681
-0.319427 0.120104 1682
-0.308872 0.152239 1683
-0.30061 0.187658 1684
-0.284241 0.22727 1685
-0.258693 0.262309 1686
-0.228435 0.289769 1687
-0.199658 0.312174 1688
-0.175951 0.338477 1689
-0.150504 0.373159 1690
-0.115185 0.411865 1691
-0.0688353 0.446679 1692
-0.0208099 0.473109 1693
0.0193701 0.493299 1694
0.0489069 0.511623 1695
0.0761526 0.527026 1696
0.111882 0.537881 1697
0.150228 0.541627 1698
0.185523 0.538736 1699
0.222398 0.529687 1700
0.260486 0.513018 1701
0.294129 0.491599 1702
0.324081 0.470661 1703
0.349199 0.449499 1704
0.365495 0.425015 1705
0.376793 0.395777 1706
0.389062 0.360967 1707
0.403 0.317808 1708
0.412838 0.260839 1709
0.412031 0.195635 1710
0.401047 0.129116 1711
0.379251 0.0632131 1712
0.346292 0.00447126 1713
0.304077 -0.042435 1714
0.253609 -0.0726375 1715
0.203472 -0.0862702 1716
0.162674 -0.0888082 1717
0.129811 -0.0835684 1718
0.104052 -0.0704681 1719
0.0901042 -0.0526474 1720
0.0860768 -0.0345794 1721
0.0867744 -0.0174172 1722
0.092263 -0.00176132 1723
0.10365 0.00642285 1724
0.114039 0.00618884 1725
0.119174 0.00380241 1726
0.12066 0.00230774 1727
0.117177 0.00217784 1728
0.10971 0.00613993 1729
0.105702 0.0127536 1730
0.107739 0.0146288 1731
0.110859 0.00936835 1732
0.113241 0.000594597 1733
0.120174 -0.00704001 1734
0.135209 -0.0113934 1735
0.152879 -0.0134712 1736
0.164584 -0.0214669 1737
0.165965 -0.0401722 1738
0.157847 -0.0627059 1739
0.14964 -0.0802236 1740
0.150974 -0.0962751 1741
0.154784 -0.120261 1742
0.147429 -0.149885 1743
0.12971 -0.175401 1744
0.111465 -0.193741 1745
0.0979839 -0.206047 1746
0.0850403 -0.216897 1747
0.0622297 -0.229715 1748
0.028627 -0.235117 1749
-0.00337675 -0.231048 1750
-0.028379 -0.226738 1751
-0.0513705 -0.229453 1752
-0.0776504 -0.236463 1753
-0.105322 -0.243088 1754
-0.133253 -0.246682 1755
-0.163371 -0.242068 1756
-0.194945 -0.228498 1757
-0.229 -0.210934 1758
-0.266517 -0.197748 1759
-0.30641 -0.186188 1760
-0.34667 -0.168142 1761
-0.383532 -0.141278 1762
-0.412557 -0.112175 1763
-0.432362 -0.0868157 1764
-0.446733 -0.0592582 1765
-0.458273 -0.0225391 1766
-0.462704 0.0227198 1767
-0.458471 0.0685748 1768
-0.449191 0.11065 1769
-0.437423 0.150345 1770
-0.419759 0.187732 1771
-0.397298 0.217805 1772
-0.373511 0.241056 1773
-0.347001 0.26169 1774
-0.312394 0.283685 1775
-0.266535 0.307579 1776
-0.212589 0.323685 1777
-0.160916 0.325789 1778
-0.119975 0.318101 1779
-0.0857792 0.307979 1780
-0.0412109 0.297892 1781
0.0145075 0.279532 1782
0.069038 0.249839 1783
0.115837 0.212704 1784
0.151841 0.173246 1785
0.177993 0.133937 1786
0.196725 0.0925369 1787
0.210191 0.0495616 1788
0.216998 0.0082976 1789
0.216535 -0.0238559 1790
0.214611 -0.0427557 1791
0.216278 -0.0565928 1792
0.21629 -0.0772633 1793
0.206972 -0.103628 1794
0.192606 -0.127426 1795
0.184408 -0.148658 1796
0.184114 -0.172149 1797
0.186774 -0.199819 1798
0.187847 -0.232133 1799
0.182366 -0.266241 1800
0.164001 -0.297066 1801
0.135475 -0.318765 1802
0.108788 -0.329641 1803
0.0885783 -0.335344 1804
0.0712113 -0.338694 1805
0.0555739 -0.337686 1806
0.0363175 -0.331671 1807
0.0107232 -0.320946 1808
-0.0148379 -0.308008 1809
-0.0359674 -0.296196 1810
-0.0523747 -0.285311 1811
-0.0658927 -0.276525 1812
-0.0788853 -0.268531 1813
-0.092828 -0.254621 1814
-0.104984 -0.227723 1815
-0.10604 -0.18902 1816
-0.0919441 -0.145811 1817
-0.0669004 -0.105919 1818
-0.0389834 -0.0758628 1819
-0.015325 -0.0568055 1820
0.00307261 -0.0472648 1821
0.017727 -0.0421885 1822
0.032747 -0.0370756 1823
0.0528631 -0.0335086 1824
0.0786475 -0.031751 1825
0.107067 -0.0279531 1826
0.130176 -0.0216063 1827
0.143306 -0.0117387 1828
0.154199 0.00466919 1829
0.173506 0.0218478 1830
0.200118 0.0300703 1831
0.226667 0.0274039 1832
0.250987 0.0199627 1833
0.276728 0.0105538 1834
0.304045 -0.00568152 1835
0.32854 -0.0345617 1836
0.342665 -0.0757379 1837
0.341999 -0.121132 1838
0.333084 -0.164535 1839
0.322809 -0.207258 1840
0.312556 -0.249574 1841
0.299377 -0.287568 1842
0.281996 -0.31918 1843
0.261892 -0.345127 1844
0.242237 -0.368211 1845
0.223706 -0.391923 1846
0.20908 -0.414528 1847
0.201154 -0.435197 1848
0.191089 -0.453577 1849
0.159625 -0.468248 1850
0.104552 -0.471874 1851
0.0484477 -0.461297 1852
0.00563928 -0.446999 1853
-0.026363 -0.433382 1854
-0.0591907 -0.414344 1855
-0.0926522 -0.387573 1856
-0.116353 -0.359501 1857
-0.128379 -0.338373 1858
-0.138804 -0.321952 1859
-0.153253 -0.304035 1860
-0.168068 -0.282025 1861
-0.18067 -0.257973 1862
-0.18738 -0.235775 1863
-0.193959 -0.214943 1864
-0.207897 -0.192259 1865
-0.228327 -0.164475 1866
-0.24983 -0.131072 1867
-0.271599 -0.0941453 1868
-0.290118 -0.0538933 1869
-0.299323 -0.0120163 1870
-0.299939 0.0286772 1871
-0.292972 0.0690536 1872
-0.279067 0.106281 1873
-0.262644 0.139857 1874
-0.249337 0.173471 1875
-0.238839 0.206634 1876
-0.230681 0.235575 1877
-0.228398 0.259968 1878
-0.231108 0.285219 1879
-0.230228 0.315565 1880
-0.216754 0.348196 1881
-0.189786 0.378705 1882
-0.154711 0.405113 1883
-0.113081 0.427115 1884
-0.0684339 0.43914 1885
-0.0251893 0.436629 1886
0.0255079 0.421055 1887
0.0861803 0.387653 1888
0.138826 0.339713 1889
0.17571 0.288918 1890
0.196982 0.238782 1891
0.208124 0.19358 1892
0.211258 0.150798 1893
0.204122 0.108495 1894
0.190691 0.0686268 1895
0.170517 0.0303461 1896
0.144572 -0.0035256 1897
0.115852 -0.0320032 1898
0.085509 -0.0579007 1899
0.053627 -0.0813673 1900
0.0215808 -0.0983529 1901
-0.0092897 -0.104554 1902
-0.039553 -0.0979783 1903
-0.0660974 -0.0788218 1904
-0.0844789 -0.0540083 1905
-0.094686 -0.0315286 1906
-0.099939 -0.0141845 1907
-0.103972 0.00336744 1908
-0.102259 0.0270723 1909
-0.0898312 0.0537653 1910
-0.0681296 0.078971 1911
-0.0401954 0.102842 1912
-0.00763392 0.126228 1913
0.0277683 0.14767 1914
0.0655676 0.164164 1915
0.104354 0.170296 1916
0.140345 0.16675 1917
0.17227 0.15602 1918
0.197859 0.142792 1919
0.220151 0.133646 1920
0.248134 0.125675 1921
0.281755 0.107378 1922
0.314225 0.0747632 1923
0.339976 0.0374012 1924
0.362615 0.00841605 1925
0.382538 -0.0108599 1926
0.395383 -0.0273756 1927
0.402369 -0.0453373 1928
0.404253 -0.0663567 1929
0.397864 -0.0935828 1930
0.383512 -0.119699 1931
0.364734 -0.137552 1932
0.338253 -0.145987 1933
0.303 -0.144429 1934
0.268073 -0.137693 1935
0.240381 -0.127591 1936
0.219141 -0.112775 1937
0.201339 -0.0933122 1938
0.180499 -0.0687828 1939
0.16139 -0.0368328 1940
0.151906 0.00166094 1941
0.151675 0.0393355 1942
0.162761 0.0716145 1943
0.186353 0.0981633 1944
0.215103 0.121836 1945
0.244985 0.13854 1946
0.275256 0.143717 1947
0.298638 0.141559 1948
0.314677 0.143068 1949
0.325917 0.156788 1950
0.337402 0.169846 1951
0.360901 0.168122 1952
0.393346 0.153007 1953
0.424539 0.133757 1954
0.446167 0.121469 1955
0.457384 0.116423 1956
0.458921 0.114516 1957
0.456416 0.108371 1958
0.456237 0.0962479 1959
0.454672 0.0799351 1960
0.446421 0.0663017 1961
0.431634 0.0636378 1962
0.414963 0.0699384 1963
0.397376 0.0758147 1964
0.375196 0.0709316 1965
0.345653 0.0562161 1966
0.312223 0.043005 1967
0.275749 0.0386149 1968
0.238272 0.0407943 1969
0.201666 0.0473121 1970
0.166757 0.0562937 1971
0.131664 0.0683376 1972
0.090652 0.08606 1973
0.0455813 0.104333 1974
0.00670771 0.121886 1975
-0.0213017 0.140536 1976
-0.0418378 0.157645 1977
-0.0675038 0.169358 1978
-0.105935 0.166491 1979
-0.144551 0.15198 1980
-0.175714 0.136239 1981
-0.20008 0.123665 1982
-0.225401 0.11196 1983
-0.256729 0.0920563 1984
-0.286174 0.0620305 1985
-0.306367 0.0303216 1986
-0.314913 0.00542201 1987
-0.317883 -0.0124038 1988
-0.321391 -0.0326726 1989
-0.329511 -0.06171 1990
-0.337025 -0.0918198 1991
-0.344099 -0.106196 1992
-0.346836 -0.10899 1993
-0.34523 -0.118406 1994
-0.344548 -0.141615 1995
-0.338068 -0.174774 1996
-0.330044 -0.199198 1997
-0.329093 -0.208028 1998
-0.329355 -0.213482 1999
-0.330045 -0.233035 2000
-0.325756 -0.26946 2001
-0.318821 -0.301916 2002
-0.323182 -0.318875 2003
-0.339081 -0.325362 2004
-0.361542 -0.331522 2005
-0.378187 -0.347031 2006
-0.385805 -0.366796 2007
-0.395653 -0.379094 2008
-0.415596 -0.382046 2009
-0.438244 -0.383505 2010
-0.454999 -0.387595 2011
-0.469581 -0.383603 2012
-0.484747 -0.366336 2013
-0.500283 -0.339137 2014
-0.516364 -0.310117 2015
-0.531219 -0.282236 2016
-0.543154 -0.247639 2017
-0.550001 -0.198743 2018
-0.547938 -0.149595 2019
-0.540161 -0.108717 2020
-0.530545 -0.0745403 2021
-0.520341 -0.0399986 2022
-0.504555 0.00158766 2023
-0.481089 0.0456867 2024
-0.452341 0.0901484 2025
-0.415185 0.137986 2026
-0.372559 0.176989 2027
-0.337906 0.203147 2028
-0.309301 0.22386 2029
-0.27814 0.243248 2030
-0.244792 0.260229 2031
-0.214951 0.270692 2032
-0.193005 0.278928 2033
-0.176496 0.289449 2034
-0.162471 0.299835 2035
-0.151972 0.308457 2036
-0.143416 0.318906 2037
-0.13485 0.333849 2038
-0.125877 0.352097 2039
-0.118487 0.370345 2040
-0.11341 0.38706 2041
-0.107537 0.401065 2042
-0.0995067 0.414717 2043
-0.0823513 0.431733 2044
-0.0473909 0.448239 2045
0.000331779 0.45628 2046
0.0473374 0.453744 2047
0.0904635 0.44747 2048
0.141677 0.44005 2049
0.198682 0.424691 2050
0.247596 0.408516 2051
0.285833 0.402748 2052
0.31772 0.406418 2053
0.345037 0.411011 2054
0.365145 0.416316 2055
0.37551 0.428065 2056
0.381176 0.439788 2057
0.394551 0.441864 2058
0.421589 0.430083 2059
0.450754 0.411907 2060
0.46619 0.402101 2061
0.465073 0.404019 2062
0.457886 0.404195 2063
0.451405 0.398095 2064
0.448332 0.385572 2065
0.448188 0.363048 2066
0.447763 0.329754 2067
0.44112 0.292937 2068
0.428223 0.260715 2069
0.417484 0.225295 2070
0.411 0.176101 2071
0.400383 0.118311 2072
0.381676 0.0665121 2073
0.355116 0.0245195 2074
0.323997 -0.0152038 2075
0.285908 -0.0576283 2076
0.236639 -0.0913196 2077
0.184842 -0.11058 2078
0.139175 -0.117797 2079
0.105 -0.115714 2080
0.0818144 -0.106282 2081
0.0636225 -0.089581 2082
0.0422794 -0.0677494 2083
0.0161802 -0.0407328 2084
-0.00541727 -0.0097613 2085
-0.0126773 0.019336 2086
-0.00637188 0.0447004 2087
0.00831992 0.0676937 2088
0.0287607 0.0853399 2089
0.0556043 0.0935689 2090
0.0892004 0.0898404 2091
0.124635 0.0755525 2092
0.158748 0.0550454 2093
0.1908 0.0332535 2094
0.222951 0.0141425 2095
0.254793 -0.00336085 2096
0.282236 -0.0219345 2097
0.305377 -0.0486446 2098
0.321266 -0.0911548 2099
0.32297 -0.143765 2100
0.313064 -0.192962 2101
0.299597 -0.236595 2102
0.282203 -0.278278 2103
0.258253 -0.316256 2104
0.227911 -0.350999 2105
0.19643 -0.382686 2106
0.172662 -0.407844 2107
0.156258 -0.426746 2108
0.135325 -0.444818 2109
0.101696 -0.462096 2110
0.0600948 -0.47539 2111
0.0185565 -0.487907 2112
-0.0186025 -0.497674 2113
-0.0581582 -0.501416 2114
-0.105814 -0.50049 2115
-0.149839 -0.498253 2116
-0.189554 -0.496909 2117
-0.238562 -0.486931 2118
-0.29583 -0.458401 2119
-0.344008 -0.419226 2120
-0.377071 -0.384449 2121
-0.404749 -0.355401 2122
-0.434298 -0.325415 2123
-0.457319 -0.301101 2124
-0.471522 -0.281781 2125
-0.484158 -0.261027 2126
-0.499044 -0.235454 2127
-0.514464 -0.204391 2128
-0.530038 -0.169477 2129
-0.543336 -0.127239 2130
-0.551837 -0.0764484 2131
-0.554126 -0.02328 2132
-0.551943 0.0249944 2133
-0.550072 0.0661452 2134
-0.545603 0.10502 2135
-0.536705 0.14688 2136
-0.521365 0.191231 2137
-0.498434 0.23132 2138
-0.472317 0.268396 2139
-0.441227 0.305045 2140
-0.407997 0.336585 2141
-0.379887 0.364004 2142
-0.350917 0.39404 2143
-0.308554 0.430463 2144
-0.255173 0.463232 2145
-0.203753 0.486824 2146
-0.159983 0.503775 2147
-0.117716 0.515935 2148
-0.0671358 0.522079 2149
-0.0105862 0.517649 2150
0.0403448 0.50256 2151
0.0726725 0.482566 2152
0.0847112 0.462306 2153
0.0865402 0.44195 2154
0.0852265 0.420779 2155
0.0852278 0.394692 2156
0.0892355 0.362413 2157
0.0920901 0.328648 2158
0.0893837 0.298312 2159
0.0864435 0.274111 2160
0.0896264 0.254535 2161
0.0979784 0.234015 2162
0.105262 0.207629 2163
0.106582 0.179439 2164
0.0970731 0.157872 2165
0.0803527 0.147186 2166
0.0692869 0.143085 2167
0.065612 0.138309 2168
0.0618577 0.134729 2169
0.0577752 0.141276 2170
0.058803 0.155796 2171
0.0632663 0.169737 2172
0.0639469 0.184581 2173
0.0598069 0.198877 2174
0.059878 0.206648 2175
0.0714589 0.205142 2176
0.08851 0.193437 2177
0.103554 0.181083 2178
0.116794 0.179698 2179
0.134 0.18738 2180
0.158081 0.19268 2181
0.186036 0.189919 2182
0.213502 0.178437 2183
0.240242 0.159409 2184
0.267631 0.13775 2185
0.293758 0.115108 2186
0.31583 0.0926699 2187
0.335876 0.0737163 2188
0.358072 0.0580032 2189
0.380888 0.0400895 2190
0.39961 0.01453 2191
0.413174 -0.0163997 2192
0.42202 -0.0486496 2193
0.425544 -0.0762978 2194
0.425752 -0.0974278 2195
0.422813 -0.120034 2196
0.415778 -0.145378 2197
0.405442 -0.169233 2198
0.394375 -0.19178 2199
0.384255 -0.217108 2200
0.370984 -0.248084 2201
0.351538 -0.279867 2202
0.326289 -0.309479 2203
0.300158 -0.334838 2204
0.277269 -0.357379 2205
0.260934 -0.376947 2206
0.24446 -0.393052 2207
0.210611 -0.414005 2208
0.161778 -0.432267 2209
0.112753 -0.442973 2210
0.0677197 -0.452835 2211
0.0223829 -0.463142 2212
-0.0216304 -0.465856 2213
-0.0603147 -0.461362 2214
-0.0948912 -0.454647 2215
-0.128675 -0.450639 2216
-0.162488 -0.450101 2217
-0.198885 -0.448663 2218
-0.242564 -0.438649 2219
-0.28979 -0.417858 2220
-0.333655 -0.393905 2221
-0.374588 -0.370592 2222
-0.414053 -0.346018 2223
-0.452254 -0.314541 2224
-0.486639 -0.273576 2225
-0.515593 -0.224899 2226
-0.538944 -0.168109 2227
-0.555039 -0.104083 2228
-0.562644 -0.0402704 2229
-0.562401 0.0175469 2230
-0.555026 0.0631151 2231
-0.545963 0.0914956 2232
-0.538144 0.11462 2233
-0.528466 0.148599 2234
-0.51112 0.197997 2235
-0.480393 0.253318 2236
-0.438074 0.305972 2237
-0.386572 0.349006 2238
-0.331277 0.383031 2239
-0.276748 0.408936 2240
-0.229673 0.424043 2241
-0.189039 0.431335 2242
-0.148397 0.435999 2243
-0.102523 0.438612 2244
-0.0485331 0.436297 2245
0.00798516 0.427101 2246
0.0585691 0.412491 2247
0.103727 0.396301 2248
0.149461 0.376456 2249
0.190659 0.350179 2250
0.220821 0.322385 2251
0.244287 0.298371 2252
0.268878 0.274785 2253
0.291241 0.253005 2254
0.310889 0.238398 2255
0.332863 0.223732 2256
0.354555 0.200458 2257
0.375059 0.176263 2258
0.399524 0.15712 2259
0.42678 0.138833 2260
0.448937 0.117206 2261
0.461784 0.0877912 2262
0.46558 0.050943 2263
0.463689 0.0107779 2264
0.460071 -0.0333083 2265
0.453206 -0.0824572 2266
0.437587 -0.135882 2267
0.410104 -0.192685 2268
0.37335 -0.246492 2269
0.33431 -0.293216 2270
0.298698 -0.332452 2271
0.264915 -0.365041 2272
0.228923 -0.392059 2273
0.189024 -0.417512 2274
0.145935 -0.440706 2275
0.103904 -0.459832 2276
0.061486 -0.477304 2277
0.0157764 -0.490875 2278
-0.0303424 -0.497088 2279
-0.0789632 -0.498317 2280
-0.133122 -0.489449 2281
-0.186984 -0.469406 2282
-0.236449 -0.442766 2283
-0.283806 -0.410625 2284
-0.326529 -0.372589 2285
-0.361699 -0.329483 2286
-0.38617 -0.28805 2287
-0.403117 -0.253887 2288
-0.419873 -0.21976 2289
-0.434455 -0.178732 2290
-0.442341 -0.132437 2291
-0.442404 -0.0860825 2292
-0.439569 -0.042015 2293
-0.434856 0.00292901 2294
-0.424568 0.0452986 2295
-0.410244 0.0775244 2296
-0.394846 0.097172 2297
-0.376092 0.111614 2298
-0.348043 0.128522 2299
-0.310046 0.145623 2300
-0.270429 0.158846 2301
-0.23702 0.171513 2302
-0.205502 0.189442 2303
-0.172266 0.208104 2304
-0.143243 0.22458 2305
-0.114596 0.242972 2306
-0.0822891 0.258177 2307
-0.0501698 0.26966 2308
-0.0172493 0.278778 2309
0.0164928 0.283118 2310
0.0527765 0.285893 2311
0.0977172 0.284937 2312
0.144439 0.274837 2313
0.185586 0.260753 2314
0.221646 0.245772 2315
0.251597 0.231397 2316
0.279263 0.218456 2317
0.305672 0.204482 2318
0.328026 0.181759 2319
0.342991 0.143137 2320
0.347795 0.0921802 2321
0.344371 0.0346687 2322
0.336718 -0.0235189 2323
0.323327 -0.0800196 2324
0.302584 -0.133867 2325
0.273954 -0.181661 2326
0.240693 -0.220108 2327
0.2065 -0.251802 2328
0.171421 -0.278131 2329
0.132159 -0.300974 2330
0.0843157 -0.31804 2331
0.0343602 -0.324757 2332
-0.0122919 -0.325494 2333
-0.0558862 -0.323164 2334
-0.0954725 -0.318604 2335
-0.133725 -0.314509 2336
-0.17437 -0.30905 2337
-0.214268 -0.297748 2338
-0.249166 -0.278828 2339
-0.280806 -0.252196 2340
-0.311114 -0.214007 2341
-0.333266 -0.17075 2342
-0.347451 -0.129023 2343
-0.356076 -0.0883215 2344
-0.36495 -0.0493372 2345
-0.375121 -0.00995861 2346
-0.379893 0.0322433 2347
-0.375943 0.0719761 2348
-0.369691 0.10272 2349
-0.367001 0.12655 2350
-0.364445 0.150004 2351
-0.357003 0.176486 2352
-0.342759 0.208011 2353
-0.324119 0.2382 2354
-0.302819 0.258578 2355
-0.278679 0.270033 2356
-0.24995 0.276778 2357
-0.213257 0.281482 2358
-0.17348 0.279149 2359
-0.135566 0.264378 2360
-0.101484 0.23958 2361
-0.0747497 0.208256 2362
-0.0556957 0.176043 2363
-0.0435914 0.143619 2364
-0.0414664 0.112 2365
-0.0474653 0.0825173 2366
-0.0581168 0.049715 2367
-0.0699347 0.0112836 2368
-0.0811873 -0.0306097 2369
-0.0940697 -0.0738277 2370
-0.112735 -0.114043 2371
-0.13863 -0.145906 2372
-0.170217 -0.168871 2373
-0.201693 -0.18778 2374
-0.226711 -0.207808 2375
-0.247312 -0.228958 2376
-0.269291 -0.246319 2377
-0.297679 -0.254317 2378
-0.330209 -0.252515 2379
-0.359681 -0.246856 2380
-0.382323 -0.240712 2381
-0.397512 -0.231865 2382
-0.409305 -0.217403 2383
-0.420254 -0.195935 2384
-0.427104 -0.169413 2385
-0.425075 -0.137864 2386
-0.414364 -0.104448 2387
-0.397479 -0.0726706 2388
-0.378848 -0.0392769 2389
-0.35513 -0.00190144 2390
-0.319738 0.0301888 2391
-0.280755 0.0479811 2392
-0.245814 0.0556495 2393
-0.212907 0.0594578 2394
-0.180299 0.0585366 2395
-0.147885 0.0496202 2396
-0.1161 0.0331953 2397
-0.0879874 0.0145719 2398
-0.0658903 -0.000212395 2399
-0.0483613 -0.00898611 2400
-0.0336094 -0.0149089 2401
-0.0242153 -0.0242939 2402
-0.0247215 -0.0373859 2403
-0.0346958 -0.0494414 2404
-0.0461869 -0.0599245 2405
-0.0524538 -0.0746788 2406
-0.0571631 -0.0931585 2407
-0.0672077 -0.105135 2408
-0.0829796 -0.107686 2409
-0.10003 -0.108268 2410
-0.116048 -0.111144 2411
-0.132954 -0.113296 2412
-0.152269 -0.112895 2413
-0.172099 -0.108099 2414
-0.190058 -0.0978526 2415
-0.206093 -0.0836811 2416
-0.220432 -0.0646535 2417
-0.231512 -0.0391834 2418
-0.237992 -0.0107091 2419
-0.240671 0.0158648 2420
-0.244389 0.0385096 2421
-0.249613 0.0617937 2422
-0.250682 0.0919067 2423
-0.242876 0.130248 2424
-0.224494 0.169062 2425
-0.199373 0.202016 2426
-0.17217 0.229168 2427
-0.149499 0.25291 2428
-0.136835 0.276282 2429
-0.126253 0.300271 2430
-0.111168 0.317095 2431
-0.0973995 0.324859 2432
-0.085657 0.328489 2433
-0.0663597 0.334363 2434
-0.034143 0.340795 2435
0.000477936 0.341256 2436
0.0254989 0.336073 2437
0.043487 0.32946 2438
0.0669703 0.325866 2439
0.100464 0.316521 2440
0.131471 0.295581 2441
0.156252 0.271093 2442
0.178911 0.248359 2443
0.202688 0.22498 2444
0.228446 0.197836 2445
0.252901 0.165758 2446
0.273067 0.126868 2447
0.285915 0.085197 2448
0.293301 0.0488315 2449
0.302058 0.0234777 2450
0.316955 0.00504118 2451
0.335186 -0.0180193 2452
0.348922 -0.051925 2453
0.353862 -0.0840254 2454
0.358835 -0.101626 2455
0.36678 -0.102449 2456
0.372668 -0.0954078 2457
0.375089 -0.0914623 2458
0.372834 -0.0956522 2459
0.36312 -0.106046 2460
0.343982 -0.114402 2461
0.313895 -0.115696 2462
0.269529 -0.113943 2463
0.210508 -0.114044 2464
0.145622 -0.1173 2465
0.0830422 -0.12163 2466
0.0255411 -0.127251 2467
-0.0276512 -0.13468 2468
-0.078525 -0.140568 2469
-0.125614 -0.141041 2470
-0.170133 -0.134908 2471
-0.213495 -0.118827 2472
-0.250387 -0.093099 2473
-0.277472 -0.0668814 2474
-0.299048 -0.0430325 2475
-0.319558 -0.0134283 2476
-0.335798 0.0273299 2477
-0.340483 0.0769517 2478
-0.335698 0.127551 2479
-0.328228 0.176307 2480
-0.3178 0.223296 2481
-0.298924 0.266271 2482
-0.275183 0.302344 2483
-0.250153 0.333941 2484
-0.226026 0.363136 2485
-0.206934 0.391011 2486
-0.195067 0.419571 2487
-0.187461 0.447197 2488
-0.17698 0.472112 2489
-0.160606 0.495753 2490
-0.14002 0.520762 2491
-0.115851 0.548507 2492
-0.0920922 0.575397 2493
-0.0705482 0.598554 2494
-0.0409996 0.617867 2495
-0.0015264 0.632648 2496
0.0365011 0.643384 2497
0.0755408 0.651594 2498
0.118312 0.655295 2499
0.15433 0.656084 2500
0.178077 0.656961 2501
0.200091 0.654677 2502
0.230576 0.645105 2503
0.258508 0.633379 2504
0.279713 0.625861 2505
0.307065 0.615914 2506
0.342825 0.594672 2507
0.37504 0.564299 2508
0.399573 0.530797 2509
0.420502 0.494925 2510
0.438562 0.453939 2511
0.449019 0.411178 2512
0.450927 0.370373 2513
0.445866 0.332699 2514
0.436368 0.293477 2515
0.422586 0.248944 2516
0.405095 0.201657 2517
0.385456 0.157441 2518
0.366217 0.120692 2519
0.34875 0.0935888 2520
0.33185 0.0759395 2521
0.315065 0.0585715 2522
0.298111 0.0305172 2523
0.273994 -0.00480266 2524
0.236945 -0.0308621 2525
0.18908 -0.0355028 2526
0.136394 -0.0206266 2527
0.0871662 0.00534994 2528
0.0489813 0.0365696 2529
0.0216442 0.0706223 2530
-0.00131349 0.105357 2531
-0.0252768 0.139913 2532
-0.0475401 0.177073 2533
-0.0610726 0.21641 2534
-0.0607816 0.253516 2535
-0.0495668 0.283262 2536
-0.0421577 0.307186 2537
-0.0501154 0.329637 2538
-0.0682233 0.349898 2539
-0.0799117 0.370505 2540
-0.0795349 0.390858 2541
-0.0819695 0.405887 2542
-0.0982761 0.412113 2543
-0.116153 0.410704 2544
-0.120096 0.413046 2545
-0.110136 0.41728 2546
-0.104333 0.417672 2547
-0.11041 0.414863 2548
-0.126622 0.404217 2549
-0.14321 0.389638 2550
-0.156191 0.373607 2551
-0.170091 0.353071 2552
-0.185498 0.328667 2553
-0.202401 0.302464 2554
-0.224461 0.276995 2555
-0.253676 0.255309 2556
-0.284738 0.232297 2557
-0.312255 0.20032 2558
-0.335047 0.161 2559
-0.351362 0.116547 2560
-0.362586 0.0767941 2561
-0.372158 0.0448481 2562
-0.377875 0.0150469 2563
-0.382152 -0.0162107 2564
-0.38929 -0.0500566 2565
-0.399203 -0.0911817 2566
-0.403343 -0.135151 2567
-0.39669 -0.178431 2568
-0.382092 -0.221619 2569
-0.363375 -0.262368 2570
-0.348264 -0.297479 2571
-0.332265 -0.330756 2572
-0.305465 -0.362346 2573
-0.27171 -0.389416 2574
-0.234317 -0.414594 2575
-0.189965 -0.439721 2576
-0.132221 -0.460009 2577
-0.0627495 -0.467428 2578
0.00199461 -0.459884 2579
0.0527091 -0.44562 2580
0.0941279 -0.427324 2581
0.134588 -0.40323 2582
0.176424 -0.375679 2583
0.221285 -0.344936 2584
0.270942 -0.30826 2585
0.31957 -0.257199 2586
0.353723 -0.195408 2587
0.371255 -0.13316 2588
0.379525 -0.0740688 2589
0.381549 -0.0173631 2590
0.37629 0.0324038 2591
0.365619 0.0695757 2592
0.351842 0.0924362 2593
0.337959 0.107673 2594
0.32607 0.121997 2595
0.314653 0.137829 2596
0.298817 0.15294 2597
0.273552 0.160866 2598
0.237919 0.157121 2599
0.195497 0.142693 2600
0.147995 0.123133 2601
0.0965104 0.104814 2602
0.046309 0.0843524 2603
0.00481773 0.0567124 2604
-0.0230154 0.0232502 2605
-0.0366351 -0.0139488 2606
-0.0410266 -0.0541988 2607
-0.0426668 -0.0971245 2608
-0.0454519 -0.141991 2609
-0.0496489 -0.183018 2610
-0.0543487 -0.214746 2611
-0.0536756 -0.24177 2612
-0.0474925 -0.268495 2613
-0.0432935 -0.294232 2614
-0.0323507 -0.320667 2615
-0.0065759 -0.345189 2616
0.0319009 -0.362824 2617
0.0721916 -0.373881 2618
0.101956 -0.38477 2619
0.121017 -0.39737 2620
0.139351 -0.410737 2621
0.159588 -0.423729 2622
0.178445 -0.43534 2623
0.19646 -0.444263 2624
0.218731 -0.450557 2625
0.243677 -0.456616 2626
0.263432 -0.464136 2627
0.27765 -0.470188 2628
0.293297 -0.473294 2629
0.315363 -0.47175 2630
0.339465 -0.467242 2631
0.359111 -0.464417 2632
0.375625 -0.461139 2633
0.399119 -0.449442 2634
0.424997 -0.433458 2635
0.443344 -0.420411 2636
0.456442 -0.409403 2637
0.472016 -0.390245 2638
0.491131 -0.361892 2639
0.504502 -0.336654 2640
0.50762 -0.322082 2641
0.507146 -0.303526 2642
0.507544 -0.271849 2643
0.502734 -0.238312 2644
0.48957 -0.220845 2645
0.467844 -0.218232 2646
0.437985 -0.212152 2647
0.402327 -0.197701 2648
0.363054 -0.185198 2649
0.320786 -0.180454 2650
0.274819 -0.180967 2651
0.226747 -0.181209 2652
0.177656 -0.178637 2653
0.127785 -0.176972 2654
0.0788815 -0.178073 2655
0.0337492 -0.181068 2656
-0.00649939 -0.182618 2657
-0.0443668 -0.181397 2658
-0.0820715 -0.173707 2659
-0.114999 -0.156347 2660
-0.141622 -0.136009 2661
-0.162281 -0.11943 2662
-0.179376 -0.1032 2663
-0.199656 -0.0767455 2664
-0.216653 -0.0309823 2665
-0.222317 0.0241112 2666
-0.219848 0.0740606 2667
-0.21373 0.110823 2668
-0.207919 0.13752 2669
-0.200209 0.164937 2670
-0.179443 0.197314 2671
-0.146498 0.230092 2672
-0.116611 0.256682 2673
-0.0921908 0.277936 2674
-0.0608449 0.300266 2675
-0.015642 0.323822 2676
0.031479 0.340981 2677
0.0611184 0.355139 2678
0.0721952 0.369382 2679
0.0817362 0.382484 2680
0.0993847 0.392808 2681
0.12018 0.396507 2682
0.139583 0.393329 2683
0.155459 0.38777 2684
0.176468 0.382921 2685
0.206181 0.375224 2686
0.237908 0.364845 2687
0.266708 0.354166 2688
0.293288 0.347611 2689
0.322801 0.339583 2690
0.354382 0.322513 2691
0.384998 0.296339 2692
0.414295 0.264134 2693
0.447731 0.221394 2694
0.478825 0.161023 2695
0.4954 0.0929784 2696
0.500744 0.0318979 2697
0.502879 -0.0242413 2698
0.503194 -0.078572 2699
0.499736 -0.1298 2700
0.49185 -0.175697 2701
0.480891 -0.21442 2702
0.469997 -0.244491 2703
0.463023 -0.266968 2704
0.461879 -0.285753 2705
0.464252 -0.305877 2706
0.463698 -0.330528 2707
0.450766 -0.362093 2708
0.420998 -0.400032 2709
0.378776 -0.439748 2710
0.330692 -0.474506 2711
0.283746 -0.498012 2712
0.239312 -0.514731 2713
0.193012 -0.528441 2714
0.146213 -0.53206 2715
0.105213 -0.523349 2716
0.0690485 -0.509036 2717
0.0305129 -0.494778 2718
-0.0154239 -0.476997 2719
-0.0607604 -0.451002 2720
-0.0941724 -0.419591 2721
-0.111622 -0.388541 2722
-0.116352 -0.361619 2723
-0.115529 -0.340175 2724
-0.11595 -0.321569 2725
-0.120447 -0.299768 2726
-0.127837 -0.272969 2727
-0.131197 -0.246967 2728
-0.132853 -0.231237 2729
-0.142353 -0.224052 2730
-0.156731 -0.217212 2731
-0.167369 -0.210744 2732
-0.168709 -0.214293 2733
-0.163763 -0.235244 2734
-0.155262 -0.26381 2735
-0.142494 -0.288833 2736
-0.125814 -0.307628 2737
-0.109067 -0.32277 2738
-0.0955193 -0.334365 2739
-0.0874313 -0.338712 2740
-0.086108 -0.335109 2741
-0.0850347 -0.329552 2742
-0.0805198 -0.330794 2743
-0.0758772 -0.339435 2744
-0.0799855 -0.345565 2745
-0.0972102 -0.342815 2746
-0.1162 -0.333571 2747
-0.130352 -0.326026 2748
-0.142496 -0.322822 2749
-0.1535 -0.321961 2750
-0.162214 -0.323531 2751
-0.175444 -0.324129 2752
-0.195641 -0.321277 2753
-0.22062 -0.315418 2754
-0.246677 -0.305143 2755
-0.263771 -0.29644 2756
-0.270941 -0.29498 2757
-0.282129 -0.290985 2758
-0.301471 -0.278904 2759
-0.317108 -0.266323 2760
-0.323253 -0.26086 2761
-0.325298 -0.258328 2762
-0.335071 -0.248238 2763
-0.350518 -0.226566 2764
-0.361778 -0.202909 2765
-0.370005 -0.188308 2766
-0.374554 -0.182658 2767
-0.378923 -0.171849 2768
-0.389485 -0.144779 2769
-0.401288 -0.105719 2770
-0.407942 -0.0672665 2771
-0.407231 -0.0359921 2772
-0.396843 -0.0106815 2773
-0.380109 0.00969583 2774
-0.364435 0.0324601 2775
-0.352378 0.0620098 2776
-0.340777 0.0961119 2777
-0.328561 0.128907 2778
-0.319194 0.157143 2779
-0.310335 0.181738 2780
-0.300731 0.204223 2781
-0.285313 0.229278 2782
-0.257188 0.25666 2783
-0.222396 0.279441 2784
-0.186031 0.296075 2785
-0.145985 0.308466 2786
-0.106888 0.314551 2787
-0.0701036 0.316079 2788
-0.0306743 0.313945 2789
0.00548917 0.307716 2790
0.0372138 0.302352 2791
0.0705429 0.297459 2792
0.10739 0.287771 2793
0.147243 0.268959 2794
0.189196 0.239945 2795
0.228153 0.206017 2796
0.261959 0.173862 2797
0.292521 0.147276 2798
0.319327 0.122947 2799
0.343686 0.089952 2800
0.3616 0.0405247 2801
0.365994 -0.0171695 2802
0.362157 -0.0706688 2803
0.355566 -0.118263 2804
0.341043 -0.169672 2805
0.30756 -0.226486 2806
0.255775 -0.276226 2807
0.194801 -0.313175 2808
0.134922 -0.338908 2809
0.0855794 -0.359769 2810
0.0457989 -0.381382 2811
0.0103222 -0.398394 2812
-0.0214853 -0.405465 2813
-0.0480965 -0.406564 2814
-0.067998 -0.41256 2815
-0.0825004 -0.426189 2816
-0.0947244 -0.440779 2817
-0.111886 -0.451409 2818
-0.138224 -0.456886 2819
-0.173063 -0.456727 2820
-0.209745 -0.450099 2821
-0.241122 -0.441302 2822
-0.273417 -0.433599 2823
-0.311177 -0.423939 2824
-0.349128 -0.410453 2825
-0.381571 -0.397171 2826
-0.407582 -0.390103 2827
-0.431413 -0.387187 2828
-0.455941 -0.38131 2829
-0.474034 -0.378927 2830
-0.478934 -0.388142 2831
-0.475086 -0.398643 2832
-0.479086 -0.395324 2833
-0.492979 -0.377082 2834
-0.502886 -0.360272 2835
-0.509443 -0.348799 2836
-0.520878 -0.332003 2837
-0.531514 -0.309367 2838
-0.532828 -0.289612 2839
-0.522101 -0.276384 2840
-0.503965 -0.268674 2841
-0.486239 -0.260168 2842
-0.467147 -0.243304 2843
-0.442381 -0.217767 2844
-0.413285 -0.198755 2845
-0.378443 -0.192083 2846
-0.334751 -0.187145 2847
-0.287756 -0.177323 2848
-0.238145 -0.165189 2849
-0.188047 -0.160346 2850
-0.141348 -0.167846 2851
-0.0981916 -0.180423 2852
-0.0605022 -0.186653 2853
-0.0245228 -0.182684 2854
0.0109338 -0.172905 2855
0.0441356 -0.16403 2856
0.0742313 -0.161476 2857
0.10538 -0.16669 2858
0.139776 -0.176881 2859
0.173861 -0.186854 2860
0.20825 -0.19621 2861
0.243959 -0.207325 2862
0.281396 -0.219133 2863
0.317755 -0.229941 2864
0.346342 -0.242705 2865
0.364756 -0.259617 2866
0.377488 -0.28019 2867
0.386665 -0.302371 2868
0.393444 -0.318795 2869
0.402966 -0.323321 2870
0.414516 -0.319814 2871
0.426946 -0.316776 2872
0.446109 -0.309591 2873
0.470108 -0.291967 2874
0.486965 -0.264912 2875
0.488148 -0.23793 2876
0.475304 -0.215533 2877
0.455055 -0.197897 2878
0.433585 -0.177544 2879
0.41772 -0.14256 2880
0.402982 -0.0979271 2881
0.384128 -0.0543777 2882
0.361135 -0.0178134 2883
0.332693 0.0108603 2884
0.300312 0.0362781 2885
0.269754 0.0623007 2886
0.243881 0.0913813 2887
0.220773 0.118695 2888
0.195416 0.137346 2889
0.164846 0.14793 2890
0.136237 0.15306 2891
0.114618 0.151621 2892
0.0941491 0.149948 2893
0.0675471 0.15742 2894
0.0337062 0.171048 2895
-0.000886805 0.18053 2896
-0.0301188 0.183803 2897
-0.0534748 0.183795 2898
-0.0718034 0.186933 2899
-0.086379 0.196615 2900
-0.0974112 0.204086 2901
-0.105549 0.203336 2902
-0.115878 0.192265 2903
-0.133475 0.173912 2904
-0.156699 0.155393 2905
-0.182474 0.138988 2906
-0.205777 0.123193 2907
-0.219441 0.111206 2908
-0.224163 0.107338 2909
-0.222833 0.108192 2910
-0.220753 0.106646 2911
-0.224127 0.102343 2912
-0.234645 0.0988845 2913
-0.250155 0.0974884 2914
-0.266649 0.0979717 2915
-0.280336 0.0998564 2916
-0.293103 0.0990736 2917
-0.311659 0.0911587 2918
-0.334345 0.0795978 2919
-0.352723 0.0780185 2920
-0.361372 0.0941995 2921
-0.36073 0.117294 2922
-0.35822 0.136792 2923
-0.360796 0.151721 2924
-0.36831 0.164749 2925
-0.375429 0.178019 2926
-0.374616 0.196927 2927
-0.363301 0.223476 2928
-0.344479 0.253203 2929
-0.325565 0.279863 2930
-0.314782 0.30324 2931
-0.313877 0.323039 2932
-0.317718 0.338262 2933
-0.320627 0.354778 2934
-0.313415 0.379292 2935
-0.293824 0.407093 2936
-0.273301 0.430075 2937
-0.265286 0.448184 2938
-0.274358 0.461268 2939
-0.28509 0.470647 2940
-0.286586 0.48182 2941
-0.281225 0.496547 2942
-0.280372 0.509369 2943
-0.283755 0.516014 2944
-0.274268 0.525621 2945
-0.254199 0.53722 2946
-0.242159 0.540902 2947
-0.246848 0.529545 2948
-0.251272 0.510126 2949
-0.246337 0.494497 2950
-0.240498 0.481709 2951
-0.239971 0.462659 2952
-0.235452 0.431776 2953
-0.217269 0.395534 2954
-0.190929 0.353514 2955
-0.168042 0.305078 2956
-0.144564 0.249877 2957
-0.112637 0.197655 2958
-0.0748374 0.154636 2959
-0.0366969 0.116837 2960
-0.000891047 0.084837 2961
0.0347184 0.0570585 2962
0.0725396 0.0316775 2963
0.108531 0.0118668 2964
0.137874 -0.00706513 2965
0.161183 -0.0317576 2966
0.177187 -0.0619822 2967
0.186539 -0.0940801 2968
0.195865 -0.125895 2969
0.212256 -0.155681 2970
0.236123 -0.179618 2971
0.261044 -0.196435 2972
0.281599 -0.210388 2973
0.295004 -0.226924 2974
0.299404 -0.250361 2975
0.291212 -0.283015 2976
0.271086 -0.316791 2977
0.249421 -0.342767 2978
0.225805 -0.361069 2979
0.191575 -0.376671 2980
0.147493 -0.386637 2981
0.101264 -0.386615 2982
0.0582931 -0.375112 2983
0.0210146 -0.355234 2984
-0.00840212 -0.329875 2985
-0.0286404 -0.298918 2986
-0.0415378 -0.259533 2987
-0.0499297 -0.214821 2988
-0.0561659 -0.171645 2989
-0.0632043 -0.134914 2990
-0.0716131 -0.105857 2991
-0.0766825 -0.0827694 2992
-0.0769698 -0.0592467 2993
-0.0780491 -0.0297494 2994
-0.0857558 0.00336686 2995
-0.103769 0.033755 2996
-0.125817 0.060367 2997
-0.139067 0.0866305 2998
-0.140626 0.112201 2999
-0.140553 0.134274 3000
-0.146725 0.149221 3001
-0.155752 0.158146 3002
-0.1572 0.170376 3003
-0.145978 0.188607 3004
-0.129586 0.203489 3005
-0.122532 0.212083 3006
-0.125836 0.215801 3007
-0.128784 0.217119 3008
-0.125773 0.216621 3009
-0.121219 0.209138 3010
-0.122364 0.197607 3011
-0.128761 0.179654 3012
-0.131167 0.156876 3013
-0.130093 0.135097 3014
-0.132926 0.11292 3015
-0.143799 0.0952658 3016
-0.158959 0.0790859 3017
-0.173377 0.0579686 3018
-0.186913 0.0340802 3019
-0.203355 0.00403535 3020
-0.224391 -0.0279317 3021
-0.252506 -0.0542577 3022
-0.283857 -0.0698419 3023
-0.311247 -0.0742001 3024
-0.332861 -0.0740255 3025
-0.352749 -0.0784093 3026
-0.372805 -0.0910793 3027
-0.387423 -0.109377 3028
-0.393903 -0.128167 3029
-0.393059 -0.145674 3030
-0.386981 -0.160885 3031
-0.37941 -0.172733 3032
-0.375376 -0.183271 3033
-0.377227 -0.190612 3034
-0.382492 -0.188447 3035
-0.386259 -0.180376 3036
-0.385703 -0.175424 3037
-0.376525 -0.173472 3038
-0.361584 -0.168711 3039
-0.34453 -0.15879 3040
-0.328491 -0.142367 3041
-0.312111 -0.121377 3042
-0.288677 -0.100175 3043
-0.25411 -0.0848214 3044
-0.21083 -0.0764025 3045
-0.166013 -0.0708288 3046
-0.125281 -0.0626758 3047
-0.0913481 -0.0493713 3048
-0.0607022 -0.0330091 3049
-0.0291943 -0.0138736 3050
-0.00259186 0.00644859 3051
0.0147834 0.0224341 3052
0.0243657 0.0331463 3053

